Flavor-Violating ALPs, Electron g-2, and the Electron-Ion Collider

We revisit the possibility that light axion-like particles (ALPs) with lepton flavor violating couplings could give significant contributions to the electron's anomalous magnetic moment $g_e-2$. Unlike flavor diagonal lepton-ALP couplings, which are exclusively axial, lepton flavor violating couplings can have arbitrary chirality. Focusing on the $e$-$\tau$ ALP coupling, we find that the size of the contribution to $g_e-2$ depends strongly on the chirality of the coupling. A significant part of the parameter space for which such a coupling can explain experimental anomalies in $g_e-2$ can be probed at the Electron-Ion Collider, which is uniquely sensitive to the chirality of the coupling using the polarization of the electron beam.

==> figure_data/fig_1/Cs/ma_10_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,1.3918230886175862,0.7664205068743705
0.0015723686954903868,1.3918265278274282,0.7664224007076973
0.0031447373909807737,1.3918368455759134,0.7664280822731839
0.0047171060864711605,1.3918540422199315,0.7664375517673551
0.006289474781961547,1.3918781183543378,0.7664508095177734
0.007861843477451934,1.3919090748120118,0.7664678559830717
0.009434212172942321,1.3919469126639372,0.7664886917529974
0.011006580868432708,1.39199163321931,0.7665133175484716
0.012578949563923095,1.3920432380256644,0.7665417342216586
0.014151318259413482,1.392101728869026,0.7665739427560502
0.01572368695490387,1.3921671077740874,0.7666099442665623
0.017296055650394257,1.3922393770044053,0.766649739999644
0.018868424345884642,1.3923185390626256,0.766693331333401
0.020440793041375027,1.392404596690728,0.7667407197777298
0.022013161736865416,1.3924975528702948,0.7667919069744672
0.023585530432355804,1.3925974108228056,0.7668468946975512
0.02515789912784619,1.392704174009954,0.766905684853196
0.026730267823336575,1.392817846133988,0.7669682794800793
0.028302636518826963,1.3929384311380746,0.7670346807495432
0.02987500521431735,1.393065933206689,0.7671048909658087
0.03144737390980774,1.393200356766027,0.7671789125662017
0.03301974260529812,1.3933417064844411,0.7672567481213951
0.034592111300788514,1.3934899872729025,0.7673384003356614
0.0361644799962789,1.3936452042854848,0.7674238720471394
0.037736848691769284,1.393807362919875,0.7675131662281167
0.03930921738725967,1.3939764688179068,0.767606285985322
0.040881586082750054,1.394152527866118,0.7677032345602331
0.042453954778240446,1.3943355461963356,0.7678040153293982
0.04402632347373083,1.394525530186283,0.767908631804771
0.04559869216922122,1.394722486460212,0.7680170876340578
0.04717106086471161,1.394926421889562,0.7681293866010821
0.048743429560201994,1.395137343593643,0.7682455326261586
0.05031579825569238,1.3953552589403426,0.7683655297664841
0.051888166951182764,1.3955801755468615,0.7684893822165422
0.05346053564667315,1.395812101280472,0.7686170943085204
0.05503290434216354,1.396051044259303,0.768748670512743
0.056605273037653926,1.3962970128531516,0.7688841154381177
0.05817764173314431,1.3965500156843196,0.7690234338325964
0.0597500104286347,1.396810061628478,0.7691666305836508
0.06132237912412509,1.3970771598155547,0.7693137107187618
0.06289474781961547,1.3973513196306524,0.7694646794059248
0.06446711651510587,1.3976325507149912,0.7696195419541685
0.06603948521059624,1.3979208629668782,0.7697783038140891
0.06761185390608664,1.398216266542705,0.7699409705783993
0.06918422260157703,1.398518771857972,0.7701075479824927
0.0707565912970674,1.3988283895883404,0.7702780419050227
0.0723289599925578,1.399145130670712,0.7704524583684974
0.07390132868804818,1.399469006304337,0.7706308035398896
0.07547369738353857,1.3998000279519491,0.7708130837312617
0.07704606607902896,1.4001382073409314,0.7709993054004076
0.07861843477451934,1.4004835564645084,0.7711894751515097
0.08019080347000973,1.4008360875829682,0.771383599735811
0.08176317216550011,1.401195813224913,0.7715816860523047
0.0833355408609905,1.4015627461885412,0.7717837411484392
0.08490790955648089,1.4019368995429553,0.7719897722208392
0.08648027825197127,1.4023182866295048,0.7721997866160443
0.08805264694746166,1.4027069210631542,0.7724137918312634
0.08962501564295206,1.4031028167338855,0.7726317955151458
0.09119738433844243,1.4035059878081289,0.77285380546857
0.09276975303393283,1.403916448730226,0.7730798296454489
0.09434212172942322,1.4043342142239243,0.7733098761535526
0.0959144904249136,1.4047592992939029,0.7735439532553496
0.09748685912040399,1.40519171922733,0.7737820693688631
0.09905922781589437,1.4056314895954545,0.7740242330685477
0.10063159651138476,1.406078626255227,0.7742704530861834
0.10220396520687515,1.406533145350958,0.7745207383117864
0.10377633390236553,1.406995063316006,0.7747750977945408
0.10534870259785592,1.4074643968745013,0.7750335407437468
0.1069210712933463,1.4079411630431025,0.7752960765297875
0.10849343998883669,1.4084253791327896,0.7755627146851175
0.11006580868432708,1.4089170627506893,0.7758334649052671
0.11163817737981746,1.409416231801938,0.7761083370498684
0.11321054607530785,1.4099229044915782,0.7763873411436999
0.11478291477079824,1.4104370993264934,0.7766704873777515
0.11635528346628862,1.4109588351173774,0.7769577861103086
0.11792765216177901,1.4114881309807408,0.7772492478680586
0.1195000208572694,1.4120250063409572,0.7775448833472157
0.12107238955275978,1.4125694809323432,0.7778447034146675
0.12264475824825018,1.4131215748012804,0.778148719109143
0.12421712694374056,1.413681308308373,0.7784569416424009
0.12578949563923095,1.4142487021306478,0.7787693824004408
0.12736186433472133,1.4148237772637908,0.7790860529447354
0.12893423303021173,1.4154065550244257,0.7794069650134844
0.1305066017257021,1.415997057052432,0.7797321305228916
0.1320789704211925,1.416595305313307,0.780061561568465
0.1336513391166829,1.4172013221005648,0.7803952704263384
0.13522370781217327,1.4178151300381816,0.7807332695546177
0.13679607650766365,1.4184367520830823,0.78107557159475
0.13836844520315406,1.4190662115276702,0.7814221893729169
0.13994081389864443,1.4197035320024012,0.7817731359014516
0.1415131825941348,1.4203487374784016,0.7821284243802809
0.1430855512896252,1.421001852270133,0.7824880681983922
0.1446579199851156,1.4216629010381,0.7828520809353249
0.14623028868060597,1.4223319087916064,0.7832204763626882
0.14780265737609635,1.4230089008915583,0.7835932684457038
0.14937502607158676,1.423693903053313,0.7839704713447758
0.15094739476707714,1.4243869413495789,0.7843520994170872
0.15251976346256751,1.4250880422133612,0.7847381672182212
0.15409213215805792,1.425797232440961,0.7851286895038138
0.1556645008535483,1.4265145391950205,0.7855236812312297
0.15723686954903868,1.4272399900076223,0.7859231575612704
0.15880923824452908,1.42797361278344,0.7863271338599072
0.16038160694001946,1.42871543580294,0.7867356257000453
0.16195397563550984,1.4294654877256379,0.7871486488633176
0.16352634433100022,1.4302237975934087,0.7875662193419062
0.16509871302649062,1.4309903948338512,0.787988353340396
0.166671081721981,1.4317653092637088,0.7884150672776575
0.16824345041747138,1.432548571092346,0.7888463777887627
0.16981581911296179,1.4333402109252842,0.78928230172693
0.17138818780845216,1.4341402597677926,0.7897228561655034
0.17296055650394254,1.43494874902854,0.7901680583999628
0.17453292519943295,1.4357657105233075,0.7906179259499676
0.17610529389492333,1.4365911764787607,0.7910724765614352
0.1776776625904137,1.4374251795362816,0.7915317282086506
0.1792500312859041,1.4382677527558694,0.7919956990964138
0.1808223999813945,1.4391189296200984,0.7924644076622201
0.18239476867688487,1.4399787440381442,0.7929378725784769
0.18396713737237527,1.4408472303498756,0.7934161127547567
0.18553950606786565,1.4417244233300113,0.793899147340086
0.18711187476335603,1.4426103581923473,0.7943869957252738
0.18868424345884643,1.4435050705940493,0.7948796775452747
0.1902566121543368,1.4444085966400197,0.7953772126815933
0.1918289808498272,1.4453209728873322,0.7958796212647271
0.19340134954531757,1.4462422363497391,0.796386923676648
0.19497371824080797,1.447172424502255,0.7968991405533258
0.19654608693629835,1.44811157528581,0.7974162927872915
0.19811845563178873,1.4490597271119845,0.7979384015302441
0.19969082432727914,1.4500169188678156,0.7984654881956971
0.20126319302276952,1.450983189920686,0.7989975744616712
0.2028355617182599,1.4519585801232908,0.7995346822734285
0.2044079304137503,1.452943129818685,0.8000768338462527
0.20598029910924068,1.4539368798454138,0.8006240516682738
0.20755266780473106,1.454939871542727,0.8011763585033393
0.20912503650022146,1.455952146755877,0.8017337773939323
0.21069740519571184,1.456973747841506,0.8022963316641368
0.21226977389120222,1.4580047176731177,0.8028640449226522
0.2138421425866926,1.4590450996466418,0.8034369410658561
0.215414511282183,1.4600949376860872,0.8040150442809185
0.21698687997767338,1.4611542762492897,0.8045983790489655
0.21855924867316376,1.4622231603337514,0.8051869701482961
0.22013161736865416,1.4633016354825787,0.8057808426576512
0.22170398606414454,1.464389747790516,0.8063800219595363
0.22327635475963492,1.4654875439100783,0.8069845337435988
0.22484872345512533,1.4665950710577873,0.8075944040100617
0.2264210921506157,1.4677123770205067,0.8082096590732117
0.22799346084610608,1.468839510161884,0.8088303255649477
0.2295658295415965,1.4699765194288992,0.8094564304383853
0.23113819823708687,1.4711234543585197,0.8100880009715231
0.23271056693257725,1.4722803650844676,0.8107250647709676
0.23428293562806765,1.4734473023440973,0.8113676497757216
0.23585530432355803,1.4746243174853886,0.8120157842610342
0.2374276730190484,1.4758114624740555,0.8126694968423157
0.2390000417145388,1.4770087899007731,0.8133288164791174
0.2405724104100292,1.478216352988526,0.8139937724791773
0.24214477910551957,1.4794342056000769,0.814664394502534
0.24371714780100995,1.4806624022455652,0.8153407125657093
0.24528951649650035,1.4819009980902256,0.81602275704596
0.24686188519199073,1.4831500489622433,0.8167105586856026
0.2484342538874811,1.4844096113607368,0.8174041485964095
0.2500066225829715,1.485679742463877,0.8181035582640798
0.2515789912784619,1.4869605001371429,0.8188088195527845
0.2531513599739523,1.4882519429417156,0.8195199647097908
0.25472372866944265,1.489554130143017,0.8202370263701618
0.25629609736493303,1.490867121719392,0.8209600375615386
0.25786846606042346,1.4921909783709366,0.8216890317090013
0.25944083475591384,1.4935257615284787,0.8224240426400148
0.2610132034514042,1.4948715333627132,0.8231651045894581
0.2625855721468946,1.4962283567934884,0.8239122522047393
0.264157940842385,1.4975962954992577,0.8246655205509986
0.26573030953787535,1.498975413926688,0.8254249451164015
0.2673026782333658,1.5003657773004389,0.8261905618175212
0.26887504692885617,1.5017674516331045,0.8269624070048155
0.27044741562434654,1.5031805037353334,0.8277405174681975
0.2720197843198369,1.5046050012261185,0.8285249304427036
0.2735921530153273,1.50604101254327,0.8293156836142591
0.2751645217108177,1.5074886069540658,0.8301128151255438
0.2767368904063081,1.5089478545660937,0.8309163635819617
0.2783092591017985,1.5104188263382767,0.8317263680577133
0.27988162779728887,1.5119015940920977,0.8325428681019746
0.28145399649277925,1.5133962305230155,0.8333659037451862
0.2830263651882696,1.5149028092120873,0.8341955155054505
0.28459873388376,1.5164214046377922,0.8350317443950444
0.2861711025792504,1.5179520921880665,0.8358746319270458
0.2877434712747408,1.519494948172551,0.8367242201220781
0.2893158399702312,1.5210500498350576,0.8375805515151743
0.29088820866572157,1.5226174753662567,0.8384436691627647
0.29246057736121195,1.524197303916593,0.8393136166497875
0.2940329460567023,1.525789615609431,0.8401904380969293
0.2956053147521927,1.5273944915544393,0.8410741781679935
0.29717768344768314,1.529012013861213,0.841964882077403
0.2987500521431735,1.5306422656531458,0.8428625955978383
0.3003224208386639,1.5322853310815492,0.8437673650680124
0.3018947895341543,1.5339412953400338,0.8446792374005904
0.30346715822964465,1.5356102446791464,0.845598260090249
0.30503952692513503,1.5372922664212796,0.8465244812218872
0.3066118956206254,1.5389874489758522,0.8474579494789848
0.30818426431611584,1.5406958818547685,0.848398714152116
0.3097566330116062,1.542417655688163,0.8493468251476191
0.3113290017070966,1.544152862240437,0.8503023329964265
0.312901370402587,1.54590159442659,0.851265288863059
0.31447373909807735,1.5476639463288562,0.8522357445547859
0.31604610779356773,1.5494400132136528,0.8532137525309581
0.31761847648905817,1.5512298915488412,0.854199365912513
0.31919084518454854,1.5530336790213153,0.8551926384916598
0.3207632138800389,1.5548514745549193,0.8561936247417461
0.3223355825755293,1.556683378328704,0.8572023798273105
0.3239079512710197,1.5585294917955277,0.8582189596143264
0.32548031996651006,1.5603899177010114,0.8592434206806386
0.32705268866200043,1.5622647601028545,0.8602758203266002
0.32862505735749087,1.5641541243905188,0.8613162165859124
0.33019742605298125,1.566058117305291,0.862364668236671
0.3317697947484716,1.5679768469607294,0.863421234812626
0.333342163443962,1.5699104228635057,0.8644859766146591
0.3349145321394524,1.5718589559346503,0.8655589547224813
0.33648690083494276,1.5738225585312091,0.8666402310065593
0.3380592695304332,1.5758013444683217,0.867729868140273
0.33963163822592357,1.5777954290417324,0.8688279296123109
0.34120400692141395,1.5798049290507408,0.8699344797393086
0.3427763756169043,1.581829962821604,0.8710495836787354
0.3443487443123947,1.5838706502314015,0.8721733074420355
0.3459211130078851,1.5859271127323706,0.8733057179080282
0.3474934817033755,1.5879994733767266,0.8744468828365763
0.3490658503988659,1.590087856841977,0.8755968708825247
0.3506382190943563,1.5921923894567407,0.8767557516099187
0.35221058778984665,1.5943131992270885,0.8779235955065079
0.35378295648533703,1.59645041586341,0.8791004739985415
0.3553553251808274,1.5986041708078247,0.880286459465862
0.3569276938763178,1.6007745972621494,0.8814816252573056
0.3585000625718082,1.6029618302164341,0.8826860457064161
0.3600724312672986,1.6051660064780795,0.8838997961474787
0.361644799962789,1.607387264701552,0.8851229529318826
0.36321716865827935,1.609625745418708,0.8863555934448197
0.36478953735376973,1.6118815910697475,0.887597796122329
0.3663619060492601,1.6141549460348028,0.8888496404686917
0.36793427474475054,1.6164459566661882,0.8901112070741897
0.3695066434402409,1.61875477132132,0.8913825776332329
0.3710790121357313,1.6210815403963272,0.892663834962868
0.3726513808312217,1.623426416360366,0.8939550630216734
0.37422374952671206,1.6257895537906581,0.8952563469290536
0.37579611822220244,1.6281711094082734,0.8965677729849435
0.37736848691769287,1.6305712421146676,0.8978894286899278
0.37894085561318325,1.6329901130290037,0.8992214027657931
0.3805132243086736,1.6354278855262685,0.9005637851765158
0.382085593004164,1.6378847252762092,0.9019166671497045
0.3836579616996544,1.6403608002831107,0.9032801411985029
0.38523033039514476,1.6428562809264304,0.9046543011439655
0.38680269909063514,1.645371340002319,0.9060392421379219
0.38837506778612557,1.6479061527660455,0.9074350606863385
0.38994743648161595,1.6504608969753505,0.9088418546731911
0.39151980517710633,1.6530357529347537,0.9102597233848636
0.3930921738725967,1.655630903540836,0.9116887675350828
0.3946645425680871,1.6582465343285298,0.9131290892904085
0.39623691126357746,1.6608828335184322,0.9145807922962872
0.3978092799590679,1.6635399920651797,0.9160439817036898
0.3993816486545583,1.6662182037069042,0.9175187641963456
0.40095401735004865,1.6689176650158029,0.9190052480185883
0.40252638604553903,1.6716385754498508,0.9205035430038325
0.4040987547410294,1.6743811374056856,0.922013760603695
0.4056711234365198,1.677145556272698,0.9235360139177804
0.40724349213201017,1.6799320404883584,0.9250704177241471
0.4088158608275006,1.682740801594814,0.926617088510473
0.410388229522991,1.685572054296791,0.92817614450594
0.41196059821848136,1.6884260165208378,0.9297477057138567
0.41353296691397173,1.6913029094759444,0.9313318939450392
0.4151053356094621,1.6942029577155786,0.9329288328519719
0.4166777043049525,1.6971263892011748,0.9345386479637678
0.4182500730004429,1.700073435367118,0.9361614667219534
0.4198224416959333,1.7030443311872665,0.9377974185170991
0.4213948103914237,1.706039315243048,0.9394466347263176
0.42296717908691406,1.7090586297931878,0.9411092487516604
0.42453954778240444,1.7121025208450982,0.9427853960594281
0.4261119164778948,1.7151712382279913,0.9444752142204325
0.4276842851733852,1.7182650356677545,0.9461788429512255
0.4292566538688756,1.7213841708636421,0.9478964241563312
0.430829022564366,1.724528905566838,0.9496281019715072
0.4324013912598564,1.7276995056609386,0.9513740228080627
0.43397375995534676,1.730896241244415,0.9531343353982675
0.43554612865083714,1.7341193867151121,0.9549091908418822
0.4371184973463275,1.73736922085684,0.9566987426538404
0.43869086604181795,1.7406460269281279,0.9585031468131218
0.44026323473730833,1.7439500927531932,0.9603225618128457
0.4418356034327987,1.7472817108152014,0.9621571487116248
0.4434079721282891,1.750641178351879,0.9640070711862159
0.44498034082377946,1.7540287974535524,0.9658724955855054
0.44655270951926984,1.7574448751636846,0.9677535909858714
0.4481250782147603,1.7608897235819876,0.969650529247963
0.44969744691025065,1.7643636599701833,0.9715634850749386
0.45126981560574103,1.7678670068605018,0.973492636072212
0.4528421843012314,1.771400092166993,0.9754381628087463
0.4544145529967218,1.7749632492997423,0.9774002488799489
0.45598692169221217,1.7785568172820811,0.9793790809722138
0.45755929038770254,1.7821811408708825,0.9813748489291636
0.459131659083193,1.7858365706800399,0.9833877458196446
0.46070402777868336,1.789523463307227,0.9854179680075282
0.46227639647417373,1.7932421814640473,0.9874657152233789
0.4638487651696641,1.796993094109675,0.9895311906380444
0.4654211338651545,1.8007765765881,0.991614600938232
0.46699350256064487,1.804593010769096,0.993716156404133
0.4685658712561353,1.8084427851930251,0.9958360709891615
0.4701382399516257,1.8123262952196102,0.9979745624018763
0.47171060864711606,1.816243943180798,1.0001318521901577
0.47328297734260644,1.8201961385378493,1.0023081658277093
0.4748553460380968,1.8241832980427937,1.004503732802966
0.4764277147335872,1.8282058459043982,1.006718786710485
0.4780000834290776,1.8322642139587872,1.0089535653448996
0.479572452124568,1.8363588418448826,1.0112083107975276
0.4811448208200584,1.8404901771848194,1.013483269555718
0.48271718951554876,1.844658675769501,1.0157786926050296
0.48428955821103914,1.8488648017494724,1.018094835534336
0.4858619269065295,1.8531090278312967,1.0204319586439636
0.4874342956020199,1.85739183547961,1.0227903270569532
0.48900666429751033,1.8617137151250627,1.0251702108335674
0.4905790329930007,1.8660751663783481,1.0275718850891447
0.4921514016884911,1.8704766982505212,1.0299956301154218
0.49372377038398146,1.8749188293798404,1.032441731505446
0.49529613907947184,1.8794020882653517,1.0349104802822
0.4968685077749622,1.8839270135074582,1.037402173031074
0.49844087647045265,1.8884941540557205,1.0399171120363195
0.500013245165943,1.8931040694641497,1.0424556054216285
0.5015856138614334,1.897757330154257,1.0450179672949849
0.5031579825569238,1.9024545176861458,1.0476045178979425
0.5047303512524142,1.907196225037934,1.0502155837594933
0.5063027199479045,1.9119830568938114,1.0528514978546875
0.5078750886433949,1.916815629941053,1.055512599768188
0.5094474573388853,1.921694573176313,1.0581992358629329
0.5110198260343757,1.9266205282215496,1.060911759454103
0.5125921947298661,1.9315941496499365,1.0636505309885886
0.5141645634253565,1.9366161053221405,1.0664159182301625
0.5157369321208469,1.9416870767333518,1.0692082964505774
0.5173093008163373,1.9468077593714819,1.0720280486268086
0.5188816695118277,1.9519788630869495,1.0748755656446827
0.5204540382073181,1.9572011124745052,1.0777512465091308
0.5220264069028084,1.9624752472675604,1.0806554985613308
0.5235987755982988,1.967802022745504,1.0835887377029998
0.5251711442937892,1.9731822101545187,1.0865513886281197
0.5267435129892796,1.9786165971424263,1.0895438850623904
0.52831588168477,1.9841059882081233,1.0925666700107144
0.5298882503802603,1.9896512051661794,1.0956201960130334
0.5314606190757507,1.995253087627218,1.0987049254088535
0.5330329877712411,2.0009124934947087,1.1018213306108091
0.5346053564667316,2.0066302994788403,1.1049698943876325
0.536177725162222,2.0124074016281766,1.1081511101569133
0.5377500938577123,2.0182447158798205,1.1113654822880534
0.5393224625532027,2.0241431786288566,1.1146135264158354
0.5408948312486931,2.0301037473178782,1.1178957697650507
0.5424671999441835,2.036127401047433,1.1212127514866477
0.5440395686396738,2.0422151412082807,1.12456502300589
0.5456119373351642,2.0483679921363827,1.1279531483830325
0.5471843060306546,2.0545870017915964,1.1313777046870521
0.548756674726145,2.060873242461101,1.1348392823829943
0.5503290434216354,2.067227811488618,1.138338485733526
0.5519014121171257,2.0736518320305604,1.1418759332153154
0.5534737808126162,2.080146453840286,1.1454522579508901
0.5550461495081066,2.086712854081703,1.1490681081566554
0.556618518203597,2.093352238173538,1.152724147607799
0.5581908868990874,2.100065840665632,1.15642105612083
0.5597632555945777,2.1068549261487153,1.1601595300545584
0.5613356242900681,2.1137207901991903,1.1639402828303456
0.5629079929855585,2.1206647603605124,1.1677640454725122
0.5644803616810489,2.1276881971628705,1.171631567169835
0.5660527303765392,2.1347924951829307,1.1755436158591042
0.5676250990720296,2.1419790841455346,1.1795009788317843
0.56919746776752,2.1492494300693132,1.1835044633648573
0.5707698364630104,2.156605036458313,1.1875548973770027
0.5723422051585008,2.1640474455418275,1.1916531301113216
0.5739145738539913,2.171578239564755,1.1958000328458864
0.5754869425494816,2.1791990421309433,1.199996499633464
0.577059311244972,2.1869115196021016,1.2042434480718416
0.5786316799404624,2.1947173825550257,1.2085418201062603
0.5802040486359528,2.2026183873000225,1.2128925828655501
0.5817764173314431,2.210616337463604,1.217296729533656
0.5833487860269335,2.218713085638686,1.2217552802583347
0.5849211547224239,2.226910535105721,1.2262692830989128
0.5864935234179143,2.235210641628398,1.230839815015106
0.5880658921134047,2.2436154153277608,1.23546798289902
0.589638260808895,2.2521269226388174,1.2401549246525763
0.5912106295043854,2.2607472883539783,1.2449018103127487
0.5927829981998758,2.2694786977579002,1.249709843227139
0.5943553668953663,2.278323398858621,1.2545802612825685
0.5959277355908567,2.287283704720151,1.259514338189544
0.597500104286347,2.2963619959020307,1.2645133848256218
0.5990724729818374,2.305560723011684,1.2695787506408864
0.6006448416773278,2.3148824093758025,1.2747118251289722
0.6022172103728182,2.3243296538373643,1.2799140393672688
0.6037895790683085,2.333905133685334,1.2851868676301879
0.6053619477637989,2.343611607724554,1.2905318290796282
0.6069343164592893,2.353451919493814,1.2959504895370353
0.6085066851547797,2.3634290006406418,1.3014444633417614
0.6100790538502701,2.3735458744618967,1.307015415300729
0.6116514225457604,2.3838056596199046,1.3126650627347523
0.6132237912412508,2.3942115740444927,1.3183951776272316
0.6147961599367413,2.404766939032029,1.3242075888813274
0.6163685286322317,2.4154751835533252,1.3301041846921486
0.6179408973277221,2.4263398487831087,1.3360869150409471
0.6195132660232124,2.437364592864642,1.3421577943188023
0.6210856347187028,2.448553195924075,1.3483189040878205
0.6226580034141932,2.459909565350134,1.3545723959884453
0.6242303721096836,2.4714377413559157,1.3609204948021127
0.625802740805174,2.4831419028407677,1.36736550167915
0.6273751095006643,2.495026373571582,1.373909797542564
0.6289474781961547,2.5070956287042847,1.3805558466791608
0.6305198468916451,2.5193543016678697,1.3873062005303027
0.6320922155871355,2.5318071914350377,1.3941635016955558
0.6336645842826258,2.5444592702053734,1.4011304881635032
0.6352369529781163,2.5573156915290105,1.4082099977851166
0.6368093216736067,2.5703817989009408,1.4154049730062968
0.6383816903690971,2.583663134858556,1.4227184658775165
0.6399540590645875,2.597165450617595,1.4301536433599504
0.6415264277600778,2.6108947162845957,1.4377137929490527
0.6430987964555682,2.624857131687035,1.4454023286382809
0.6446711651510586,2.6390591378658326,1.4532227972475482
0.646243533846549,2.653507429278615,1.4611788851430665
0.6478159025420394,2.668208966766288,1.4692744253775123
0.6493882712375297,2.683170991340004,1.4775134052819512
0.6509606399330201,2.6984010388505726,1.4858999745436843
0.6525330086285105,2.7139069556078685,1.494438453807225
0.6541053773240009,2.7296969150238013,1.5031333438389065
0.6556777460194914,2.7457794353590943,1.5119893352993121
0.6572501147149817,2.7621633986614342,1.521011319171747
0.6588224834104721,2.7788580709907054,1.5302043978994537
0.6603948521059625,2.7958731240359667,1.5395738972892046
0.6619672208014529,2.813218658238805,1.549125379244393
0.6635395894969432,2.8309052275487128,1.5588646553968188
0.6651119581924336,2.848943865948409,1.5687978017131015
0.666684326887924,2.8673461159006206,1.578931174159172
0.6682566955834144,2.8861240588830284,1.5892714255146299
0.6698290642789048,2.9052903481950056,1.599825523438078
0.6714014329743951,2.92485824423862,1.6106007698949447
0.6729738016698855,2.9448416524975456,1.621604822070926
0.674546170365376,2.965255164461126,1.632845714907208
0.6761185390608664,2.9861141017673822,1.6443318854082307
0.6776909077563568,3.0074345638685616,1.6560721988891713
0.6792632764518471,3.029233479556309,1.6680759773487666
0.6808356451473375,3.051528662721359,1.6803530301739116
0.6824080138428279,3.074338872765294,1.692913687405965
0.6839803825383183,3.097683880130127,1.7057688358252316
0.6855527512338087,3.121584537466163,1.7189299581402162
0.687125119929299,3.1460628570205813,1.7324091756023752
0.6886974886247894,3.171142094899774,1.7462192944059687
0.6902698573202798,3.1968468429388457,1.760373856276868
0.6918422260157702,3.223203129003506,1.7748871937047346
0.6934145947112605,3.2502385266545977,1.789774490330831
0.694986963406751,3.277982275226014,1.8050518470700558
0.6965593321022414,3.3064654115051626,1.8207363546220316
0.6981317007977318,3.3357209143646873,1.8368461731139292
0.6997040694932222,3.365783863878287,1.853400619719091
0.7012764381887125,3.396691616666754,1.8704202652129827
0.7028488068842029,3.4284839994677947,1.8879270405642374
0.7044211755796933,3.4612035232111995,1.9059443548171686
0.7059935442751837,3.494895620217014,1.9244972257071784
0.7075659129706741,3.5296089075276478,1.9436124246670667
0.7091382816661644,3.56539547984652,1.9633186381364587
0.7107106503616548,3.60231123609938,1.9836466473858736
0.7122830190571452,3.6404162442764436,2.004629529420489
0.7138553877526356,3.679775149974396,2.026302881947646
0.7154277564481261,3.7204576349621403,2.0487050758904015
0.7170001251436164,3.7625389331742007,2.0718775395241615
0.7185724938391068,3.806100412829645,2.095865079025956
0.7201448625345972,3.851230234930655,2.1207162410828815
0.7217172312300876,3.898024100274612,2.1464837242413535
0.723289599925578,3.9465860993934796,2.17322484693424
0.7248619686210683,3.9970296826122613,2.201002081652697
0.7264343373165587,4.049478770819086,2.2298836666021886
0.7280067060120491,4.104069031723389,2.2599443084860913
0.7295790747075395,4.160949351552799,2.291265992909456
0.7311514434030298,4.220283538573237,2.3239389224384164
0.7327238120985202,4.282252302863278,2.3580626067816075
0.7342961807940106,4.347055566898489,2.3937471351352153
0.7358685494895011,4.414915174322953,2.4311146677935582
0.7374409181849915,4.486078080632336,2.4703011931288024
0.7390132868804818,4.560820130485601,2.51145860760327
0.7405856555759722,4.639450553527026,2.554757191436229
0.7421580242714626,4.7223173460381,2.6003885720612416
0.743730392966953,4.809813752370163,2.6485692931881712
0.7453027616624434,4.90238612203852,2.6995451413861296
0.7468751303579337,5.0005435014216255,2.753596427843075
0.7484474990534241,5.1048694316028405,2.811044484958613
0.7500198677489145,5.2160365782644496,2.8722597224330766
0.7515922364444049,5.334825033812243,2.9376717055049992
0.7531646051398952,5.462145433292966,3.0077818839490025
0.7547369738353857,5.599068455744568,3.0831798372724806
0.7563093425308761,5.746862906065133,3.164564244855784
0.7578817112263665,5.907045491910149,3.2527702960700386
0.7594540799218569,6.081446791887768,3.3488060162858577
0.7610264486173473,6.272300031642553,3.453901152260907
0.7625988173128376,6.482362614200831,3.5695740939704472
0.764171186008328,6.715085716897166,3.6977252647539833
0.7657435547038184,6.974856169153641,3.8407703135950255
0.7673159233993088,7.267350087282174,4.0018348474593095
0.7688882920947991,7.600064910640826,4.185047402020702
0.7704606607902895,7.983146992890809,4.395995162589999
0.7720330294857799,8.430730698216278,4.642461350074338
0.7736053981812703,8.963210203197493,4.93567621009887
0.7751777668767608,9.611323846828709,5.292566098854344
0.7767501355722511,10.424052402411228,5.740102740985717
0.7783225042677415,11.48540936667221,6.324548960606553
0.7798948729632319,12.955037860147058,7.133813747271896
0.7814672416587223,15.186610078792558,8.362650030365755
0.7830396103542127,19.197297233265264,10.57117272767105
0.784611979049703,30.275792579804882,16.67165064640829
0.7861843477451934,,
0.7877567164406838,,
0.7893290851361742,,
0.7909014538316645,,
0.7924738225271549,,
0.7940461912226453,,
0.7956185599181358,,
0.7971909286136262,,
0.7987632973091165,,
0.8003356660046069,,
0.8019080347000973,,
0.8034804033955877,,
0.8050527720910781,,
0.8066251407865684,,
0.8081975094820588,,
0.8097698781775492,,
0.8113422468730396,,
0.81291461556853,,
0.8144869842640203,,
0.8160593529595108,,
0.8176317216550012,,
0.8192040903504916,,
0.820776459045982,,
0.8223488277414723,,
0.8239211964369627,,
0.8254935651324531,,
0.8270659338279435,,
0.8286383025234338,,
0.8302106712189242,,
0.8317830399144146,,
0.833355408609905,,
0.8349277773053954,,
0.8365001460008858,,
0.8380725146963762,,
0.8396448833918666,,
0.841217252087357,,
0.8427896207828474,,
0.8443619894783377,,
0.8459343581738281,,
0.8475067268693185,,
0.8490790955648089,,
0.8506514642602993,,
0.8522238329557896,,
0.85379620165128,,
0.8553685703467704,,
0.8569409390422609,,
0.8585133077377513,,
0.8600856764332416,,
0.861658045128732,,
0.8632304138242224,,
0.8648027825197128,,
0.8663751512152031,,
0.8679475199106935,,
0.8695198886061839,,
0.8710922573016743,,
0.8726646259971647,,
0.874236994692655,,
0.8758093633881455,,
0.8773817320836359,,
0.8789541007791263,,
0.8805264694746167,,
0.882098838170107,,
0.8836712068655974,,
0.8852435755610878,,
0.8868159442565782,,
0.8883883129520685,,
0.8899606816475589,,
0.8915330503430493,,
0.8931054190385397,,
0.8946777877340301,,
0.8962501564295206,,
0.8978225251250109,,
0.8993948938205013,,
0.9009672625159917,,
0.9025396312114821,,
0.9041119999069724,,
0.9056843686024628,,
0.9072567372979532,,
0.9088291059934436,,
0.910401474688934,,
0.9119738433844243,,
0.9135462120799147,,
0.9151185807754051,,
0.9166909494708956,,
0.918263318166386,,
0.9198356868618763,,
0.9214080555573667,,
0.9229804242528571,,
0.9245527929483475,,
0.9261251616438378,,
0.9276975303393282,,
0.9292698990348186,,
0.930842267730309,,
0.9324146364257994,,
0.9339870051212897,,
0.9355593738167801,,
0.9371317425122706,,
0.938704111207761,,
0.9402764799032514,,
0.9418488485987417,,
0.9434212172942321,,
0.9449935859897225,,
0.9465659546852129,,
0.9481383233807033,,
0.9497106920761936,,
0.951283060771684,,
0.9528554294671744,,
0.9544277981626648,,
0.9560001668581553,,
0.9575725355536456,,
0.959144904249136,,
0.9607172729446264,,
0.9622896416401168,,
0.9638620103356071,,
0.9654343790310975,,
0.9670067477265879,,
0.9685791164220783,,
0.9701514851175687,,
0.971723853813059,,
0.9732962225085494,,
0.9748685912040398,,
0.9764409598995303,,
0.9780133285950207,,
0.979585697290511,,
0.9811580659860014,,
0.9827304346814918,,
0.9843028033769822,,
0.9858751720724725,,
0.9874475407679629,,
0.9890199094634533,,
0.9905922781589437,,
0.9921646468544341,,
0.9937370155499244,,
0.9953093842454148,,
0.9968817529409053,,
0.9984541216363957,,
1.000026490331886,,
1.0015988590273763,,
1.0031712277228668,,
1.004743596418357,,
1.0063159651138476,,
1.007888333809338,,
1.0094607025048283,,
1.0110330712003188,,
1.012605439895809,,
1.0141778085912996,,
1.0157501772867898,,
1.0173225459822803,,
1.0188949146777706,,
1.020467283373261,,
1.0220396520687514,,
1.0236120207642418,,
1.0251843894597321,,
1.0267567581552226,,
1.028329126850713,,
1.0299014955462034,,
1.0314738642416938,,
1.0330462329371841,,
1.0346186016326746,,
1.0361909703281649,,
1.0377633390236554,,
1.0393357077191456,,
1.0409080764146361,,
1.0424804451101264,,
1.0440528138056169,,
1.0456251825011071,,
1.0471975511965976,,
1.0487699198920881,,
1.0503422885875784,,
1.0519146572830689,,
1.0534870259785591,,
1.0550593946740496,,
1.05663176336954,,
1.0582041320650304,,
1.0597765007605207,,
1.0613488694560111,,
1.0629212381515014,,
1.064493606846992,,
1.0660659755424822,,
1.0676383442379727,,
1.0692107129334631,,
1.0707830816289534,,
1.072355450324444,,
1.0739278190199342,,
1.0755001877154247,,
1.077072556410915,,
1.0786449251064054,,
1.0802172938018957,,
1.0817896624973862,,
1.0833620311928764,,
1.084934399888367,,
1.0865067685838572,,
1.0880791372793477,,
1.0896515059748382,,
1.0912238746703284,,
1.092796243365819,,
1.0943686120613092,,
1.0959409807567997,,
1.09751334945229,,
1.0990857181477804,,
1.1006580868432707,,
1.1022304555387612,,
1.1038028242342515,,
1.105375192929742,,
1.1069475616252324,,
1.1085199303207227,,
1.1100922990162132,,
1.1116646677117035,,
1.113237036407194,,
1.1148094051026842,,
1.1163817737981747,,
1.117954142493665,,
1.1195265111891555,,
1.1210988798846457,,
1.1226712485801362,,
1.1242436172756265,,
1.125815985971117,,
1.1273883546666075,,
1.1289607233620977,,
1.1305330920575882,,
1.1321054607530785,,
1.133677829448569,,
1.1352501981440593,,
1.1368225668395497,,
1.13839493553504,,
1.1399673042305305,,
1.1415396729260208,,
1.1431120416215113,,
1.1446844103170015,,
1.146256779012492,,
1.1478291477079825,,
1.1494015164034728,,
1.1509738850989633,,
1.1525462537944535,,
1.154118622489944,,
1.1556909911854343,,
1.1572633598809248,,
1.158835728576415,,
1.1604080972719055,,
1.1619804659673958,,
1.1635528346628863,,
1.1651252033583765,,
1.166697572053867,,
1.1682699407493575,,
1.1698423094448478,,
1.1714146781403383,,
1.1729870468358286,,
1.174559415531319,,
1.1761317842268093,,
1.1777041529222998,,
1.17927652161779,,
1.1808488903132806,,
1.1824212590087708,,
1.1839936277042613,,
1.1855659963997516,,
1.187138365095242,,
1.1887107337907326,,
1.1902831024862228,,
1.1918554711817133,,
1.1934278398772036,,
1.195000208572694,,
1.1965725772681843,,
1.1981449459636748,,
1.199717314659165,,
1.2012896833546556,,
1.2028620520501458,,
1.2044344207456363,,
1.2060067894411266,,
1.207579158136617,,
1.2091515268321076,,
1.2107238955275978,,
1.2122962642230883,,
1.2138686329185786,,
1.215441001614069,,
1.2170133703095594,,
1.2185857390050499,,
1.2201581077005401,,
1.2217304763960306,,
1.2233028450915209,,
1.2248752137870114,,
1.2264475824825016,,
1.2280199511779921,,
1.2295923198734826,,
1.2311646885689729,,
1.2327370572644634,,
1.2343094259599536,,
1.2358817946554441,,
1.2374541633509344,,
1.2390265320464249,,
1.2405989007419151,,
1.2421712694374056,,
1.243743638132896,,
1.2453160068283864,,
1.2468883755238767,,
1.2484607442193671,,
1.2500331129148576,,
1.251605481610348,,
1.2531778503058384,,
1.2547502190013287,,
1.2563225876968191,,
1.2578949563923094,,
1.2594673250878,,
1.2610396937832902,,
1.2626120624787807,,
1.264184431174271,,
1.2657567998697614,,
1.2673291685652517,,
1.2689015372607422,,
1.2704739059562327,,
1.272046274651723,,
1.2736186433472134,,
1.2751910120427037,,
1.2767633807381942,,
1.2783357494336844,,
1.279908118129175,,
1.2814804868246652,,
1.2830528555201557,,
1.284625224215646,,
1.2861975929111364,,
1.2877699616066267,,
1.2893423303021172,,
1.2909146989976077,,
1.292487067693098,,
1.2940594363885884,,
1.2956318050840787,,
1.2972041737795692,,
1.2987765424750595,,
1.30034891117055,,
1.3019212798660402,,
1.3034936485615307,,
1.305066017257021,,
1.3066383859525115,,
1.3082107546480017,,
1.3097831233434922,,
1.3113554920389827,,
1.312927860734473,,
1.3145002294299635,,
1.3160725981254537,,
1.3176449668209442,,
1.3192173355164345,,
1.320789704211925,,
1.3223620729074153,,
1.3239344416029057,,
1.325506810298396,,
1.3270791789938865,,
1.328651547689377,,
1.3302239163848673,,
1.3317962850803577,,
1.333368653775848,,
1.3349410224713385,,
1.3365133911668288,,
1.3380857598623193,,
1.3396581285578095,,
1.3412304972533,,
1.3428028659487903,,
1.3443752346442808,,
1.345947603339771,,
1.3475199720352615,,
1.349092340730752,,
1.3506647094262423,,
1.3522370781217328,,
1.353809446817223,,
1.3553818155127135,,
1.3569541842082038,,
1.3585265529036943,,
1.3600989215991846,,
1.361671290294675,,
1.3632436589901653,,
1.3648160276856558,,
1.366388396381146,,
1.3679607650766366,,
1.369533133772127,,
1.3711055024676173,,
1.3726778711631078,,
1.374250239858598,,
1.3758226085540886,,
1.3773949772495788,,
1.3789673459450693,,
1.3805397146405596,,
1.38211208333605,,
1.3836844520315403,,
1.3852568207270308,,
1.386829189422521,,
1.3884015581180116,,
1.389973926813502,,
1.3915462955089923,,
1.3931186642044828,,
1.394691032899973,,
1.3962634015954636,,
1.3978357702909538,,
1.3994081389864443,,
1.4009805076819346,,
1.402552876377425,,
1.4041252450729154,,
1.4056976137684059,,
1.4072699824638961,,
1.4088423511593866,,
1.410414719854877,,
1.4119870885503674,,
1.4135594572458579,,
1.4151318259413481,,
1.4167041946368386,,
1.4182765633323289,,
1.4198489320278194,,
1.4214213007233096,,
1.4229936694188001,,
1.4245660381142904,,
1.4261384068097809,,
1.4277107755052711,,
1.4292831442007616,,
1.4308555128962521,,
1.4324278815917424,,
1.4340002502872329,,
1.4355726189827231,,
1.4371449876782136,,
1.438717356373704,,
1.4402897250691944,,
1.4418620937646847,,
1.4434344624601751,,
1.4450068311556654,,
1.446579199851156,,
1.4481515685466462,,
1.4497239372421367,,
1.4512963059376272,,
1.4528686746331174,,
1.454441043328608,,
1.4560134120240982,,
1.4575857807195887,,
1.459158149415079,,
1.4607305181105694,,
1.4623028868060597,,
1.4638752555015502,,
1.4654476241970404,,
1.467019992892531,,
1.4685923615880212,,
1.4701647302835117,,
1.4717370989790022,,
1.4733094676744924,,
1.474881836369983,,
1.4764542050654732,,
1.4780265737609637,,
1.479598942456454,,
1.4811713111519444,,
1.4827436798474347,,
1.4843160485429252,,
1.4858884172384155,,
1.487460785933906,,
1.4890331546293962,,
1.4906055233248867,,
1.4921778920203772,,
1.4937502607158675,,
1.495322629411358,,
1.4968949981068482,,
1.4984673668023387,,
1.500039735497829,,
1.5016121041933195,,
1.5031844728888097,,
1.5047568415843002,,
1.5063292102797905,,
1.507901578975281,,
1.5094739476707715,,
1.5110463163662617,,
1.5126186850617522,,
1.5141910537572425,,
1.515763422452733,,
1.5173357911482233,,
1.5189081598437137,,
1.520480528539204,,
1.5220528972346945,,
1.5236252659301848,,
1.5251976346256753,,
1.5267700033211655,,
1.528342372016656,,
1.5299147407121465,,
1.5314871094076368,,
1.5330594781031273,,
1.5346318467986175,,
1.536204215494108,,
1.5377765841895983,,
1.5393489528850888,,
1.540921321580579,,
1.5424936902760695,,
1.5440660589715598,,
1.5456384276670503,,
1.5472107963625406,,
1.548783165058031,,
1.5503555337535215,,
1.5519279024490118,,
1.5535002711445023,,
1.5550726398399926,,
1.556645008535483,,
1.5582173772309733,,
1.5597897459264638,,
1.561362114621954,,
1.5629344833174446,,
1.5645068520129348,,
1.5660792207084253,,
1.5676515894039156,,
1.569223958099406,,
1.5707963267948966,,


==> figure_data/fig_1/Cs/ma_1_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,0.31455147744104245
0.0015723686954903868,,0.31455225473824155
0.0031447373909807737,,0.3145545866567267
0.0047171060864711605,,0.3145584732771636
0.006289474781961547,,0.31456391473400386
0.007861843477451934,,0.31457091121549857
0.009434212172942321,,0.3145794629637161
0.011006580868432708,,0.31458957027456647
0.012578949563923095,,0.31460123349783
0.014151318259413482,,0.3146144530371919
0.01572368695490387,,0.3146292293502817
0.017296055650394257,,0.31464556294871854
0.018868424345884642,,0.31466345439816107
0.020440793041375027,,0.3146829043183632
0.022013161736865416,,0.3147039133832353
0.023585530432355804,,0.31472648232090994
0.02515789912784619,,0.3147506119138141
0.026730267823336575,,0.3147763029987459
0.028302636518826963,,0.3148035564669571
0.02987500521431735,,0.31483237326424107
0.03144737390980774,,0.31486275439102573
0.03301974260529812,,0.31489470090247257
0.034592111300788514,,0.3149282139085807
0.0361644799962789,,0.31496329457429656
0.037736848691769284,,0.31499994411962906
0.03930921738725967,,0.3150381638197701
0.040881586082750054,,0.3150779550052213
0.042453954778240446,,0.3151193190619252
0.04402632347373083,,0.315162257431403
0.04559869216922122,,0.31520677161089783
0.04717106086471161,,0.3152528631535231
0.048743429560201994,,0.3153005336684169
0.05031579825569238,,0.3153497848209026
0.051888166951182764,,0.31540061833265404
0.05346053564667315,,0.3154530359818677
0.05503290434216354,,0.3155070396034399
0.056605273037653926,,0.3155626310891504
0.05817764173314431,,0.3156198123878512
0.0597500104286347,,0.3156785855056621
0.06132237912412509,,0.3157389525061715
0.06289474781961547,,0.3158009155106437
0.06446711651510587,,0.3158644766982319
0.06603948521059624,,0.31592963830619775
0.06761185390608664,,0.31599640263013623
0.06918422260157703,,0.31606477202420763
0.0707565912970674,,0.3161347489013754
0.0723289599925578,,0.3162063357336498
0.07390132868804818,,0.3162795350523386
0.07547369738353857,,0.31635434944830376
0.07704606607902896,,0.3164307815722247
0.07861843477451934,,0.31650883413486774
0.08019080347000973,,0.31658850990736276
0.08176317216550011,,0.31666981172148545
0.0833355408609905,,0.3167527424699471
0.08490790955648089,,0.3168373051066907
0.08648027825197127,,0.31692350264719404
0.08805264694746166,,0.31701133816877886
0.08962501564295206,,0.3171008148109283
0.09119738433844243,,0.31719193577561006
0.09276975303393283,,0.3172847043276072
0.09434212172942322,,0.31737912379485583
0.0959144904249136,,0.31747519756878995
0.09748685912040399,,0.3175729291046939
0.09905922781589437,,0.3176723219220616
0.10063159651138476,,0.3177733796049634
0.10220396520687515,,0.31787610580242043
0.10377633390236553,,0.31798050422878676
0.10534870259785592,,0.3180865786641386
0.1069210712933463,,0.3181943329546715
0.10849343998883669,,0.31830377101310553
0.11006580868432708,,0.3184148968190981
0.11163817737981746,,0.3185277144196651
0.11321054607530785,,0.31864222792960917
0.11478291477079824,,0.31875844153195737
0.11635528346628862,,0.3188763594784064
0.11792765216177901,,0.318995986089776
0.1195000208572694,,0.3191173257564712
0.12107238955275978,,0.3192403829389533
0.12264475824825018,,0.3193651621682186
0.12421712694374056,,0.31949166804628665
0.12578949563923095,,0.3196199052466974
0.12736186433472133,,0.3197498785150168
0.12893423303021173,,0.3198815926693517
0.1305066017257021,,0.3200150526008742
0.1320789704211925,,0.3201502632743549
0.1336513391166829,,0.32028722972870594
0.13522370781217327,,0.32042595707753313
0.13679607650766365,,0.3205664505096984
0.13836844520315406,,0.3207087152898915
0.13994081389864443,,0.32085275675921177
0.1415131825941348,,0.32099858033576
0.1430855512896252,,0.3211461915152408
0.1446579199851156,,0.32129559587157464
0.14623028868060597,,0.32144679905752077
0.14780265737609635,,0.321599806805311
0.14937502607158676,,0.32175462492729356
0.15094739476707714,,0.3219112593165886
0.15251976346256751,,0.32206971594775435
0.15409213215805792,,0.3222300008774643
0.1556645008535483,,0.32239212024519637
0.15723686954903868,,0.322556080273933
0.15880923824452908,,0.3227218872708736
0.16038160694001946,,0.32288954762815786
0.16195397563550984,,0.3230590678236024
0.16352634433100022,,0.32323045442144854
0.16509871302649062,,0.3234037140731231
0.166671081721981,,0.3235788535180116
0.16824345041747138,,0.32375587958424396
0.16981581911296179,,0.32393479918949375
0.17138818780845216,,0.3241156193417902
0.17296055650394254,,0.3242983471403433
0.17453292519943295,,0.32448298977638307
0.17610529389492333,,0.32466955453401247
0.1776776625904137,,0.3248580487910736
0.1792500312859041,,0.3250484800200289
0.1808223999813945,,0.3252408557888566
0.18239476867688487,,0.3254351837619602
0.18396713737237527,,0.32563147170109363
0.18553950606786565,,0.3258297274663012
0.18711187476335603,,0.3260299590168723
0.18868424345884643,,0.3262321744123128
0.1902566121543368,,0.3264363818133312
0.1918289808498272,,0.3266425894828416
0.19340134954531757,,0.3268508057869825
0.19497371824080797,,0.32706103919615265
0.19654608693629835,,0.3272732982860633
0.19811845563178873,,0.3274875917388079
0.19969082432727914,,0.32770392834394935
0.20126319302276952,,0.3279223169996244
0.2028355617182599,,0.3281427667136666
0.2044079304137503,,0.32836528660474745
0.20598029910924068,,0.32858988590353605
0.20755266780473106,,0.32881657395387737
0.20912503650022146,,0.32904536021399045
0.21069740519571184,,0.32927625425768564
0.21226977389120222,,0.329509265775602
0.2138421425866926,,0.32974440457646453
0.215414511282183,,0.3299816805883626
0.21698687997767338,,0.33022110386004855
0.21855924867316376,,0.3304626845622586
0.22013161736865416,,0.3307064329890541
0.22170398606414454,,0.3309523595591862
0.22327635475963492,,0.3312004748174818
0.22484872345512533,,0.33145078943625317
0.2264210921506157,,0.33170331421672994
0.22799346084610608,,0.33195806009051565
0.2295658295415965,,0.3322150381210677
0.23113819823708687,,0.3324742595052017
0.23271056693257725,,0.33273573557462155
0.23428293562806765,,0.3329994777974736
0.23585530432355803,,0.33326549777992776
0.2374276730190484,,0.3335338072677844
0.2390000417145388,,0.333804418148108
0.2405724104100292,,0.334077342450888
0.24214477910551957,,0.33435259235072745
0.24371714780100995,,0.3346301801685601
0.24528951649650035,,0.3349101183733962
0.24686188519199073,,0.33519241958409685
0.2484342538874811,,0.3354770965711796
0.2500066225829715,,0.335764162258653
0.2515789912784619,,0.3360536297258835
0.2531513599739523,,0.33634551220949244
0.25472372866944265,,0.33663982310528606
0.25629609736493303,,0.3369365759702187
0.25786846606042346,,0.33723578452438796
0.25944083475591384,,0.337537462653065
0.2610132034514042,,0.33784162440875937
0.2625855721468946,,0.3381482840133184
0.264157940842385,,0.33845745586006365
0.26573030953787535,,0.33876915451596296
0.2673026782333658,,0.33908339472384086
0.26887504692885617,,0.33940019140462624
0.27044741562434654,,0.3397195596596398
0.2720197843198369,,0.3400415147729201
0.2735921530153273,,0.340366072213591
0.2751645217108177,,0.3406932476382693
0.2767368904063081,,0.3410230568935154
0.2783092591017985,,0.34135551601832603
0.27988162779728887,,0.341690641246671
0.28145399649277925,,0.3420284490100744
0.2830263651882696,,0.34236895594024175
0.28459873388376,,0.34271217887173244
0.2861711025792504,,0.3430581348446807
0.2877434712747408,,0.3434068411075639
0.2893158399702312,,0.343758315120021
0.29088820866572157,,0.3441125745557201
0.29246057736121195,,0.3444696373052786
0.2940329460567023,,0.3448295214792345
0.2956053147521927,,0.3451922454110721
0.29717768344768314,,0.34555782766030113
0.2987500521431735,,0.3459262870155931
0.3003224208386639,,0.3462976424979728
0.3018947895341543,,0.3466719133640688
0.30346715822964465,,0.34704911910942315
0.30503952692513503,,0.34742927947186103
0.3066118956206254,,0.34781241443492256
0.30818426431611584,,0.34819854423135776
0.3097566330116062,,0.34858768934668527
0.3113290017070966,,0.3489798705228179
0.312901370402587,,0.34937510876175426
0.31447373909807735,,0.3497734253293397
0.31604610779356773,,0.3501748417590972
0.31761847648905817,,0.3505793798561301
0.31919084518454854,,0.35098706170109717
0.3207632138800389,,0.35139790965426404
0.3223355825755293,,0.35181194635962915
0.3239079512710197,,0.3522291947491295
0.32548031996651006,,0.35264967804692526
0.32705268866200043,,0.3530734197737661
0.32862505735749087,,0.35350044375144124
0.33019742605298125,,0.35393077410731444
0.3317697947484716,,0.35436443527894645
0.333342163443962,,0.3548014520188064
0.3349145321394524,,0.3552418493990743
0.33648690083494276,,0.3556856528165371
0.3380592695304332,,0.3561328879975795
0.33963163822592357,,0.35658358100327253
0.34120400692141395,,0.3570377582345626
0.3427763756169043,,0.35749544643756076
0.3443487443123947,,0.35795667270893833
0.3459211130078851,,0.358421464501428
0.3474934817033755,,0.3588898496294345
0.3490658503988659,,0.35936185627475753
0.3506382190943563,,0.3598375129924285
0.35221058778984665,,0.36031684871666453
0.35378295648533703,,0.36079989276694263
0.3553553251808274,,0.3612866748541963
0.3569276938763178,,0.36177722508713744
0.3585000625718082,,0.36227157397870785
0.3600724312672986,,0.3627697524526612
0.361644799962789,,0.3632717918502806
0.36321716865827935,,0.36377772393723423
0.36478953735376973,,0.3642875809105719
0.3663619060492601,,0.36480139540586715
0.36793427474475054,,0.3653192005045073
0.3695066434402409,,0.36584102974113525
0.3710790121357313,,0.3663669171112482
0.3726513808312217,,0.36689689707895456
0.37422374952671206,,0.3674310045848953
0.37579611822220244,,0.3679692750543325
0.37736848691769287,,0.3685117444054103
0.37894085561318325,,0.36905844905759094
0.3805132243086736,,0.3696094259402724
0.382085593004164,,0.37016471250159044
0.3836579616996544,,0.3707243467174107
0.38523033039514476,,0.3712883671005154
0.38680269909063514,,0.3718568127099893
0.38837506778612557,,0.37242972316081124
0.38994743648161595,,0.3730071386336543
0.39151980517710633,,0.3735890998849028
0.3930921738725967,,0.3741756482568892
0.3946645425680871,,0.3747668256883583
0.39623691126357746,,0.3753626747251642
0.3978092799590679,,0.3759632385312058
0.3993816486545583,,0.3765685608996072
0.40095401735004865,,0.37717868626415063
0.40252638604553903,,0.37779365971096657
0.4040987547410294,,0.37841352699048975
0.4056711234365198,,0.37903833452968755
0.40724349213201017,,0.37966812944456746
0.4088158608275006,,0.38030295955297244
0.410388229522991,,0.38094287338767063
0.41196059821848136,,0.3815879202097491
0.41353296691397173,,0.38223815002231765
0.4151053356094621,,0.3828936135845342
0.4166777043049525,,0.3835543624259575
0.4182500730004429,,0.3842204488612384
0.4198224416959333,,0.3848919260051588
0.4213948103914237,,0.38556884778802697
0.42296717908691406,,0.3862512689714407
0.42453954778240444,,0.38693924516442707
0.4261119164778948,,0.3876328328399713
0.4276842851733852,,0.38833208935194446
0.4292566538688756,,0.3890370729524418
0.430829022564366,,0.38974784280954305
0.4324013912598564,,0.3904644590255091
0.43397375995534676,,0.3911869826554238
0.43554612865083714,,0.3919154757262978
0.4371184973463275,,0.3926500012566449
0.43869086604181795,,0.3933906232765474
0.44026323473730833,,0.3941374068482223
0.4418356034327987,,0.3948904180871054
0.4434079721282891,,0.3956497241834675
0.44498034082377946,,0.3964153934245789
0.44655270951926984,,0.3971874952174393
0.4481250782147603,,0.3979661001120887
0.44969744691025065,,0.398751279825519
0.45126981560574103,,0.39954310726620235
0.4528421843012314,,0.4003416565592577
0.4544145529967218,,0.4011470030722724
0.45598692169221217,,0.4019592234418018
0.45755929038770254,,0.4027783956005659
0.459131659083193,,0.4036045988053659
0.46070402777868336,,0.404437913665743
0.46227639647417373,,0.4052784221734027
0.4638487651696641,,0.40612620773242925
0.4654211338651545,,0.40698135519031475
0.46699350256064487,,0.40784395086983033
0.4685658712561353,,0.4087140826017639
0.4701382399516257,,0.40959183975855634
0.47171060864711606,,0.41047731328886133
0.47328297734260644,,0.41137059575306195
0.4748553460380968,,0.4122717813597738
0.4764277147335872,,0.41318096600336784
0.4780000834290776,,0.4140982473025468
0.479572452124568,,0.41502372464000986
0.4811448208200584,,0.41595749920324276
0.48271718951554876,,0.41689967402647027
0.48428955821103914,,0.41785035403381127
0.4858619269065295,,0.4188096460836773
0.4874342956020199,,0.4197776590144559
0.48900666429751033,,0.420754503691525
0.4905790329930007,,0.4217402930556425
0.4921514016884911,,0.4227351421727596
0.49372377038398146,,0.42373916828530866
0.49529613907947184,,0.4247524908650145
0.4968685077749622,,0.4257752316672871
0.49844087647045265,,0.4268075147872476
0.500013245165943,,0.4278494667174492
0.5015856138614334,,0.42890121640735246
0.5031579825569238,,0.429962895324618
0.5047303512524142,,0.43103463751828347
0.5063027199479045,,0.43211657968389355
0.5078750886433949,,0.4332088612306537
0.5094474573388853,,0.4343116243506838
0.5110198260343757,,0.4354250140904487
0.5125921947298661,,0.4365491784244473
0.5141645634253565,,0.4376842683312455
0.5157369321208469,,0.4388304378719406
0.5173093008163373,,0.4399878442711508
0.5188816695118277,,0.44115664800062554
0.5204540382073181,,0.44233701286557753
0.5220264069028084,,0.4435291060938422
0.5235987755982988,,0.4447330984279749
0.5251711442937892,,0.44594916422039954
0.5267435129892796,,0.44717748153173054
0.52831588168477,,0.4484182322323935
0.5298882503802603,,0.4496716021076751
0.5314606190757507,,0.450937780966341
0.5330329877712411,,0.45221696275296586
0.5346053564667316,,0.4535093456641254
0.536177725162222,,0.45481513226860937
0.5377500938577123,,0.4561345296318207
0.5393224625532027,,0.4574677494445336
0.5408948312486931,,0.4588150081561932
0.5424671999441835,,0.46017652711294643
0.5440395686396738,,0.4615525327006046
0.5456119373351642,,0.4629432564927472
0.5471843060306546,,0.4643489354041856
0.548756674726145,,0.46576981185002003
0.5503290434216354,,0.4672061339105296
0.5519014121171257,,0.4686581555021516
0.5534737808126162,,0.4701261365548176
0.5550461495081066,,0.4716103431959255
0.556618518203597,,0.47311104794124714
0.5581908868990874,,0.4746285298930784
0.5597632555945777,,0.47616307494596066
0.5613356242900681,,0.4777149760003187
0.5629079929855585,,0.4792845331843758
0.5644803616810489,,0.4808720540847296
0.5660527303765392,,0.4824778539859892
0.5676250990720296,,0.4841022561198992
0.56919746776752,,0.48574559192439687
0.5707698364630104,,0.48740820131307344
0.5723422051585008,,0.48909043295553817
0.5739145738539913,,0.4907926445692104
0.5754869425494816,,0.49251520322309206
0.577059311244972,,0.4942584856541104
0.5786316799404624,,0.4960228785966466
0.5802040486359528,,0.4978087791259063
0.5817764173314431,,0.4996165950158253
0.5833487860269335,,0.5014467451122422
0.5849211547224239,,0.503299659722114
0.5864935234179143,,0.5051757810195963
0.5880658921134047,,0.5070755634698586
0.589638260808895,,0.5089994742715584
0.5912106295043854,,0.5109479938189504
0.5927829981998758,,0.5129216161846716
0.5943553668953663,,0.5149208496243041
0.5959277355908567,,0.5169462171038843
0.597500104286347,,0.5189982568516057
0.5990724729818374,,0.5210775229350342
0.6006448416773278,,0.5231845858652436
0.6022172103728182,,0.5253200332293704
0.6037895790683085,,0.5274844703531758
0.6053619477637989,,0.5296785209953183
0.6069343164592893,,0.531902828075142
0.6085066851547797,,0.534158054435912
0.6100790538502701,,0.5364448836455548
0.6116514225457604,,0.5387640208371017
0.6132237912412508,,0.5411161935911836
0.6147961599367413,,0.5435021528630866
0.6163685286322317,,0.5459226739570501
0.6179408973277221,,0.5483785575506859
0.6195132660232124,,0.5508706307725851
0.6210856347187028,,0.5533997483364171
0.6226580034141932,,0.5559667937350465
0.6242303721096836,,0.5585726804984658
0.625802740805174,,0.5612183535196082
0.6273751095006643,,0.5639047904524159
0.6289474781961547,,0.5666330031868646
0.6305198468916451,,0.5694040394059986
0.6320922155871355,,0.5722189842304255
0.6336645842826258,,0.5750789619561317
0.6352369529781163,,0.5779851378919464
0.6368093216736067,,0.5809387203034765
0.6383816903690971,,0.5839409624708839
0.6399540590645875,,0.5869931648684672
0.6415264277600778,,0.5900966774746627
0.6430987964555682,,0.5932529022217913
0.6446711651510586,,0.5964632955956506
0.646243533846549,,0.5997293713959109
0.6478159025420394,,0.6030527036692014
0.6493882712375297,,0.6064349298278053
0.6509606399330201,,0.6098777539680044
0.6525330086285105,,0.6133829504033587
0.6541053773240009,,0.6169523674295705
0.6556777460194914,,0.6205879313390891
0.6572501147149817,,0.6242916507052733
0.6588224834104721,,0.6280656209577712
0.6603948521059625,,0.6319120292728018
0.6619672208014529,,0.6358331598042803
0.6635395894969432,,0.6398313992842247
0.6651119581924336,,0.6439092430236536
0.666684326887924,,0.6480693013482699
0.6682566955834144,,0.6523143065066586
0.6698290642789048,,0.6566471200925567
0.6714014329743951,,0.6610707410270241
0.6729738016698855,,0.6655883141511338
0.674546170365376,,0.6702031394851412
0.6761185390608664,,0.6749186822161071
0.6776909077563568,,0.6797385834826921
0.6792632764518471,,0.6846666720334237
0.6808356451473375,,0.6897069768432986
0.6824080138428279,,0.6948637407832389
0.6839803825383183,,0.7001414354478371
0.6855527512338087,,0.7055447772592088
0.687125119929299,,0.7110787449788097
0.6886974886247894,,0.7167485987750571
0.6902698573202798,,0.722559901012797
0.6918422260157702,,0.7285185389514475
0.6934145947112605,,0.7346307495624411
0.694986963406751,,0.7409031467038674
0.6965593321022414,,0.7473427509215695
0.6981317007977318,,0.7539570221820879
0.6997040694932222,,0.760753895884539
0.7012764381887125,,0.7677418225468337
0.7028488068842029,,0.7749298116176847
0.7044211755796933,,0.7823274799310919
0.7059935442751837,,0.7899451053961248
0.7075659129706741,,0.7977936866039248
0.7091382816661644,,0.805885009138424
0.7107106503616548,,0.8142317195004398
0.7122830190571452,,0.8228474077002533
0.7138553877526356,,0.8317466997461895
0.7154277564481261,,0.8409453614617566
0.7170001251436164,,0.8504604153086337
0.7185724938391068,,0.860310272186049
0.7201448625345972,,0.8705148805297829
0.7217172312300876,,0.8810958954600836
0.723289599925578,,0.8920768712445576
0.7248619686210683,,0.903483480971816
0.7264343373165587,,0.9153437681026128
0.7280067060120491,,0.9276884355137636
0.7295790747075395,,0.940551178823291
0.7311514434030298,,0.9539690722441537
0.7327238120985202,,0.9679830170386522
0.7342961807940106,,0.9826382649418356
0.7358685494895011,,0.9979850318303857
0.7374409181849915,,1.0140792206216558
0.7390132868804818,,1.0309832771501353
0.7405856555759722,,1.0487672089320894
0.7421580242714626,,1.0675098047708196
0.743730392966953,,1.087300103738176
0.7453027616624434,,1.108239176125214
0.7468751303579337,,1.1304422978120434
0.7484474990534241,,1.154041625072516
0.7500198677489145,,1.1791895118874907
0.7515922364444049,,1.206062660510508
0.7531646051398952,,1.2348673645020152
0.7547369738353857,,1.2658462011812528
0.7563093425308761,,1.2992866721551777
0.7578817112263665,,1.3355324996275113
0.7594540799218569,,1.3749986004478625
0.7610264486173473,,1.4181912422510998
0.7625988173128376,,1.4657356438708746
0.764171186008328,,1.5184145039682324
0.7657435547038184,,1.5772229696269742
0.7673159233993088,,1.6434490350904674
0.7688882920947991,,1.7187945566547775
0.7704606607902895,,1.8055635968707204
0.7720330294857799,,1.9069673771270534
0.7736053981812703,,2.0276420458735798
0.7751777668767608,,2.174580461369048
0.7767501355722511,,2.3589363219602704
0.7783225042677415,,2.599865788000434
0.7798948729632319,,2.93383763639197
0.7814672416587223,,3.4418820294652903
0.7830396103542127,,4.358316259378878
0.784611979049703,,6.920773722041798
0.7861843477451934,1.9767847382819526,
0.7877567164406838,0.9987801057573986,
0.7893290851361742,0.7561512891464838,
0.7909014538316645,0.6330281415321017,
0.7924738225271549,0.5553874477911246,
0.7940461912226453,0.500725895705127,
0.7956185599181358,0.4595664173164966,
0.7971909286136262,0.42713283871427427,
0.7987632973091165,0.40072241944580217,
0.8003356660046069,0.3786757553963575,
0.8019080347000973,0.35991019937752106,
0.8034804033955877,0.34368532730119566,
0.8050527720910781,0.3294753388550384,
0.8066251407865684,0.31689517012295976,
0.8081975094820588,0.30565549223899663,
0.8097698781775492,0.29553413337772205,
0.8113422468730396,0.2863572803011462,
0.81291461556853,0.27798673550801695,
0.8144869842640203,0.27031105188020094,
0.8160593529595108,0.26323922337722894,
0.8176317216550012,0.2566961041267817,
0.8192040903504916,0.2506190228381043,
0.820776459045982,0.2449552405918666,
0.8223488277414723,0.23966001445570823,
0.8239211964369627,0.2346951033774036,
0.8254935651324531,0.23002760172317654,
0.8270659338279435,0.22562901879831898,
0.8286383025234338,0.2214745453064345,
0.8302106712189242,0.21754246347485995,
0.8317830399144146,0.21381366873464736,
0.833355408609905,0.2102712788502212,
0.8349277773053954,0.20690031221067,
0.8365001460008858,0.2036874212701588,
0.8380725146963762,0.20062067030183905,
0.8396448833918666,0.197689349014144,
0.841217252087357,0.19488381538510777,
0.8427896207828474,0.19219536245143692,
0.8443619894783377,0.18961610485358024,
0.8459343581738281,0.18713888176494406,
0.8475067268693185,0.18475717348045828,
0.8490790955648089,0.1824650294495367,
0.8506514642602993,0.1802570059428263,
0.8522238329557896,0.178128111864819,
0.85379620165128,0.17607376148341589,
0.8553685703467704,0.17408973305660524,
0.8569409390422609,0.17217213250607222,
0.8585133077377513,0.17031736142591822,
0.8600856764332416,0.16852208882805142,
0.861658045128732,0.16678322611915253,
0.8632304138242224,0.1650979048812933,
0.8648027825197128,0.16346345709236568,
0.8663751512152031,0.16187739747589497,
0.8679475199106935,0.16033740771451052,
0.8695198886061839,0.15884132229888806,
0.8710922573016743,0.15738711581562065,
0.8726646259971647,0.15597289150423407,
0.874236994692655,0.15459687093626617,
0.8758093633881455,0.15325738468865335,
0.8773817320836359,0.15195286390016272,
0.8789541007791263,0.15068183261373022,
0.8805264694746167,0.14944290081969172,
0.882098838170107,0.14823475812532957,
0.8836712068655974,0.14705616798516685,
0.8852435755610878,0.1459059624342364,
0.8868159442565782,0.14478303727331202,
0.8883883129520685,0.14368634766096836,
0.8899606816475589,0.1426149040724571,
0.8915330503430493,0.14156776858986037,
0.8931054190385397,0.1405440514918972,
0.8946777877340301,0.1395429081151918,
0.8962501564295206,0.13856353596182885,
0.8978225251250109,0.1376051720306772,
0.8993948938205013,0.13666709035230568,
0.9009672625159917,0.1357485997093864,
0.9025396312114821,0.134849041526312,
0.9041119999069724,0.13396778791337957,
0.9056843686024628,0.13310423985233796,
0.9072567372979532,0.13225782551137907,
0.9088291059934436,0.13142799867879879,
0.910401474688934,0.13061423730557536,
0.9119738433844243,0.12981604214802536,
0.9135462120799147,0.12903293550251577,
0.9151185807754051,0.12826446002494318,
0.9166909494708956,0.1275101776283493,
0.918263318166386,0.1267696684526329,
0.9198356868618763,0.1260425299008512,
0.9214080555573667,0.12532837573708308,
0.9229804242528571,0.12462683524125993,
0.9245527929483475,0.1239375524167603,
0.9261251616438378,0.12326018524691926,
0.9276975303393282,0.12259440499692337,
0.9292698990348186,0.12193989555785262,
0.930842267730309,0.1212963528298948,
0.9324146364257994,0.12066348414199715,
0.9339870051212897,0.12004100770543835,
0.9355593738167801,0.11942865209900207,
0.9371317425122706,0.11882615578361487,
0.938704111207761,0.11823326664447571,
0.9402764799032514,0.11764974155885544,
0.9418488485987417,0.11707534598788266,
0.9434212172942321,0.11650985359075833,
0.9449935859897225,0.11595304585995693,
0.9465659546852129,0.11540471177607814,
0.9481383233807033,0.1148646474811102,
0.9497106920761936,0.1143326559689552,
0.951283060771684,0.11380854679214876,
0.9528554294671744,0.11329213578378194,
0.9544277981626648,0.11278324479370276,
0.9560001668581553,0.11228170143813858,
0.9575725355536456,0.1117873388619401,
0.959144904249136,0.11129999551270114,
0.9607172729446264,0.11081951492606022,
0.9622896416401168,0.11034574552153496,
0.9638620103356071,0.10987854040828425,
0.9654343790310975,0.10941775720023256,
0.9670067477265879,0.1089632578400277,
0.9685791164220783,0.1085149084313375,
0.9701514851175687,0.10807257907902243,
0.971723853813059,0.10763614373675097,
0.9732962225085494,0.10720548006165113,
0.9748685912040398,0.10678046927561773,
0.9764409598995303,0.10636099603291785,
0.9780133285950207,0.10594694829375964,
0.979585697290511,0.10553821720350891,
0.9811580659860014,0.10513469697725844,
0.9827304346814918,0.10473628478947149,
0.9843028033769822,0.10434288066843794,
0.9858751720724725,0.10395438739529726,
0.9874475407679629,0.10357071040739614,
0.9890199094634533,0.10319175770576305,
0.9905922781589437,0.10281743976649356,
0.9921646468544341,0.10244766945585301,
0.9937370155499244,0.10208236194891315,
0.9953093842454148,0.10172143465155062,
0.9968817529409053,0.10136480712564398,
0.9984541216363957,0.10101240101731575,
1.000026490331886,0.10066413998807348,
1.0015988590273763,0.10031994964871328,
1.0031712277228668,0.09997975749585483,
1.004743596418357,0.09964349285098578,
1.0063159651138476,0.09931108680189836,
1.007888333809338,0.09898247214640879,
1.0094607025048283,0.09865758333825436,
1.0110330712003188,0.09833635643506951,
1.012605439895809,0.09801872904834773,
1.0141778085912996,0.09770464029529909,
1.0157501772867898,0.09739403075252046,
1.0173225459822803,0.09708684241139716,
1.0188949146777706,0.09678301863516102,
1.020467283373261,0.0964825041175316,
1.0220396520687514,0.09618524484287337,
1.0236120207642418,0.09589118804780207,
1.0251843894597321,0.09560028218417989,
1.0267567581552226,0.0953124768834391,
1.028329126850713,0.09502772292217945,
1.0299014955462034,0.09474597218898462,
1.0314738642416938,0.09446717765240797,
1.0330462329371841,0.0941912933300791,
1.0346186016326746,0.09391827425888424,
1.0361909703281649,0.09364807646617818,
1.0377633390236554,0.09338065694198404,
1.0393357077191456,0.09311597361214291,
1.0409080764146361,0.0928539853123734,
1.0424804451101264,0.09259465176320666,
1.0440528138056169,0.09233793354576043,
1.0456251825011071,0.09208379207832093,
1.0471975511965976,0.09183218959369913,
1.0487699198920881,0.0915830891173328,
1.0503422885875784,0.09133645444610469,
1.0519146572830689,0.09109225012784937,
1.0534870259785591,0.09085044144152288,
1.0550593946740496,0.09061099437800935,
1.05663176336954,0.09037387562154134,
1.0582041320650304,0.09013905253170984,
1.0597765007605207,0.08990649312604314,
1.0613488694560111,0.08967616606313207,
1.0629212381515014,0.08944804062628306,
1.064493606846992,0.08922208670767784,
1.0660659755424822,0.08899827479302311,
1.0676383442379727,0.08877657594667077,
1.0692107129334631,0.0885569617971931,
1.0707830816289534,0.08833940452339561,
1.072355450324444,0.08812387684075218,
1.0739278190199342,0.08791035198824809,
1.0755001877154247,0.08769880371561545,
1.077072556410915,0.08748920627094844,
1.0786449251064054,0.087281534388684,
1.0802172938018957,0.08707576327793629,
1.0817896624973862,0.0868718686111717,
1.0833620311928764,0.08666982651321377,
1.084934399888367,0.08646961355056558,
1.0865067685838572,0.08627120672104006,
1.0880791372793477,0.0860745834436866,
1.0896515059748382,0.08587972154900496,
1.0912238746703284,0.08568659926943625,
1.092796243365819,0.08549519523012201,
1.0943686120613092,0.08530548843992251,
1.0959409807567997,0.08511745828268562,
1.09751334945229,0.0849310845087581,
1.0990857181477804,0.08474634722673131,
1.1006580868432707,0.0845632268954141,
1.1022304555387612,0.08438170431602468,
1.1038028242342515,0.0842017606245957,
1.105375192929742,0.08402337728458431,
1.1069475616252324,0.08384653607968198,
1.1085199303207227,0.08367121910681673,
1.1100922990162132,0.08349740876934227,
1.1116646677117035,0.08332508777040812,
1.113237036407194,0.08315423910650484,
1.1148094051026842,0.0829848460611792,
1.1163817737981747,0.08281689219891371,
1.117954142493665,0.08265036135916595,
1.1195265111891555,0.08248523765056212,
1.1210988798846457,0.08232150544524089,
1.1226712485801362,0.08215914937334223,
1.1242436172756265,0.08199815431763749,
1.125815985971117,0.08183850540829594,
1.1273883546666075,0.08168018801778418,
1.1289607233620977,0.08152318775589408,
1.1305330920575882,0.08136749046489554,
1.1321054607530785,0.08121308221481068,
1.133677829448569,0.08105994929880521,
1.1352501981440593,0.08090807822869452,
1.1368225668395497,0.08075745573056009,
1.13839493553504,0.08060806874047403,
1.1399673042305305,0.08045990440032769,
1.1415396729260208,0.08031295005376217,
1.1431120416215113,0.08016719324219725,
1.1446844103170015,0.08002262170095627,
1.146256779012492,0.0798792233554839,
1.1478291477079825,0.07973698631765476,
1.1494015164034728,0.0795958988821695,
1.1509738850989633,0.07945594952303678,
1.1525462537944535,0.07931712689013802,
1.154118622489944,0.07917941980587319,
1.1556909911854343,0.07904281726188496,
1.1572633598809248,0.07890730841585927,
1.158835728576415,0.07877288258840046,
1.1604080972719055,0.07863952925997819,
1.1619804659673958,0.07850723806794516,
1.1635528346628863,0.0783759988036229,
1.1651252033583765,0.07824580140945442,
1.166697572053867,0.0781166359762212,
1.1682699407493575,0.07798849274032385,
1.1698423094448478,0.0778613620811236,
1.1714146781403383,0.07773523451834374,
1.1729870468358286,0.07761010070952942,
1.174559415531319,0.07748595144756375,
1.1761317842268093,0.07736277765823933,
1.1777041529222998,0.07724057039788335,
1.17927652161779,0.07711932085103519,
1.1808488903132806,0.07699902032817477,
1.1824212590087708,0.07687966026350082,
1.1839936277042613,0.07676123221275727,
1.1855659963997516,0.07664372785110712,
1.187138365095242,0.07652713897105196,
1.1887107337907326,0.07641145748039646,
1.1902831024862228,0.07629667540025649,
1.1918554711817133,0.07618278486310978,
1.1934278398772036,0.07606977811088811,
1.195000208572694,0.07595764749310994,
1.1965725772681843,0.07584638546505251,
1.1981449459636748,0.07573598458596242,
1.199717314659165,0.07562643751730375,
1.2012896833546556,0.07551773702104275,
1.2028620520501458,0.07540987595796837,
1.2044344207456363,0.07530284728604744,
1.2060067894411266,0.07519664405881406,
1.207579158136617,0.07509125942379193,
1.2091515268321076,0.07498668662094937,
1.2107238955275978,0.0748829189811856,
1.2122962642230883,0.07477994992484811,
1.2138686329185786,0.07467777296028008,
1.215441001614069,0.07457638168239702,
1.2170133703095594,0.07447576977129253,
1.2185857390050499,0.0743759309908715,
1.2201581077005401,0.07427685918751131,
1.2217304763960306,0.0741785482887491,
1.2233028450915209,0.07408099230199583,
1.2248752137870114,0.07398418531327519,
1.2264475824825016,0.07388812148598793,
1.2280199511779921,0.07379279505970014,
1.2295923198734826,0.07369820034895563,
1.2311646885689729,0.07360433174211133,
1.2327370572644634,0.07351118370019533,
1.2343094259599536,0.07341875075578742,
1.2358817946554441,0.07332702751192098,
1.2374541633509344,0.07323600864100627,
1.2390265320464249,0.07314568888377432,
1.2405989007419151,0.07305606304824117,
1.2421712694374056,0.07296712600869183,
1.243743638132896,0.07287887270468374,
1.2453160068283864,0.07279129814006889,
1.2468883755238767,0.0727043973820348,
1.2484607442193671,0.07261816556016337,
1.2500331129148576,0.0725325978655075,
1.251605481610348,0.07244768954968515,
1.2531778503058384,0.07236343592399005,
1.2547502190013287,0.07227983235851944,
1.2563225876968191,0.07219687428131753,
1.2578949563923094,0.07211455717753536,
1.2594673250878,0.07203287658860566,
1.2610396937832902,0.07195182811143332,
1.2626120624787807,0.07187140739760055,
1.264184431174271,0.07179161015258669,
1.2657567998697614,0.0717124321350021,
1.2673291685652517,0.07163386915583625,
1.2689015372607422,0.07155591707771929,
1.2704739059562327,0.07147857181419702,
1.272046274651723,0.07140182932901909,
1.2736186433472134,0.07132568563543976,
1.2751910120427037,0.07125013679553154,
1.2767633807381942,0.07117517891951078,
1.2783357494336844,0.07110080816507566,
1.279908118129175,0.07102702073675567,
1.2814804868246652,0.07095381288527286,
1.2830528555201557,0.07088118090691427,
1.284625224215646,0.07080912114291553,
1.2861975929111364,0.07073762997885534,
1.2877699616066267,0.07066670384406051,
1.2893423303021172,0.0705963392110215,
1.2909146989976077,0.07052653259481818,
1.292487067693098,0.07045728055255567,
1.2940594363885884,0.07038857968280976,
1.2956318050840787,0.07032042662508234,
1.2972041737795692,0.0702528180592659,
1.2987765424750595,0.07018575070511754,
1.30034891117055,0.07011922132174188,
1.3019212798660402,0.07005322670708301,
1.3034936485615307,0.06998776369742499,
1.305066017257021,0.06992282916690108,
1.3066383859525115,0.0698584200270112,
1.3082107546480017,0.06979453322614777,
1.3097831233434922,0.0697311657491294,
1.3113554920389827,0.06966831461674274,
1.312927860734473,0.06960597688529191,
1.3145002294299635,0.06954414964615557,
1.3160725981254537,0.06948283002535162,
1.3176449668209442,0.06942201518310892,
1.3192173355164345,0.06936170231344653,
1.320789704211925,0.06930188864375973,
1.3223620729074153,0.06924257143441322,
1.3239344416029057,0.06918374797834083,
1.325506810298396,0.0691254156006522,
1.3270791789938865,0.06906757165824573,
1.328651547689377,0.06901021353942816,
1.3302239163848673,0.06895333866354032,
1.3317962850803577,0.0688969444805892,
1.333368653775848,0.06884102847088593,
1.3349410224713385,0.06878558814468991,
1.3365133911668288,0.06873062104185866,
1.3380857598623193,0.06867612473150352,
1.3396581285578095,0.06862209681165095,
1.3412304972533,0.06856853490890936,
1.3428028659487903,0.06851543667814149,
1.3443752346442808,0.06846279980214197,
1.345947603339771,0.06841062199132042,
1.3475199720352615,0.06835890098338936,
1.349092340730752,0.0683076345430575,
1.3506647094262423,0.06825682046172786,
1.3522370781217328,0.06820645655720087,
1.353809446817223,0.06815654067338217,
1.3553818155127135,0.06810707067999529,
1.3569541842082038,0.06805804447229888,
1.3585265529036943,0.06800945997080857,
1.3600989215991846,0.06796131512102323,
1.361671290294675,0.06791360789315579,
1.3632436589901653,0.06786633628186826,
1.3648160276856558,0.06781949830601114,
1.366388396381146,0.0677730920083669,
1.3679607650766366,0.0677271154553977,
1.369533133772127,0.0676815667369971,
1.3711055024676173,0.06763644396624582,
1.3726778711631078,0.0675917452791713,
1.374250239858598,0.06754746883451132,
1.3758226085540886,0.06750361281348116,
1.3773949772495788,0.06746017541954476,
1.3789673459450693,0.06741715487818932,
1.3805397146405596,0.06737454943670375,
1.38211208333605,0.06733235736396037,
1.3836844520315403,0.06729057695020048,
1.3852568207270308,0.06724920650682295,
1.386829189422521,0.06720824436617663,
1.3884015581180116,0.06716768888135576,
1.389973926813502,0.06712753842599882,
1.3915462955089923,0.06708779139409059,
1.3931186642044828,0.06704844619976734,
1.394691032899973,0.06700950127712521,
1.3962634015954636,0.06697095508003165,
1.3978357702909538,0.06693280608193986,
1.3994081389864443,0.06689505277570622,
1.4009805076819346,0.06685769367341082,
1.402552876377425,0.0668207273061806,
1.4041252450729154,0.06678415222401556,
1.4056976137684059,0.0667479669956177,
1.4072699824638961,0.06671217020822282,
1.4088423511593866,0.06667676046743481,
1.410414719854877,0.066641736397063,
1.4119870885503674,0.06660709663896175,
1.4135594572458579,0.06657283985287299,
1.4151318259413481,0.0665389647162711,
1.4167041946368386,0.06650546992421044,
1.4182765633323289,0.06647235418917533,
1.4198489320278194,0.0664396162409325,
1.4214213007233096,0.06640725482638608,
1.4229936694188001,0.0663752687094347,
1.4245660381142904,0.06634365667083125,
1.4261384068097809,0.06631241750804477,
1.4277107755052711,0.06628155003512477,
1.4292831442007616,0.0662510530825677,
1.4308555128962521,0.06622092549718571,
1.4324278815917424,0.06619116614197756,
1.4340002502872329,0.06616177389600181,
1.4355726189827231,0.06613274765425202,
1.4371449876782136,0.06610408632753413,
1.438717356373704,0.06607578884234594,
1.4402897250691944,0.0660478541407586,
1.4418620937646847,0.06602028118030016,
1.4434344624601751,0.06599306893384116,
1.4450068311556654,0.06596621638948208,
1.446579199851156,0.06593972255044289,
1.4481515685466462,0.06591358643495447,
1.4497239372421367,0.06588780707615184,
1.4512963059376272,0.06586238352196948,
1.4528686746331174,0.06583731483503828,
1.454441043328608,0.06581260009258451,
1.4560134120240982,0.06578823838633047,
1.4575857807195887,0.065764228822397,
1.459158149415079,0.06574057052120784,
1.4607305181105694,0.06571726261739542,
1.4623028868060597,0.0656943042597089,
1.4638752555015502,0.06567169461092334,
1.4654476241970404,0.0656494328477511,
1.467019992892531,0.0656275181607544,
1.4685923615880212,0.06560594975426005,
1.4701647302835117,0.0655847268462753,
1.4717370989790022,0.06556384866840573,
1.4733094676744924,0.06554331446577448,
1.474881836369983,0.06552312349694314,
1.4764542050654732,0.06550327503383427,
1.4780265737609637,0.06548376836165529,
1.479598942456454,0.06546460277882414,
1.4811713111519444,0.06544577759689622,
1.4827436798474347,0.06542729214049303,
1.4843160485429252,0.06540914574723213,
1.4858884172384155,0.0653913377676587,
1.487460785933906,0.06537386756517846,
1.4890331546293962,0.06535673451599214,
1.4906055233248867,0.0653399380090312,
1.4921778920203772,0.06532347744589524,
1.4937502607158675,0.0653073522407905,
1.495322629411358,0.06529156182046995,
1.4968949981068482,0.0652761056241748,
1.4984673668023387,0.06526098310357713,
1.500039735497829,0.06524619372272417,
1.5016121041933195,0.06523173695798369,
1.5031844728888097,0.06521761229799088,
1.5047568415843002,0.06520381924359642,
1.5063292102797905,0.06519035730781597,
1.507901578975281,0.06517722601578092,
1.5094739476707715,0.0651644249046904,
1.5110463163662617,0.0651519535237646,
1.5126186850617522,0.06513981143419934,
1.5141910537572425,0.06512799820912199,
1.515763422452733,0.06511651343354845,
1.5173357911482233,0.06510535670434163,
1.5189081598437137,0.0650945276301709,
1.520480528539204,0.06508402583147302,
1.5220528972346945,0.06507385094041407,
1.5236252659301848,0.06506400260085275,
1.5251976346256753,0.06505448046830478,
1.5267700033211655,0.06504528420990861,
1.528342372016656,0.06503641350439217,
1.5299147407121465,0.06502786804204096,
1.5314871094076368,0.0650196475246672,
1.5330594781031273,0.06501175166558025,
1.5346318467986175,0.0650041801895581,
1.536204215494108,0.06499693283282006,
1.5377765841895983,0.06499000934300066,
1.5393489528850888,0.06498340947912461,
1.540921321580579,0.06497713301158295,
1.5424936902760695,0.06497117972211039,
1.5440660589715598,0.06496554940376366,
1.5456384276670503,0.06496024186090107,
1.5472107963625406,0.0649552569091633,
1.548783165058031,0.06495059437545503,
1.5503555337535215,0.06494625409792802,
1.5519279024490118,0.06494223592596508,
1.5535002711445023,0.06493853972016525,
1.5550726398399926,0.06493516535233004,
1.556645008535483,0.06493211270545086,
1.5582173772309733,0.06492938167369748,
1.5597897459264638,0.06492697216240756,
1.561362114621954,0.06492488408807742,
1.5629344833174446,0.06492311737835381,
1.5645068520129348,0.06492167197202676,
1.5660792207084253,0.0649205478190236,
1.5676515894039156,0.06491974488040399,
1.569223958099406,0.06491926312835616,
1.5707963267948966,0.06491910254619417,


==> figure_data/fig_1/Cs/ma_20_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,2.2386013882447466,1.2327069616098403
0.0015723686954903868,2.238606919801061,1.2327100076134803
0.0031447373909807737,2.2386235146613336,1.2327191457297577
0.0047171060864711605,2.238651173399571,1.2327343762747551
0.006289474781961547,2.2386898969725157,1.2327556997753115
0.007861843477451934,2.238739686719738,1.2327831169690735
0.009434212172942321,2.2388005443637664,1.2328166288045683
0.011006580868432708,2.23887247201026,1.2328562364412963
0.012578949563923095,2.2389554721482114,1.2329019412498452
0.014151318259413482,2.239049547650194,1.232953744812025
0.01572368695490387,2.239154701772643,1.2330116489210214
0.017296055650394257,2.2392709381561757,1.2330756555815754
0.018868424345884642,2.2393982608259475,1.2331457670101764
0.020440793041375027,2.2395366741920504,1.2332219856352835
0.022013161736865416,2.2396861830499444,1.233304314097562
0.023585530432355804,2.2398467925809302,1.2333927552501436
0.02515789912784619,2.240018508352659,1.233487312158908
0.026730267823336575,2.2402013363196804,1.2335879881027842
0.028302636518826963,2.2403952828240286,1.2336947865740733
0.02987500521431735,2.240600354595849,1.2338077112787929
0.03144737390980774,2.240816558754059,1.2339267661370426
0.03301974260529812,2.241043902807053,1.2340519552833897
0.034592111300788514,2.241282394653443,1.23418328306728
0.0361644799962789,2.2415320425828367,1.2343207540534642
0.037736848691769284,2.2417928552766613,1.2344643730224518
0.03930921738725967,2.2420648418090177,1.234614144970982
0.040881586082750054,2.242348011647582,1.23477007511252
0.042453954778240446,2.2426423746545403,1.2349321688777717
0.04402632347373083,2.2429479410875715,1.2351004319152241
0.04559869216922122,2.2432647216008594,1.235274870091705
0.04717106086471161,2.243592727246155,1.2354554894929641
0.048743429560201994,2.243931969473873,1.2356422964242813
0.05031579825569238,2.244282460134233,1.235835297411091
0.051888166951182764,2.2446442114784375,1.2360344991996337
0.05346053564667315,2.245017236159894,1.2362399087576277
0.05503290434216354,2.2454015472354794,1.2364515332749648
0.056605273037653926,2.2457971581668423,1.2366693801644293
0.05817764173314431,2.24620408282175,1.236893457062438
0.0597500104286347,2.246622335475478,1.2371237718298054
0.06132237912412509,2.2470519308122388,1.237360332552532
0.06289474781961547,2.247492883926657,1.2376031475426155
0.06446711651510587,2.2479452103252875,1.2378522253388857
0.06603948521059624,2.2484089259281723,1.2381075747078643
0.06761185390608664,2.2488840470704448,1.2383692046446468
0.06918422260157703,2.249370590503981,1.2386371243738112
0.0707565912970674,2.2498685733990866,1.2389113433503485
0.0723289599925578,2.2503780133462374,1.2391918712606196
0.07390132868804818,2.250898928357858,1.2394787180233366
0.07547369738353857,2.2514313368701506,1.239771893790568
0.07704606607902896,2.2519752577449674,1.2400714089487699
0.07861843477451934,2.2525307102717296,1.2403772741198447
0.08019080347000973,2.2530977141693915,1.24068950016222
0.08176317216550011,2.2536762895884532,1.2410080981719591
0.0833355408609905,2.254266457113022,1.2413330794838944
0.08490790955648089,2.254868237762917,1.2416644556727878
0.08648027825197127,2.255481652995826,1.2420022385545169
0.08805264694746166,2.256106724709509,1.2423464401872901
0.08962501564295206,2.256743475244052,1.2426970728728863
0.09119738433844243,2.257391927384168,1.2430541491579228
0.09276975303393283,2.2580521043615525,1.2434176818351517
0.09434212172942322,2.2587240298572855,1.2437876839447826
0.0959144904249136,2.2594077280042835,1.2441641687758336
0.09748685912040399,2.260103223389808,1.2445471498675125
0.09905922781589437,2.2608105410580235,1.2449366410106242
0.10063159651138476,2.2615297065126048,1.2453326562490077
0.10220396520687515,2.262260745719404,1.2457352098810046
0.10377633390236553,2.263003685109165,1.246144316460953
0.10534870259785592,2.263758551580297,1.2465599908007157
0.1069210712933463,2.2645253725017,1.2469822479712351
0.10849343998883669,2.2653041757156456,1.2474111033041213
0.11006580868432708,2.266094989540717,1.2478465723932688
0.11163817737981746,2.2668978427748017,1.2482886710965055
0.11321054607530785,2.2677127646981443,1.2487374155372746
0.11478291477079824,2.2685397850764555,1.2491928221063453
0.11635528346628862,2.269378934164082,1.249654907463559
0.11792765216177901,2.2702302427072345,1.2501236885396059
0.1195000208572694,2.271093741947274,1.2505991825378366
0.12107238955275978,2.2719694636240617,1.251081406936105
0.12264475824825018,2.2728574399793695,1.2515703794886464
0.12421712694374056,2.2737577037603525,1.2520661182279906
0.12578949563923095,2.274670288223083,1.252568641466908
0.12736186433472133,2.2755952271361535,1.2530779678003914
0.12893423303021173,2.2765325547843354,1.253594116107674
0.1305066017257021,2.2774823059723133,1.2541171055542837
0.1320789704211925,2.2784445160284776,1.2546469555941313
0.1336513391166829,2.2794192208087876,1.2551836859716392
0.13522370781217327,2.2804064567007027,1.2557273167239051
0.13679607650766365,2.281406260627182,1.2562778681829045
0.13836844520315406,2.282418670050752,1.2568353609777305
0.13994081389864443,2.2834437229776476,1.2573998160368751
0.1415131825941348,2.284481457962024,1.257971254590547
0.1430855512896252,2.2855319141102375,1.2585496981730306
0.1446579199851156,2.286595131085207,1.2591351686250856
0.14623028868060597,2.287671149110843,1.2597276880963877
0.14780265737609635,2.2887600089765554,1.2603272790480102
0.14937502607158676,2.289861752041839,1.260933964254949
0.15094739476707714,2.2909764202409346,1.2615477668086887
0.15251976346256751,2.2921040560875663,1.2621687101198131
0.15409213215805792,2.2932447026797673,1.2627968179206597
0.1556645008535483,2.294398403704776,1.2634321142680185
0.15723686954903868,2.295565203444021,1.2640746235458762
0.15880923824452908,2.2967451467781896,1.2647243704682058
0.16038160694001946,2.2979382791923757,1.2653813800818032
0.16195397563550984,2.299144646781316,1.2660456777691702
0.16352634433100022,2.300364296254719,1.2667172892514476
0.16509871302649062,2.3015972749426696,1.2673962405913934
0.166671081721981,2.3028436308011364,1.2680825581964137
0.16824345041747138,2.3041034124175597,1.2687762688216406
0.16981581911296179,2.3053766690165385,1.2694773995730637
0.17138818780845216,2.3066634504656074,1.2701859779107112
0.17296055650394254,2.3079638072811104,1.270902031651884
0.17453292519943295,2.309277790634168,1.2716255889744423
0.17610529389492333,2.310605452356749,1.2723566784201483
0.1776776625904137,2.3119468449478324,1.2730953288980598
0.1792500312859041,2.313302021579678,1.2738415696879828
0.1808223999813945,2.314671036104195,1.2745954304439795
0.18239476867688487,2.316053943059418,1.2753569411979322
0.18396713737237527,2.3174507976760856,1.2761261323631685
0.18553950606786565,2.3188616558843287,1.2769030347381414
0.18711187476335603,2.320286574320465,1.2776876795101741
0.18868424345884643,2.321725610333909,1.2784800982592623
0.1902566121543368,2.32317882199419,1.2792803229619394
0.1918289808498272,2.3246462680980864,1.2800883859952064
0.19340134954531757,2.326128008176877,1.2809043201405228
0.19497371824080797,2.327624102503709,1.2817281585878655
0.19654608693629835,2.329134612101086,1.2825599349398515
0.19811845563178873,2.330659598748479,1.2833996832159291
0.19969082432727914,2.3321991249900615,1.284247437856637
0.20126319302276952,2.333753254142568,1.2851032337279324
0.2028355617182599,2.3353220503032848,1.2859671061255897
0.2044079304137503,2.336905578358167,1.2868390907796725
0.20598029910924068,2.33850390399009,1.2877192238590751
0.20755266780473106,2.3401170936872364,1.2886075419761425
0.20912503650022146,2.3417452147516173,1.289504082191361
0.21069740519571184,2.3433883353077345,1.2904088820181308
0.21226977389120222,2.3450465243113836,1.2913219794276098
0.2138421425866926,2.346719851558601,1.2922434128536446
0.215414511282183,2.348408387694759,1.2931732211977751
0.21698687997767338,2.3501122042238065,1.2941114438343249
0.21855924867316376,2.351831373517664,1.2950581206155742
0.22013161736865416,2.3535659688257713,1.296013291877018
0.22170398606414454,2.3553160642847932,1.2969769984427097
0.22327635475963492,2.357081734928483,1.297949281630693
0.22484872345512533,2.3588630566977105,1.2989301832585238
0.2264210921506157,2.360660106450652,1.299919745648882
0.22799346084610608,2.362472961973152,1.3009180116352759
0.2295658295415965,2.364301701989254,1.3019250245678422
0.23113819823708687,2.366146406171905,1.3029408283192407
0.23271056693257725,2.368007155153839,1.3039654672906462
0.23428293562806765,2.369884030538638,1.304998986417841
0.23585530432355803,2.3717771149119797,1.3060414311774073
0.2374276730190484,2.373686491853071,1.3070928475930228
0.2390000417145388,2.3756122459462707,1.308153282241863
0.2405724104100292,2.377554462792908,1.309222782261106
0.24214477910551957,2.379513229023296,1.3103013953545515
0.24371714780100995,2.3814886323089497,1.311389169799345
0.24528951649650035,2.3834807613750035,1.312486154452819
0.24686188519199073,2.385489706012843,1.313592398759446
0.2484342538874811,2.387515557092943,1.3147079527579104
0.2500066225829715,2.3895584065779283,1.315832867088298
0.2515789912784619,2.3916183475358483,1.3169671929994082
0.2531513599739523,2.393695474153682,1.3181109823561887
0.25472372866944265,2.395789881751065,1.319264287647296
0.25629609736493303,2.397901666794258,1.3204271619927859
0.25786846606042346,2.4000309269103433,1.3215996591519314
0.25944083475591384,2.40217776090167,1.3227818335311783
0.2610132034514042,2.404342268760544,1.3239737401922318
0.2625855721468946,2.4065245516841656,1.3251754348602853
0.264157940842385,2.4087247120898287,1.326386973932387
0.26573030953787535,2.4109428536303805,1.3276084144859541
0.2673026782333658,2.413179081209938,1.3288398142874283
0.26887504692885617,2.4154335009998893,1.3300812318010853
0.27044741562434654,2.4177062204551634,1.331332726197995
0.2720197843198369,2.419997348330781,1.3325943573651349
0.2735921530153273,2.4223069946986984,1.3338661859146657
0.2751645217108177,2.4246352709649384,1.335148273193364
0.2767368904063081,2.426982289887024,1.3364406812922232
0.2783092591017985,2.429348165591715,1.3377434730562197
0.27988162779728887,2.4317330135930586,1.3390567120942525
0.28145399649277925,2.434136950810751,1.340380462789255
0.2830263651882696,2.436560095588828,1.3417147903084863
0.28459873388376,2.439002567714685,1.3430597606140044
0.2861711025792504,2.4414644884384282,1.3444154404733248
0.2877434712747408,2.443945980492578,1.3457818974702664
0.2893158399702312,2.446447168112115,1.3471592000159927
0.29088820866572157,2.448968177054887,1.348547417360248
0.29246057736121195,2.451509134622381,1.3499466196027967
0.2940329460567023,2.454070169680867,1.3513568777050657
0.2956053147521927,2.4566514126829224,1.3527782635019965
0.29717768344768314,2.459252995689343,1.3542108497141112
0.2987500521431735,2.46187505239145,1.3556547099597966
0.3003224208386639,2.464517718133804,1.3571099187678115
0.3018947895341543,2.467181129937329,1.3585765515900188
0.30346715822964465,2.4698654265228575,1.3600546848143538
0.30503952692513503,2.472570748335108,1.3615443957780242
0.3066118956206254,2.4752972375670996,1.3630457627809571
0.30818426431611584,2.4780450381850168,1.3645588650994893
0.3097566330116062,2.4808142959535315,1.3660837830003114
0.3113290017070966,2.483605158461593,1.3676205977546705
0.312901370402587,2.4864177751486976,1.369169391652834
0.31447373909807735,2.489252297331643,1.3707302480188235
0.31604610779356773,2.4921088782317864,1.3723032512254236
0.31761847648905817,2.4949876730028064,1.3738884867094705
0.31919084518454854,2.4978888387589917,1.3754860409874288
0.3207632138800389,2.500812534604057,1.3770960016712588
0.3223355825755293,2.503758921660504,1.3787184574845859
0.3239079512710197,2.5067281630995404,1.3803534982791734
0.32548031996651006,2.5097204241715643,1.3820012150517116
0.32705268866200043,2.5127358722372284,1.3836616999609217
0.32862505735749087,2.515774676799101,1.3853350463449912
0.33019742605298125,2.5188370095339305,1.38702134873934
0.3317697947484716,2.52192304432553,1.3887207028947297
0.333342163443962,2.5250329572982992,1.3904332057957216
0.3349145321394524,2.5281669268513935,1.3921589556794924
0.33648690083494276,2.5313251336935507,1.3938980520550126
0.3380592695304332,2.5345077608786055,1.3956505957226022
0.33963163822592357,2.537714993841691,1.397416688793866
0.34120400692141395,2.5409470204361493,1.3991964347120174
0.3427763756169043,2.544204030971173,1.400989938272608
0.3443487443123947,2.5474862182501834,1.4027973056446599
0.3459211130078851,2.5507937776099734,1.4046186443922193
0.3474934817033755,2.5541269069606214,1.4064540634963376
0.3490658503988659,2.557485806826209,1.4083036733774907
0.3506382190943563,2.560870680386344,1.410167585918445
0.35221058778984665,2.564281733518523,1.4120459144875859
0.35378295648533703,2.567719174841343,1.4139387739627103
0.3553553251808274,2.5711832157585883,1.4158462807553052
0.3569276938763178,2.5746740705042073,1.4177685528353146
0.3585000625718082,2.578191956188209,1.4197057097564119
0.3600724312672986,2.5817370928434924,1.4216578726817877
0.361644799962789,2.585309703473638,1.423625164410466
0.36321716865827935,2.5889100141016796,1.4256077094041617
0.36478953735376973,2.5925382538198822,1.4276056338146905
0.3663619060492601,2.5961946548405512,1.4296190655119478
0.36793427474475054,2.599879452547899,1.4316481341124696
0.3695066434402409,2.60359288555099,1.4336929710085866
0.3710790121357313,2.6073351957377935,1.4357537093981902
0.3726513808312217,2.611106628330376,1.4378304843151237
0.37422374952671206,2.6149074319412544,1.4399234326602128
0.37579611822220244,2.618737858630939,1.442032693232955
0.37736848691769287,2.622598163966705,1.4441584067638797
0.37894085561318325,2.6264886070826106,1.446300715947599
0.3805132243086736,2.630409450740802,1.4484597654765667
0.382085593004164,2.634360961394136,1.4506357020755605
0.3836579616996544,2.6383434092501523,1.4528286745369103
0.38523033039514476,2.6423570683364295,1.4550388337564852
0.38680269909063514,2.6464022165673575,1.4572663327704647
0.38837506778612557,2.6504791358123754,1.4595113267929136
0.38994743648161595,2.654588111965692,1.461773973254173
0.39151980517710633,2.65872943501755,1.4640544318401043
0.3930921738725967,2.6629033991270488,1.4663528645321893
0.3946645425680871,2.667110302696595,1.4686694356485268
0.39623691126357746,2.671350448447997,1.4710043118857348
0.3978092799590679,2.6756241435002646,1.4733576623617919
0.3993816486545583,2.6799316994491478,1.4757296586598359
0.40095401735004865,2.6842734324484727,1.4781204748729515
0.40252638604553903,2.6886496632933046,1.4805302876499666
0.4040987547410294,2.693060717505007,1.482959276242289
0.4056711234365198,2.697506925418232,1.48540762255181
0.40724349213201017,2.7019886222699037,1.4878755111799022
0.4088158608275006,2.706506148290243,1.4903631294775448
0.410388229522991,2.711059848795889,1.4928706675966013
0.41196059821848136,2.7156500742851826,1.4953983185422872
0.41353296691397173,2.7202771805356574,1.4979462782268567
0.4151053356094621,2.724941528703815,1.500514745524542
0.4166777043049525,2.7296434854272293,1.503103922327781
0.4182500730004429,2.7343834229290667,1.5057140136047686
0.4198224416959333,2.7391617191250637,1.5083452274583693
0.4213948103914237,2.7439787577330557,1.510997775186427
0.42296717908691406,2.748834928385113,1.5136718713435147
0.42453954778240444,2.75373062674236,1.5163677338041612
0.4261119164778948,2.7586662546125575,1.5190855838275985
0.4276842851733852,2.7636422200705275,1.5218256461240751
0.4292566538688756,2.7686589375814954,1.5245881489227753
0.430829022564366,2.7737168281274376,1.5273733240413934
0.4324013912598564,2.778816319336526,1.5301814069574147
0.43397375995534676,2.7839578456157477,1.5330126368811423
0.43554612865083714,2.789141848286804,1.535867256830532
0.4371184973463275,2.794368775725376,1.5387455137078805
0.43869086604181795,2.7996390835038634,1.5416476583784249
0.44026323473730833,2.804953234537691,1.5445739457509087
0.4418356034327987,2.810311699235295,1.5475246348601728
0.4434079721282891,2.815714955651898,1.5504999889518327
0.44498034082377946,2.8211634896471804,1.5535002755691028
0.44655270951926984,2.8266577950469762,1.5565257666418342
0.4481250782147603,2.8321983738091006,1.559576738577831
0.44969744691025065,2.837785736193449,1.5626534723565157
0.45126981560574103,2.843420400936488,1.565756253625015
0.4528421843012314,2.8491028954302795,1.5688853727967398
0.4544145529967218,2.8548337559061703,1.5720411251525372
0.45598692169221217,2.8606135276232973,1.5752238109444927
0.45755929038770254,2.866442765062058,1.5784337355024645
0.459131659083193,2.8723220321226974,1.5816712093434402
0.46070402777868336,2.878251902329177,1.5849365482837958
0.46227639647417373,2.8842329590384854,1.5882300735545583
0.4638487651696641,2.8902657956555733,1.591552111919758
0.4654211338651545,2.8963510158540795,1.5949029957979768
0.46699350256064487,2.902489233803048,1.5982830633871894
0.4685658712561353,2.9086810743998135,1.6016926587930047
0.4701382399516257,2.914927173509265,1.6051321321604195
0.47171060864711606,2.9212281782096934,1.608601839809196
0.47328297734260644,2.9275847470454366,1.6121021443729828
0.4748553460380968,2.9339975502865414,1.6156334149423015
0.4764277147335872,2.9404672701956835,1.6191960272115267
0.4780000834290776,2.946994601302574,1.6227903636299923
0.479572452124568,2.9535802506861133,1.6264168135573625
0.4811448208200584,2.9602249382645462,1.630075773423406
0.48271718951554876,2.9669293970938857,1.6337676468923281
0.48428955821103914,2.97369437367489,1.6374928450318103
0.4858619269065295,2.9805206282688843,1.6412517864869194
0.4874342956020199,2.9874089352227213,1.6450448976590508
0.48900666429751033,2.9943600833032065,1.6488726128900837
0.4905790329930007,3.0013748760413104,1.6527353746519222
0.4921514016884911,3.0084541320865004,1.6566336337416152
0.49372377038398146,3.015598685571563,1.660567849482246
0.49529613907947184,3.022809386488267,1.6645384899297964
0.4968685077749622,3.030087101074261,1.6685460320861953
0.49844087647045265,3.037432712211604,1.6725909621187733
0.500013245165943,3.04484711983734,1.6766737755863483
0.5015856138614334,3.052331241366552,1.6807949776721864
0.5031579825569238,3.0598860121283487,1.6849550834240794
0.5047303512524142,3.0675123858152413,1.6891546180018018
0.5063027199479045,3.075211334946424,1.6933941169322164
0.5078750886433949,3.0829838513454364,1.697674126372308
0.5094474573388853,3.090830946632772,1.7019952033804389
0.5110198260343757,3.098753652733958,1.7063579161961304
0.5125921947298661,3.106753022403708,1.7107628445286924
0.5141645634253565,3.11483012976674,1.715210579855028
0.5157369321208469,3.1229860708758888,1.7197017257269647
0.5173093008163373,3.131221964288175,1.7242368980884732
0.5188816695118277,3.139538951659519,1.72881672560315
0.5204540382073181,3.147938198358804,1.7334418499923585
0.5220264069028084,3.1564208941020584,1.7381129263844475
0.5235987755982988,3.1649882536075205,1.7428306236754683
0.5251711442937892,3.1736415172724137,1.747595624901847
0.5267435129892796,3.1823819518722876,1.7524086276254844
0.52831588168477,3.1912108512838158,1.7572703443317699
0.5298882503802603,3.2001295372319856,1.7621815028410306
0.5314606190757507,3.209139360062668,1.767142846733952
0.5330329877712411,3.2182416995415752,1.7721551357915333
0.5346053564667316,3.227437965680698,1.7772191464501712
0.536177725162222,3.236729599593328,1.7823356722724881
0.5377500938577123,3.246118074378859,1.787505524434555
0.5393224625532027,3.2556048960385846,1.7927295322301833
0.5408948312486931,3.265191604423793,1.7980085435930038
0.5424671999441835,3.2748797742175113,1.8033434256370726
0.5440395686396738,3.284671015951322,1.808735065216791
0.5456119373351642,3.2945669770587385,1.8141843695069566
0.5471843060306546,3.304569342966705,1.8196922666038073
0.548756674726145,3.314679838226865,1.825259706147966
0.5503290434216354,3.324900227688317,1.8308876599702295
0.5519014121171257,3.335232317713673,1.8365771227612009
0.5534737808126162,3.345677957440319,1.8423291127658177
0.5550461495081066,3.3562390400888744,1.8481446725038642
0.556618518203597,3.3669175043209667,1.854024869517645
0.5581908868990874,3.3777153356485075,1.8599707971480144
0.5597632555945777,3.388634567896819,1.8659835753400633
0.5613356242900681,3.3996772847240484,1.872064351479796
0.5629079929855585,3.4108456211994485,1.8782143012632284
0.5644803616810489,3.4221417654432402,1.8844346295993908
0.5660527303765392,3.433567960330921,1.8907265715488233
0.5676250990720296,3.445126505265024,1.8970913932992113
0.56919746776752,3.456819758017517,1.9035303931799197
0.5707698364630104,3.4686501366461893,1.9100449027172692
0.5723422051585008,3.480620121488562,1.9166362877325025
0.5739145738539913,3.4927322572370603,1.9233059494844968
0.5754869425494816,3.504989155099385,1.930055325859393
0.577059311244972,3.517393495048264,1.9368858926094419
0.5786316799404624,3.5299480281649576,1.9437991646434791
0.5802040486359528,3.5426555790812086,1.9507966973716067
0.5817764173314431,3.55551904852453,1.9578800881067793
0.5833487860269335,3.5685414159720557,1.965050977526174
0.5849211547224239,3.581725742418472,1.9723110511953759
0.5864935234179143,3.5950751732638553,1.9796620411585937
0.5880658921134047,3.608592941327626,1.9871057275983235
0.589638260808895,3.6222823699951596,1.994643940568057
0.5912106295043854,3.6361468765040263,2.002278561801883
0.5927829981998758,3.650189975377237,2.010011526605034
0.5943553668953663,3.6644152820113285,2.017844825829702
0.5959277355908567,3.678826516427612,2.025780507940698
0.597500104286347,3.6934275071954366,2.0338206811758317
0.5990724729818374,3.708222195536849,2.041967515806184
0.6006448416773278,3.7232146396226673,2.0502232465017793
0.6022172103728182,3.738409019070591,2.0585901748085123
0.6037895790683085,3.7538096396566942,2.0670706717425764
0.6053619477637989,3.7694209382523467,2.0756671805090257
0.6069343164592893,3.7852474879994435,2.0843822193515624
0.6085066851547797,3.8012940037376466,2.093218384541103
0.6100790538502701,3.8175653476982783,2.1021783535111687
0.6116514225457604,3.834066535480484,2.1112648881487197
0.6132237912412508,3.85080274232637,2.1204808382496183
0.6147961599367413,3.8677793097129323,2.1298291451485354
0.6163685286322317,3.885001752279869,2.139312845533817
0.6179408973277221,3.9024757651137016,2.1489350754585534
0.6195132660232124,3.92020723141004,2.1586990745598786
0.6210856347187028,3.9382022305374487,2.1686081904994126
0.6226580034141932,3.956467046527998,2.1786658836386663
0.6242303721096836,3.9750081770214796,2.1888757319642553
0.625802740805174,3.9938323426921825,2.199241436278844
0.6273751095006643,4.012946497189324,2.209766825674938
0.6289474781961547,4.032357837624552,2.2204558633099256
0.6305198468916451,4.052073815642443,2.2313126525021527
0.6320922155871355,4.072102149112708,2.2423414431693462
0.6336645842826258,4.092450834485793,2.253546638632339
0.6352369529781163,4.113128159856816,2.264932802808856
0.6368093216736067,4.134142718786358,2.276504667824055
0.6383816903690971,4.155503424930462,2.2882671420666827
0.6399540590645875,4.1772195275364625,2.3002253187219917
0.6415264277600778,4.199300627865849,2.3123844848151487
0.6430987964555682,4.221756696610436,2.324750130801613
0.6446711651510586,4.244598092373646,2.337327960744027
0.646243533846549,4.26783558129474,2.3501239031184857
0.6478159025420394,4.291480357900499,2.3631441222967124
0.6493882712375297,4.315544067276144,2.3763950307546815
0.6509606399330201,4.3400388286552625,2.3898833020626373
0.6525330086285105,4.364977260537386,2.4036158847163227
0.6541053773240009,4.390372507451492,2.4176000168745557
0.6556777460194914,4.4162382684944745,2.4318432420742067
0.6572501147149817,4.442588827785386,2.4463534260001127
0.6588224834104721,4.469439086989342,2.4611387743946733
0.6603948521059625,4.496804600079388,2.4762078521998
0.6619672208014529,4.5247016105206495,2.49156960403272
0.6635395894969432,4.553147091078807,2.5072333761068863
0.6651119581924336,4.582158786474654,2.5232089397201145
0.666684326887924,4.61175525912838,2.539506516444101
0.6682566955834144,4.641955938261627,2.556136805162938
0.6698290642789048,4.672781172652572,2.5731110111231903
0.6714014329743951,4.704252287369611,2.590440877174839
0.6729738016698855,4.736391644843233,2.6081387174010824
0.674546170365376,4.7692227106736444,2.6262174533559235
0.6761185390608664,4.802770124614366,2.6446906531519625
0.6776909077563568,4.837059777219967,2.663572573667186
0.6792632764518471,4.872118892699917,2.68287820616923
0.6808356451473375,4.907976118581367,2.7026233256890286
0.6824080138428279,4.944661622852197,2.7228245445135553
0.6839803825383183,4.982207199333255,2.7434993702100328
0.6855527512338087,5.020646382116543,2.764666268642409
0.687125119929299,5.060014570005913,2.7863447324957895
0.6886974886247894,5.1003491620101915,2.8085553558870093
0.6902698573202798,5.141689705067964,2.831319915710679
0.6918422260157702,5.184078055330841,2.854661460451333
0.6934145947112605,5.227558554500892,2.878604407285301
0.694986963406751,5.272178222911628,2.903174648402575
0.6965593321022414,5.317986971264505,2.9283996676015054
0.6981317007977318,5.36503783318937,2.9543086683504063
0.6997040694932222,5.4133872210933385,2.9809327146731546
0.7012764381887125,5.463095208105459,3.0083048864046735
0.7028488068842029,5.514225839322357,3.036460450581285
0.7044211755796933,5.566847476023032,3.065437050985829
0.7059935442751837,5.6210331770613005,3.095274918165013
0.7075659129706741,5.676861122276681,3.126017102584604
0.7091382816661644,5.7344150835066,3.1577097339967435
0.7107106503616548,5.793784949656722,3.1904023105748736
0.7122830190571452,5.855067313318185,3.22414802194005
0.7138553877526356,5.918366127643795,3.2590041108760124
0.7154277564481261,5.983793443649817,3.295032279331366
0.7170001251436164,6.0514702398461315,3.332299145263251
0.7185724938391068,6.121527358177688,3.3708767580223253
0.7201448625345972,6.1941065627617835,3.4108431813564373
0.7217172312300876,6.269361740927487,3.4522831547742996
0.723289599925578,6.347460269728258,3.495288846028553
0.7248619686210683,6.428584575564421,3.539960709936586
0.7264343373165587,6.512933920018568,3.5864084717676388
0.7280067060120491,6.6007264517321795,3.634752257128004
0.7295790747075395,6.692201572468514,3.685123894855878
0.7311514434030298,6.787622675848379,3.737668425132026
0.7327238120985202,6.887280330178608,3.7925458521342947
0.7342961807940106,6.991495993066424,3.8499331895250415
0.7358685494895011,7.100626366120234,3.9100268584081785
0.7374409181849915,7.21506852431086,3.9730455118603025
0.7390132868804818,7.3352659883065074,4.0392333787191985
0.7405856555759722,7.461715951752229,4.10886424335342
0.7421580242714626,7.594977932417156,4.182246209498083
0.743730392966953,7.735684191072434,4.259727437508237
0.7453027616624434,7.884552361485178,4.341703099184118
0.7468751303579337,8.04240086839346,4.428623867824453
0.7484474990534241,8.210167891256543,4.521006360794332
0.7500198677489145,8.38893487962931,4.619446088487846
0.7515922364444049,8.579955970296767,4.724633653150581
0.7531646051398952,8.784695140548532,4.83737520768051
0.7547369738353857,9.004873622962709,4.9586185650258106
0.7563093425308761,9.242531108686608,5.089486900348451
0.7578817112263665,9.500105743253773,5.231322801475097
0.7594540799218569,9.780540138639592,5.3857466454350975
0.7610264486173473,10.087424031124232,5.554735154357787
0.7625988173128376,10.425189562764492,5.740728929056222
0.764171186008328,10.799383782254342,5.946782504195373
0.7657435547038184,11.217057256619922,6.176778340986094
0.7673159233993088,11.687332191751242,6.4357396681125545
0.7688882920947991,12.222257079386019,6.7303011011521265
0.7704606607902895,12.838135971818515,7.0694406202271916
0.7720330294857799,13.557679058710642,7.465663805403375
0.7736053981812703,14.41365059431567,7.937012602210617
0.7751777668767608,15.455426047016674,8.510676077862124
0.7767501355722511,16.761669134404084,9.22997115014819
0.7783225042677415,18.46727214393092,10.169177529018066
0.7798948729632319,20.828464839328266,11.469390549792084
0.7814672416587223,24.41257139334744,13.44301261734342
0.7830396103542127,30.84950165293772,16.987568956878064
0.784611979049703,48.588081410351926,26.75548515261537
0.7861843477451934,,
0.7877567164406838,,
0.7893290851361742,,
0.7909014538316645,,
0.7924738225271549,,
0.7940461912226453,,
0.7956185599181358,,
0.7971909286136262,,
0.7987632973091165,,
0.8003356660046069,,
0.8019080347000973,,
0.8034804033955877,,
0.8050527720910781,,
0.8066251407865684,,
0.8081975094820588,,
0.8097698781775492,,
0.8113422468730396,,
0.81291461556853,,
0.8144869842640203,,
0.8160593529595108,,
0.8176317216550012,,
0.8192040903504916,,
0.820776459045982,,
0.8223488277414723,,
0.8239211964369627,,
0.8254935651324531,,
0.8270659338279435,,
0.8286383025234338,,
0.8302106712189242,,
0.8317830399144146,,
0.833355408609905,,
0.8349277773053954,,
0.8365001460008858,,
0.8380725146963762,,
0.8396448833918666,,
0.841217252087357,,
0.8427896207828474,,
0.8443619894783377,,
0.8459343581738281,,
0.8475067268693185,,
0.8490790955648089,,
0.8506514642602993,,
0.8522238329557896,,
0.85379620165128,,
0.8553685703467704,,
0.8569409390422609,,
0.8585133077377513,,
0.8600856764332416,,
0.861658045128732,,
0.8632304138242224,,
0.8648027825197128,,
0.8663751512152031,,
0.8679475199106935,,
0.8695198886061839,,
0.8710922573016743,,
0.8726646259971647,,
0.874236994692655,,
0.8758093633881455,,
0.8773817320836359,,
0.8789541007791263,,
0.8805264694746167,,
0.882098838170107,,
0.8836712068655974,,
0.8852435755610878,,
0.8868159442565782,,
0.8883883129520685,,
0.8899606816475589,,
0.8915330503430493,,
0.8931054190385397,,
0.8946777877340301,,
0.8962501564295206,,
0.8978225251250109,,
0.8993948938205013,,
0.9009672625159917,,
0.9025396312114821,,
0.9041119999069724,,
0.9056843686024628,,
0.9072567372979532,,
0.9088291059934436,,
0.910401474688934,,
0.9119738433844243,,
0.9135462120799147,,
0.9151185807754051,,
0.9166909494708956,,
0.918263318166386,,
0.9198356868618763,,
0.9214080555573667,,
0.9229804242528571,,
0.9245527929483475,,
0.9261251616438378,,
0.9276975303393282,,
0.9292698990348186,,
0.930842267730309,,
0.9324146364257994,,
0.9339870051212897,,
0.9355593738167801,,
0.9371317425122706,,
0.938704111207761,,
0.9402764799032514,,
0.9418488485987417,,
0.9434212172942321,,
0.9449935859897225,,
0.9465659546852129,,
0.9481383233807033,,
0.9497106920761936,,
0.951283060771684,,
0.9528554294671744,,
0.9544277981626648,,
0.9560001668581553,,
0.9575725355536456,,
0.959144904249136,,
0.9607172729446264,,
0.9622896416401168,,
0.9638620103356071,,
0.9654343790310975,,
0.9670067477265879,,
0.9685791164220783,,
0.9701514851175687,,
0.971723853813059,,
0.9732962225085494,,
0.9748685912040398,,
0.9764409598995303,,
0.9780133285950207,,
0.979585697290511,,
0.9811580659860014,,
0.9827304346814918,,
0.9843028033769822,,
0.9858751720724725,,
0.9874475407679629,,
0.9890199094634533,,
0.9905922781589437,,
0.9921646468544341,,
0.9937370155499244,,
0.9953093842454148,,
0.9968817529409053,,
0.9984541216363957,,
1.000026490331886,,
1.0015988590273763,,
1.0031712277228668,,
1.004743596418357,,
1.0063159651138476,,
1.007888333809338,,
1.0094607025048283,,
1.0110330712003188,,
1.012605439895809,,
1.0141778085912996,,
1.0157501772867898,,
1.0173225459822803,,
1.0188949146777706,,
1.020467283373261,,
1.0220396520687514,,
1.0236120207642418,,
1.0251843894597321,,
1.0267567581552226,,
1.028329126850713,,
1.0299014955462034,,
1.0314738642416938,,
1.0330462329371841,,
1.0346186016326746,,
1.0361909703281649,,
1.0377633390236554,,
1.0393357077191456,,
1.0409080764146361,,
1.0424804451101264,,
1.0440528138056169,,
1.0456251825011071,,
1.0471975511965976,,
1.0487699198920881,,
1.0503422885875784,,
1.0519146572830689,,
1.0534870259785591,,
1.0550593946740496,,
1.05663176336954,,
1.0582041320650304,,
1.0597765007605207,,
1.0613488694560111,,
1.0629212381515014,,
1.064493606846992,,
1.0660659755424822,,
1.0676383442379727,,
1.0692107129334631,,
1.0707830816289534,,
1.072355450324444,,
1.0739278190199342,,
1.0755001877154247,,
1.077072556410915,,
1.0786449251064054,,
1.0802172938018957,,
1.0817896624973862,,
1.0833620311928764,,
1.084934399888367,,
1.0865067685838572,,
1.0880791372793477,,
1.0896515059748382,,
1.0912238746703284,,
1.092796243365819,,
1.0943686120613092,,
1.0959409807567997,,
1.09751334945229,,
1.0990857181477804,,
1.1006580868432707,,
1.1022304555387612,,
1.1038028242342515,,
1.105375192929742,,
1.1069475616252324,,
1.1085199303207227,,
1.1100922990162132,,
1.1116646677117035,,
1.113237036407194,,
1.1148094051026842,,
1.1163817737981747,,
1.117954142493665,,
1.1195265111891555,,
1.1210988798846457,,
1.1226712485801362,,
1.1242436172756265,,
1.125815985971117,,
1.1273883546666075,,
1.1289607233620977,,
1.1305330920575882,,
1.1321054607530785,,
1.133677829448569,,
1.1352501981440593,,
1.1368225668395497,,
1.13839493553504,,
1.1399673042305305,,
1.1415396729260208,,
1.1431120416215113,,
1.1446844103170015,,
1.146256779012492,,
1.1478291477079825,,
1.1494015164034728,,
1.1509738850989633,,
1.1525462537944535,,
1.154118622489944,,
1.1556909911854343,,
1.1572633598809248,,
1.158835728576415,,
1.1604080972719055,,
1.1619804659673958,,
1.1635528346628863,,
1.1651252033583765,,
1.166697572053867,,
1.1682699407493575,,
1.1698423094448478,,
1.1714146781403383,,
1.1729870468358286,,
1.174559415531319,,
1.1761317842268093,,
1.1777041529222998,,
1.17927652161779,,
1.1808488903132806,,
1.1824212590087708,,
1.1839936277042613,,
1.1855659963997516,,
1.187138365095242,,
1.1887107337907326,,
1.1902831024862228,,
1.1918554711817133,,
1.1934278398772036,,
1.195000208572694,,
1.1965725772681843,,
1.1981449459636748,,
1.199717314659165,,
1.2012896833546556,,
1.2028620520501458,,
1.2044344207456363,,
1.2060067894411266,,
1.207579158136617,,
1.2091515268321076,,
1.2107238955275978,,
1.2122962642230883,,
1.2138686329185786,,
1.215441001614069,,
1.2170133703095594,,
1.2185857390050499,,
1.2201581077005401,,
1.2217304763960306,,
1.2233028450915209,,
1.2248752137870114,,
1.2264475824825016,,
1.2280199511779921,,
1.2295923198734826,,
1.2311646885689729,,
1.2327370572644634,,
1.2343094259599536,,
1.2358817946554441,,
1.2374541633509344,,
1.2390265320464249,,
1.2405989007419151,,
1.2421712694374056,,
1.243743638132896,,
1.2453160068283864,,
1.2468883755238767,,
1.2484607442193671,,
1.2500331129148576,,
1.251605481610348,,
1.2531778503058384,,
1.2547502190013287,,
1.2563225876968191,,
1.2578949563923094,,
1.2594673250878,,
1.2610396937832902,,
1.2626120624787807,,
1.264184431174271,,
1.2657567998697614,,
1.2673291685652517,,
1.2689015372607422,,
1.2704739059562327,,
1.272046274651723,,
1.2736186433472134,,
1.2751910120427037,,
1.2767633807381942,,
1.2783357494336844,,
1.279908118129175,,
1.2814804868246652,,
1.2830528555201557,,
1.284625224215646,,
1.2861975929111364,,
1.2877699616066267,,
1.2893423303021172,,
1.2909146989976077,,
1.292487067693098,,
1.2940594363885884,,
1.2956318050840787,,
1.2972041737795692,,
1.2987765424750595,,
1.30034891117055,,
1.3019212798660402,,
1.3034936485615307,,
1.305066017257021,,
1.3066383859525115,,
1.3082107546480017,,
1.3097831233434922,,
1.3113554920389827,,
1.312927860734473,,
1.3145002294299635,,
1.3160725981254537,,
1.3176449668209442,,
1.3192173355164345,,
1.320789704211925,,
1.3223620729074153,,
1.3239344416029057,,
1.325506810298396,,
1.3270791789938865,,
1.328651547689377,,
1.3302239163848673,,
1.3317962850803577,,
1.333368653775848,,
1.3349410224713385,,
1.3365133911668288,,
1.3380857598623193,,
1.3396581285578095,,
1.3412304972533,,
1.3428028659487903,,
1.3443752346442808,,
1.345947603339771,,
1.3475199720352615,,
1.349092340730752,,
1.3506647094262423,,
1.3522370781217328,,
1.353809446817223,,
1.3553818155127135,,
1.3569541842082038,,
1.3585265529036943,,
1.3600989215991846,,
1.361671290294675,,
1.3632436589901653,,
1.3648160276856558,,
1.366388396381146,,
1.3679607650766366,,
1.369533133772127,,
1.3711055024676173,,
1.3726778711631078,,
1.374250239858598,,
1.3758226085540886,,
1.3773949772495788,,
1.3789673459450693,,
1.3805397146405596,,
1.38211208333605,,
1.3836844520315403,,
1.3852568207270308,,
1.386829189422521,,
1.3884015581180116,,
1.389973926813502,,
1.3915462955089923,,
1.3931186642044828,,
1.394691032899973,,
1.3962634015954636,,
1.3978357702909538,,
1.3994081389864443,,
1.4009805076819346,,
1.402552876377425,,
1.4041252450729154,,
1.4056976137684059,,
1.4072699824638961,,
1.4088423511593866,,
1.410414719854877,,
1.4119870885503674,,
1.4135594572458579,,
1.4151318259413481,,
1.4167041946368386,,
1.4182765633323289,,
1.4198489320278194,,
1.4214213007233096,,
1.4229936694188001,,
1.4245660381142904,,
1.4261384068097809,,
1.4277107755052711,,
1.4292831442007616,,
1.4308555128962521,,
1.4324278815917424,,
1.4340002502872329,,
1.4355726189827231,,
1.4371449876782136,,
1.438717356373704,,
1.4402897250691944,,
1.4418620937646847,,
1.4434344624601751,,
1.4450068311556654,,
1.446579199851156,,
1.4481515685466462,,
1.4497239372421367,,
1.4512963059376272,,
1.4528686746331174,,
1.454441043328608,,
1.4560134120240982,,
1.4575857807195887,,
1.459158149415079,,
1.4607305181105694,,
1.4623028868060597,,
1.4638752555015502,,
1.4654476241970404,,
1.467019992892531,,
1.4685923615880212,,
1.4701647302835117,,
1.4717370989790022,,
1.4733094676744924,,
1.474881836369983,,
1.4764542050654732,,
1.4780265737609637,,
1.479598942456454,,
1.4811713111519444,,
1.4827436798474347,,
1.4843160485429252,,
1.4858884172384155,,
1.487460785933906,,
1.4890331546293962,,
1.4906055233248867,,
1.4921778920203772,,
1.4937502607158675,,
1.495322629411358,,
1.4968949981068482,,
1.4984673668023387,,
1.500039735497829,,
1.5016121041933195,,
1.5031844728888097,,
1.5047568415843002,,
1.5063292102797905,,
1.507901578975281,,
1.5094739476707715,,
1.5110463163662617,,
1.5126186850617522,,
1.5141910537572425,,
1.515763422452733,,
1.5173357911482233,,
1.5189081598437137,,
1.520480528539204,,
1.5220528972346945,,
1.5236252659301848,,
1.5251976346256753,,
1.5267700033211655,,
1.528342372016656,,
1.5299147407121465,,
1.5314871094076368,,
1.5330594781031273,,
1.5346318467986175,,
1.536204215494108,,
1.5377765841895983,,
1.5393489528850888,,
1.540921321580579,,
1.5424936902760695,,
1.5440660589715598,,
1.5456384276670503,,
1.5472107963625406,,
1.548783165058031,,
1.5503555337535215,,
1.5519279024490118,,
1.5535002711445023,,
1.5550726398399926,,
1.556645008535483,,
1.5582173772309733,,
1.5597897459264638,,
1.561362114621954,,
1.5629344833174446,,
1.5645068520129348,,
1.5660792207084253,,
1.5676515894039156,,
1.569223958099406,,
1.5707963267948966,,


==> figure_data/fig_1/Rb/ma_10_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.0015723686954903868,,
0.0031447373909807737,,
0.0047171060864711605,,
0.006289474781961547,,
0.007861843477451934,,
0.009434212172942321,,
0.011006580868432708,,
0.012578949563923095,,
0.014151318259413482,,
0.01572368695490387,,
0.017296055650394257,,
0.018868424345884642,,
0.020440793041375027,,
0.022013161736865416,,
0.023585530432355804,,
0.02515789912784619,,
0.026730267823336575,,
0.028302636518826963,,
0.02987500521431735,,
0.03144737390980774,,
0.03301974260529812,,
0.034592111300788514,,
0.0361644799962789,,
0.037736848691769284,,
0.03930921738725967,,
0.040881586082750054,,
0.042453954778240446,,
0.04402632347373083,,
0.04559869216922122,,
0.04717106086471161,,
0.048743429560201994,,
0.05031579825569238,,
0.051888166951182764,,
0.05346053564667315,,
0.05503290434216354,,
0.056605273037653926,,
0.05817764173314431,,
0.0597500104286347,,
0.06132237912412509,,
0.06289474781961547,,
0.06446711651510587,,
0.06603948521059624,,
0.06761185390608664,,
0.06918422260157703,,
0.0707565912970674,,
0.0723289599925578,,
0.07390132868804818,,
0.07547369738353857,,
0.07704606607902896,,
0.07861843477451934,,
0.08019080347000973,,
0.08176317216550011,,
0.0833355408609905,,
0.08490790955648089,,
0.08648027825197127,,
0.08805264694746166,,
0.08962501564295206,,
0.09119738433844243,,
0.09276975303393283,,
0.09434212172942322,,
0.0959144904249136,,
0.09748685912040399,,
0.09905922781589437,,
0.10063159651138476,,
0.10220396520687515,,
0.10377633390236553,,
0.10534870259785592,,
0.1069210712933463,,
0.10849343998883669,,
0.11006580868432708,,
0.11163817737981746,,
0.11321054607530785,,
0.11478291477079824,,
0.11635528346628862,,
0.11792765216177901,,
0.1195000208572694,,
0.12107238955275978,,
0.12264475824825018,,
0.12421712694374056,,
0.12578949563923095,,
0.12736186433472133,,
0.12893423303021173,,
0.1305066017257021,,
0.1320789704211925,,
0.1336513391166829,,
0.13522370781217327,,
0.13679607650766365,,
0.13836844520315406,,
0.13994081389864443,,
0.1415131825941348,,
0.1430855512896252,,
0.1446579199851156,,
0.14623028868060597,,
0.14780265737609635,,
0.14937502607158676,,
0.15094739476707714,,
0.15251976346256751,,
0.15409213215805792,,
0.1556645008535483,,
0.15723686954903868,,
0.15880923824452908,,
0.16038160694001946,,
0.16195397563550984,,
0.16352634433100022,,
0.16509871302649062,,
0.166671081721981,,
0.16824345041747138,,
0.16981581911296179,,
0.17138818780845216,,
0.17296055650394254,,
0.17453292519943295,,
0.17610529389492333,,
0.1776776625904137,,
0.1792500312859041,,
0.1808223999813945,,
0.18239476867688487,,
0.18396713737237527,,
0.18553950606786565,,
0.18711187476335603,,
0.18868424345884643,,
0.1902566121543368,,
0.1918289808498272,,
0.19340134954531757,,
0.19497371824080797,,
0.19654608693629835,,
0.19811845563178873,,
0.19969082432727914,,
0.20126319302276952,,
0.2028355617182599,,
0.2044079304137503,,
0.20598029910924068,,
0.20755266780473106,,
0.20912503650022146,,
0.21069740519571184,,
0.21226977389120222,,
0.2138421425866926,,
0.215414511282183,,
0.21698687997767338,,
0.21855924867316376,,
0.22013161736865416,,
0.22170398606414454,,
0.22327635475963492,,
0.22484872345512533,,
0.2264210921506157,,
0.22799346084610608,,
0.2295658295415965,,
0.23113819823708687,,
0.23271056693257725,,
0.23428293562806765,,
0.23585530432355803,,
0.2374276730190484,,
0.2390000417145388,,
0.2405724104100292,,
0.24214477910551957,,
0.24371714780100995,,
0.24528951649650035,,
0.24686188519199073,,
0.2484342538874811,,
0.2500066225829715,,
0.2515789912784619,,
0.2531513599739523,,
0.25472372866944265,,
0.25629609736493303,,
0.25786846606042346,,
0.25944083475591384,,
0.2610132034514042,,
0.2625855721468946,,
0.264157940842385,,
0.26573030953787535,,
0.2673026782333658,,
0.26887504692885617,,
0.27044741562434654,,
0.2720197843198369,,
0.2735921530153273,,
0.2751645217108177,,
0.2767368904063081,,
0.2783092591017985,,
0.27988162779728887,,
0.28145399649277925,,
0.2830263651882696,,
0.28459873388376,,
0.2861711025792504,,
0.2877434712747408,,
0.2893158399702312,,
0.29088820866572157,,
0.29246057736121195,,
0.2940329460567023,,
0.2956053147521927,,
0.29717768344768314,,
0.2987500521431735,,
0.3003224208386639,,
0.3018947895341543,,
0.30346715822964465,,
0.30503952692513503,,
0.3066118956206254,,
0.30818426431611584,,
0.3097566330116062,,
0.3113290017070966,,
0.312901370402587,,
0.31447373909807735,,
0.31604610779356773,,
0.31761847648905817,,
0.31919084518454854,,
0.3207632138800389,,
0.3223355825755293,,
0.3239079512710197,,
0.32548031996651006,,
0.32705268866200043,,
0.32862505735749087,,
0.33019742605298125,,
0.3317697947484716,,
0.333342163443962,,
0.3349145321394524,,
0.33648690083494276,,
0.3380592695304332,,
0.33963163822592357,,
0.34120400692141395,,
0.3427763756169043,,
0.3443487443123947,,
0.3459211130078851,,
0.3474934817033755,,
0.3490658503988659,,
0.3506382190943563,,
0.35221058778984665,,
0.35378295648533703,,
0.3553553251808274,,
0.3569276938763178,,
0.3585000625718082,,
0.3600724312672986,,
0.361644799962789,,
0.36321716865827935,,
0.36478953735376973,,
0.3663619060492601,,
0.36793427474475054,,
0.3695066434402409,,
0.3710790121357313,,
0.3726513808312217,,
0.37422374952671206,,
0.37579611822220244,,
0.37736848691769287,,
0.37894085561318325,,
0.3805132243086736,,
0.382085593004164,,
0.3836579616996544,,
0.38523033039514476,,
0.38680269909063514,,
0.38837506778612557,,
0.38994743648161595,,
0.39151980517710633,,
0.3930921738725967,,
0.3946645425680871,,
0.39623691126357746,,
0.3978092799590679,,
0.3993816486545583,,
0.40095401735004865,,
0.40252638604553903,,
0.4040987547410294,,
0.4056711234365198,,
0.40724349213201017,,
0.4088158608275006,,
0.410388229522991,,
0.41196059821848136,,
0.41353296691397173,,
0.4151053356094621,,
0.4166777043049525,,
0.4182500730004429,,
0.4198224416959333,,
0.4213948103914237,,
0.42296717908691406,,
0.42453954778240444,,
0.4261119164778948,,
0.4276842851733852,,
0.4292566538688756,,
0.430829022564366,,
0.4324013912598564,,
0.43397375995534676,,
0.43554612865083714,,
0.4371184973463275,,
0.43869086604181795,,
0.44026323473730833,,
0.4418356034327987,,
0.4434079721282891,,
0.44498034082377946,,
0.44655270951926984,,
0.4481250782147603,,
0.44969744691025065,,
0.45126981560574103,,
0.4528421843012314,,
0.4544145529967218,,
0.45598692169221217,,
0.45755929038770254,,
0.459131659083193,,
0.46070402777868336,,
0.46227639647417373,,
0.4638487651696641,,
0.4654211338651545,,
0.46699350256064487,,
0.4685658712561353,,
0.4701382399516257,,
0.47171060864711606,,
0.47328297734260644,,
0.4748553460380968,,
0.4764277147335872,,
0.4780000834290776,,
0.479572452124568,,
0.4811448208200584,,
0.48271718951554876,,
0.48428955821103914,,
0.4858619269065295,,
0.4874342956020199,,
0.48900666429751033,,
0.4905790329930007,,
0.4921514016884911,,
0.49372377038398146,,
0.49529613907947184,,
0.4968685077749622,,
0.49844087647045265,,
0.500013245165943,,
0.5015856138614334,,
0.5031579825569238,,
0.5047303512524142,,
0.5063027199479045,,
0.5078750886433949,,
0.5094474573388853,,
0.5110198260343757,,
0.5125921947298661,,
0.5141645634253565,,
0.5157369321208469,,
0.5173093008163373,,
0.5188816695118277,,
0.5204540382073181,,
0.5220264069028084,,
0.5235987755982988,,
0.5251711442937892,,
0.5267435129892796,,
0.52831588168477,,
0.5298882503802603,,
0.5314606190757507,,
0.5330329877712411,,
0.5346053564667316,,
0.536177725162222,,
0.5377500938577123,,
0.5393224625532027,,
0.5408948312486931,,
0.5424671999441835,,
0.5440395686396738,,
0.5456119373351642,,
0.5471843060306546,,
0.548756674726145,,
0.5503290434216354,,
0.5519014121171257,,
0.5534737808126162,,
0.5550461495081066,,
0.556618518203597,,
0.5581908868990874,,
0.5597632555945777,,
0.5613356242900681,,
0.5629079929855585,,
0.5644803616810489,,
0.5660527303765392,,
0.5676250990720296,,
0.56919746776752,,
0.5707698364630104,,
0.5723422051585008,,
0.5739145738539913,,
0.5754869425494816,,
0.577059311244972,,
0.5786316799404624,,
0.5802040486359528,,
0.5817764173314431,,
0.5833487860269335,,
0.5849211547224239,,
0.5864935234179143,,
0.5880658921134047,,
0.589638260808895,,
0.5912106295043854,,
0.5927829981998758,,
0.5943553668953663,,
0.5959277355908567,,
0.597500104286347,,
0.5990724729818374,,
0.6006448416773278,,
0.6022172103728182,,
0.6037895790683085,,
0.6053619477637989,,
0.6069343164592893,,
0.6085066851547797,,
0.6100790538502701,,
0.6116514225457604,,
0.6132237912412508,,
0.6147961599367413,,
0.6163685286322317,,
0.6179408973277221,,
0.6195132660232124,,
0.6210856347187028,,
0.6226580034141932,,
0.6242303721096836,,
0.625802740805174,,
0.6273751095006643,,
0.6289474781961547,,
0.6305198468916451,,
0.6320922155871355,,
0.6336645842826258,,
0.6352369529781163,,
0.6368093216736067,,
0.6383816903690971,,
0.6399540590645875,,
0.6415264277600778,,
0.6430987964555682,,
0.6446711651510586,,
0.646243533846549,,
0.6478159025420394,,
0.6493882712375297,,
0.6509606399330201,,
0.6525330086285105,,
0.6541053773240009,,
0.6556777460194914,,
0.6572501147149817,,
0.6588224834104721,,
0.6603948521059625,,
0.6619672208014529,,
0.6635395894969432,,
0.6651119581924336,,
0.666684326887924,,
0.6682566955834144,,
0.6698290642789048,,
0.6714014329743951,,
0.6729738016698855,,
0.674546170365376,,
0.6761185390608664,,
0.6776909077563568,,
0.6792632764518471,,
0.6808356451473375,,
0.6824080138428279,,
0.6839803825383183,,
0.6855527512338087,,
0.687125119929299,,
0.6886974886247894,,
0.6902698573202798,,
0.6918422260157702,,
0.6934145947112605,,
0.694986963406751,,
0.6965593321022414,,
0.6981317007977318,,
0.6997040694932222,,
0.7012764381887125,,
0.7028488068842029,,
0.7044211755796933,,
0.7059935442751837,,
0.7075659129706741,,
0.7091382816661644,,
0.7107106503616548,,
0.7122830190571452,,
0.7138553877526356,,
0.7154277564481261,,
0.7170001251436164,,
0.7185724938391068,,
0.7201448625345972,,
0.7217172312300876,,
0.723289599925578,,
0.7248619686210683,,
0.7264343373165587,,
0.7280067060120491,,
0.7295790747075395,,
0.7311514434030298,,
0.7327238120985202,,
0.7342961807940106,,
0.7358685494895011,,
0.7374409181849915,,
0.7390132868804818,,
0.7405856555759722,,
0.7421580242714626,,
0.743730392966953,,
0.7453027616624434,,
0.7468751303579337,,
0.7484474990534241,,
0.7500198677489145,,
0.7515922364444049,,
0.7531646051398952,,
0.7547369738353857,,
0.7563093425308761,,
0.7578817112263665,,
0.7594540799218569,,
0.7610264486173473,,
0.7625988173128376,,
0.764171186008328,,
0.7657435547038184,,
0.7673159233993088,,
0.7688882920947991,,
0.7704606607902895,,
0.7720330294857799,,
0.7736053981812703,,
0.7751777668767608,,
0.7767501355722511,,
0.7783225042677415,,
0.7798948729632319,,
0.7814672416587223,,
0.7830396103542127,,
0.784611979049703,,
0.7861843477451934,4.927054392545491,28.303772620877947
0.7877567164406838,2.447519128217565,14.059926960645944
0.7893290851361742,1.8484469218881097,10.618519141586631
0.7909014538316645,1.5459583506269872,8.880854594115332
0.7924738225271549,1.3556347885367626,7.787528968575766
0.7940461912226453,1.221811167076346,7.018770791509812
0.7956185599181358,1.121126811153988,6.440383201387495
0.7971909286136262,1.041833791459397,5.984879482318743
0.7987632973091165,0.9772938686990272,5.614125852819073
0.8003356660046069,0.9234356734811656,5.3047340763605915
0.8019080347000973,0.8776050609514898,5.041457251554659
0.8034804033955877,0.8379880125172136,4.813874634953027
0.8050527720910781,0.8032969954837045,4.6145899143319165
0.8066251407865684,0.7725895012576331,4.438188790032045
0.8081975094820588,0.7451576023105723,4.280604528017153
0.8097698781775492,0.7204578563070142,4.138715289746136
0.8113422468730396,0.6980652201649337,4.010079388606823
0.81291461556853,0.677641823157196,3.8927559050407567
0.8144869842640203,0.6589152499866052,3.78517993230732
0.8160593529595108,0.6416630902540184,3.6860738199353937
0.8176317216550012,0.6257017237137131,3.5943827499202543
0.8192040903504916,0.6108780339684563,3.509227135525783
0.820776459045982,0.5970631877710235,3.4298668860923422
0.8223488277414723,0.5841478977368005,3.3556741933925407
0.8239211964369627,0.5720387677543827,3.286112537613469
0.8254935651324531,0.5606554403030666,3.220720299943328
0.8270659338279435,0.5499283456920133,3.1590978329347923
0.8286383025234338,0.5397969086593476,3.1008971582011884
0.8302106712189242,0.5302081064044397,3.045813682942605
0.8317830399144146,0.5211152994615357,2.9935794838262164
0.833355408609905,0.5124772764289458,2.943957819373266
0.8349277773053954,0.5042574678090581,2.8967386138137674
0.8365001460008858,0.4964232946801924,2.851734715491174
0.8380725146963762,0.4889456256965441,2.8087787775645316
0.8396448833918666,0.48179832174754555,2.767720642275661
0.841217252087357,0.47495785202861135,2.728425135443497
0.8427896207828474,0.4684029686539562,2.6907701972570397
0.8443619894783377,0.4621144295461094,2.6546452903968096
0.8459343581738281,0.4560747613592178,2.619950038132908
0.8475067268693185,0.4502680557756569,2.5865930541381403
0.8490790955648089,0.4446797937621879,2.554490932916499
0.8506514642602993,0.4392966933605775,2.5235673754268437
0.8522238329557896,0.43410657737649583,2.4937524290134885
0.85379620165128,0.4290982579637211,2.4649818243929316
0.8553685703467704,0.4242614356117383,2.437196395381791
0.8569409390422609,0.41958661045950646,2.410341569433183
0.8585133077377513,0.4150650041963325,2.384366918991402
0.8600856764332416,0.41068849108788624,2.359225765266537
0.861658045128732,0.406449536893496,2.3348748273410576
0.8632304138242224,0.4023411446294469,2.311273910603675
0.8648027825197128,0.3983568062895736,2.2883856294052696
0.8663751512152031,0.3944904597649553,2.2661751595813753
0.8679475199106935,0.39073645031372384,2.2446100171130805
0.8695198886061839,0.3870894960237119,2.223659859725046
0.8710922573016743,0.3835446567879655,2.203296308663395
0.8726646259971647,0.38009730637851175,2.1834927882717197
0.874236994692655,0.3767431072592292,2.1642243813020383
0.8758093633881455,0.373477987825867,2.1454676981686602
0.8773817320836359,0.3702981218015479,2.1272007585843613
0.8789541007791263,0.3671999095505785,2.109402884216396
0.8805264694746167,0.3641799611030085,2.0920546011700147
0.882098838170107,0.36123508070786237,2.0751375512535364
0.8836712068655974,0.3583622527549721,2.0586344111054324
0.8852435755610878,0.3555586289243706,2.0425288183732158
0.8868159442565782,0.3528215164387169,2.026805304228756
0.8883883129520685,0.35014836730857474,2.011449231587116
0.8899606816475589,0.34753676847287585,1.996446738467818
0.8915330503430493,0.34498443274781554,1.9817846860002117
0.8931054190385397,0.34248919050699167,1.967450610629511
0.8946777877340301,0.3400489820239748,1.9534326801282074
0.8962501564295206,0.33766185041586483,1.9397196530598884
0.8978225251250109,0.33532593513287245,1.9263008413797333
0.8993948938205013,0.33303946594468276,1.9131660758887983
0.9009672625159917,0.3308007573794134,1.9003056742882671
0.9025396312114821,0.32860820357545323,1.887710411605513
0.9041119999069724,0.32646027351043394,1.875371492786627
0.9056843686024628,0.3243555065751126,1.8632805272703117
0.9072567372979532,0.3222925084630785,1.8514295053760421
0.9088291059934436,0.3202699473499911,1.8398107763554599
0.910401474688934,0.3182865503385497,1.8284170279702785
0.9119738433844243,0.3163411001476258,1.817241267472797
0.9135462120799147,0.3144324320259825,1.8062768038765669
0.9151185807754051,0.31255943087279575,1.7955172314150476
0.9166909494708956,0.31072102854879724,1.784956414095297
0.918263318166386,0.3089162013633017,1.7745884712620432
0.9198356868618763,0.3071439677236813,1.7644077640949416
0.9214080555573667,0.30540338593501976,1.754408882968552
0.9229804242528571,0.3036935521387373,1.7445866356106396
0.9245527929483475,0.3020135983799291,1.7349360359998787
0.9261251616438378,0.3003626907940258,1.7254522939490122
0.9276975303393282,0.29874002790416654,1.7161308053240032
0.9292698990348186,0.29714483902138233,1.7069671428537885
0.930842267730309,0.29557638274033293,1.6979570474889443
0.9324146364257994,0.2940339455239241,1.6890964202709318
0.9339870051212897,0.29251684037066483,1.6803813146766484
0.9355593738167801,0.29102440555910797,1.671807929405786
0.9371317425122706,0.28955600346415933,1.6633726015810455
0.938704111207761,0.28811101944044376,1.655071800333565
0.9402764799032514,0.28668886076828337,1.6469021207480226
0.9418488485987417,0.2852889556581815,1.6388602781438335
0.9434212172942321,0.28391075231001145,1.630943102670602
0.9449935859897225,0.2825537180233936,1.6231475341976256
0.9465659546852129,0.2812173383559999,1.615470617478723
0.9481383233807033,0.2799011163267653,1.6079094975750317
0.9497106920761936,0.2786045716612002,1.6004614155196577
0.951283060771684,0.27732724007620035,1.5931237042092248
0.9528554294671744,0.27606867260193463,1.5858937845084102
0.9544277981626648,0.27482843493855913,1.5787691615545536
0.9560001668581553,0.2736061068456631,1.571747421250289
0.9575725355536456,0.2724012815624981,1.5648262269330149
0.959144904249136,0.2712135652571696,1.5580033162107405
0.9607172729446264,0.27004257650309954,1.5512764979545934
0.9622896416401168,0.2688879457811765,1.544643649438889
0.9638620103356071,0.2677493150061173,1.5381027136202854
0.9654343790310975,0.26662633707566114,1.5316516965481004
0.9670067477265879,0.2655186754413057,1.5252886648983788
0.9685791164220783,0.26442600369938,1.5190117436247852
0.9701514851175687,0.26334800520132495,1.5128191137198337
0.971723853813059,0.26228437268212307,1.5067090100803837
0.9732962225085494,0.2612348079058887,1.5006797194717054
0.9748685912040398,0.2601990213276882,1.4947295785847896
0.9764409598995303,0.2591767317707199,1.4888569721818836
0.9780133285950207,0.2581676661180357,1.4830603313255695
0.979585697290511,0.257171559018036,1.4773381316869596
0.9811580659860014,0.2561881526030176,1.471688891928879
0.9827304346814918,0.255217196220095,1.4661111721601243
0.9843028033769822,0.2542584461738584,1.4606035724571471
0.9858751720724725,0.2533116654801672,1.455164731449705
0.9874475407679629,0.2523766236305143,1.449793324967239
0.9890199094634533,0.2514530963664292,1.4444880647429166
0.9905922781589437,0.2505408654634182,1.439247697172462
0.9921646468544341,0.2496397185239682,1.4340710021250556
0.9937370155499244,0.2487494487791688,1.4289567918037376
0.9953093842454148,0.24786985489853178,1.4239039096529067
0.9968817529409053,0.2470007408076103,1.4189112293106196
0.9984541216363957,0.24614191551304263,1.413977653603544
1.000026490331886,0.2452931929346656,1.409102113582526
1.0015988590273763,0.24445439174436326,1.4042835675968435
1.0031712277228668,0.24362533521133273,1.399521000405328
1.004743596418357,0.2428058510534688,1.3948134223226332
1.0063159651138476,0.24199577129458108,1.3901598683990102
1.007888333809338,0.24119493212717807,1.3855593976320622
1.0094607025048283,0.24040317378056061,1.3810110922089989
1.0110330712003188,0.23962034039398508,1.3765140567780143
1.012605439895809,0.23884627989466808,1.3720674177474772
1.0141778085912996,0.23808084388041378,1.367670322611677
1.0157501772867898,0.2373238875066608,1.3633219393019569
1.0173225459822803,0.23657526937775075,1.359021455562099
1.0188949146777706,0.23583485144223568,1.3547680783469123
1.020467283373261,0.23510249889204587,1.3505610332429951
1.0220396520687514,0.23437808006535327,1.3463995639107278
1.0236120207642418,0.23366146635296917,1.3422829315465692
1.0251843894597321,0.23295253210812747,1.3382104143648
1.0267567581552226,0.2322511545595073,1.3341813070978759
1.028329126850713,0.2315572137273611,1.3301949205146213
1.0299014955462034,0.2308705923426156,1.3262505809554983
1.0314738642416938,0.23019117576882292,1.32234762988425
1.0330462329371841,0.2295188519268447,1.318485423455245
1.0346186016326746,0.228853511222155,1.3146633320958632
1.0361909703281649,0.22819504647465708,1.3108807401033244
1.0377633390236554,0.22754335285090985,1.307137045255359
1.0393357077191456,0.2268983277986692,1.3034316584341763
1.0409080764146361,0.22625987098364875,1.299764003263182
1.0424804451101264,0.2256278842284142,1.296133515755955
1.0440528138056169,0.22500227145332416,1.2925396439769756
1.0456251825011071,0.22438293861943973,1.2889818477136687
1.0471975511965976,0.22376979367332273,1.2854595981592916
1.0487699198920881,0.223162746493652,1.2819723776062688
1.0503422885875784,0.22256170883958548,1.2785196791495554
1.0519146572830689,0.22196659430080148,1.275101006399645
1.0534870259785591,0.22137731824915594,1.2717158732048626
1.0550593946740496,0.22079379779189248,1.2683638033825761
1.05663176336954,0.2202159517263488,1.265044330459005
1.0582041320650304,0.21964370049610077,1.2617569974172869
1.0597765007605207,0.2190769661484932,1.2585013564535104
1.0613488694560111,0.21851567229350316,1.255276968740403
1.0629212381515014,0.21795974406388918,1.2520834041984066
1.064493606846992,0.21740910807657682,1.2489202412738525
1.0660659755424822,0.21686369239523776,1.245787066723996
1.0676383442379727,0.21632342649401687,1.2426834754086442
1.0692107129334631,0.21578824122236775,1.2396090700881515
1.0707830816289534,0.2152580687709558,1.236563461227547
1.072355450324444,0.2147328426385907,1.2335462668065766
1.0739278190199342,0.21421249760015304,1.2305571121354564
1.0755001877154247,0.21369696967547802,1.227595629676121
1.077072556410915,0.2131861960991647,1.2246614588687927
1.0786449251064054,0.21268011529127648,1.2217542459636683
1.0802172938018957,0.21217866682890374,1.2188736438575578
1.0817896624973862,0.21168179141855714,1.2160193119352976
1.0833620311928764,0.21118943086936473,1.2131909159157779
1.084934399888367,0.21070152806704343,1.2103881277024218
1.0865067685838572,0.21021802694862085,1.2076106252379721
1.0880791372793477,0.20973887247787965,1.2048580923634304
1.0896515059748382,0.20926401062150227,1.2021302186810192
1.0912238746703284,0.20879338832589117,1.1994266994210239
1.092796243365819,0.20832695349464228,1.1967472353123871
1.0943686120613092,0.2078646549666512,1.19409153245694
1.0959409807567997,0.20740644249482923,1.1914593022071336
1.09751334945229,0.20695226672541128,1.1888502610471727
1.0990857181477804,0.20650207917783478,1.186264130477428
1.1006580868432707,0.2060558322251723,1.1837006369020318
1.1022304555387612,0.20561347907509853,1.1811595115195395
1.1038028242342515,0.2051749737513765,1.178640490216578
1.105375192929742,0.20474027107584383,1.1761433134643628
1.1069475616252324,0.20430932665088575,1.1736677262180149
1.1085199303207227,0.2038820968423773,1.1712134778185697
1.1100922990162132,0.2034585387630812,1.1687803218976058
1.1116646677117035,0.20303861025648678,1.166368016284407
1.113237036407194,0.20262226988107587,1.163976322915576
1.1148094051026842,0.20220947689500293,1.1616050077470286
1.1163817737981747,0.2018001912411761,1.1592538406682908
1.117954142493665,0.20139437353272713,1.1569225954190312
1.1195265111891555,0.2009919850388582,1.1546110495077553
1.1210988798846457,0.20059298767105438,1.1523189841326023
1.1226712485801362,0.20019734396964972,1.1500461841041751
1.1242436172756265,0.19980501709073806,1.1477924377703463
1.125815985971117,0.1994159707934158,1.145557536942975
1.1273883546666075,0.19903016942734908,1.1433412768264848
1.1289607233620977,0.1986475779206543,1.1411434559482432
1.1305330920575882,0.19826816176808246,1.1389638760906857
1.1321054607530785,0.19789188701949995,1.1368023422251432
1.133677829448569,0.1975187202686549,1.1346586624473087
1.1352501981440593,0.1971486286422231,1.132532647914312
1.1368225668395497,0.19678157978912275,1.1304241127833372
1.13839493553504,0.19641754187009308,1.128332874151756
1.1399673042305305,0.19605648354752636,1.1262587519987175
1.1415396729260208,0.19569837397554873,1.124201569128167
1.1431120416215113,0.19534318279034027,1.122161151113239
1.1446844103170015,0.1949908801006896,1.120137326241997
1.146256779012492,0.19464143647877488,1.1181299254644748
1.1478291477079825,0.1942948229511655,1.1161387823409852
1.1494015164034728,0.1939510109900382,1.11416373299166
1.1509738850989633,0.1936099725046013,1.1122046160471875
1.1525462537944535,0.19327167983272192,1.1102612726007117
1.154118622489944,0.19293610573274964,1.1083335461608652
1.1556909911854343,0.1926032233755319,1.1064212826059008
1.1572633598809248,0.19227300633661573,1.1045243301388925
1.158835728576415,0.19194542858863026,1.1026425392439778
1.1604080972719055,0.19162046449384562,1.1007757626436123
1.1619804659673958,0.19129808879690346,1.0989238552568066
1.1635528346628863,0.19097827661771363,1.0970866741583247
1.1651252033583765,0.19066100344451384,1.0952640785388126
1.166697572053867,0.1903462451270865,1.0934559296658324
1.1682699407493575,0.1900339778701301,1.0916620908457837
1.1698423094448478,0.1897241782267794,1.0898824273866805
1.1714146781403383,0.18941682309227162,1.0881168065617655
1.1729870468358286,0.18911188969775478,1.0863650975739418
1.174559415531319,0.18880935560423323,1.0846271715209939
1.1761317842268093,0.1885091986966488,1.0829029013615838
1.1777041529222998,0.18821139717809168,1.0811921618819984
1.17927652161779,0.18791592956414002,1.07949482966363
1.1808488903132806,0.18762277467732286,1.07781078305117
1.1824212590087708,0.1873319116417049,1.0761399021215003
1.1839936277042613,0.1870433198775885,1.0744820686532588
1.1855659963997516,0.18675697909633127,1.0728371660970681
1.187138365095242,0.1864728692952752,1.071205079546406
1.1887107337907326,0.18619097075278543,1.0695856957091057
1.1902831024862228,0.185911264023395,1.0679789028794642
1.1918554711817133,0.18563372993305355,1.0663845909109477
1.1934278398772036,0.1853583495744774,1.0648026511894808
1.195000208572694,0.18508510430259778,1.0632329766072983
1.1965725772681843,0.18481397573010586,1.0616754615373518
1.1981449459636748,0.18454494572309077,1.0601300018082551
1.199717314659165,0.18427799639677006,1.0585964946797546
1.2012896833546556,0.18401311011130855,1.0570748388187123
1.2028620520501458,0.18375026946772494,1.0555649342755897
1.2044344207456363,0.18348945730388252,1.0540666824614182
1.2060067894411266,0.183230656690564,1.0525799861252472
1.207579158136617,0.18297385092762555,1.0511047493320553
1.2091515268321076,0.18271902354023162,1.0496408774411174
1.2107238955275978,0.18246615827516519,1.0481882770848097
1.2122962642230883,0.182215239097214,1.0467468561478512
1.2138686329185786,0.1819662501856302,1.0453165237469648
1.215441001614069,0.18171917593066134,1.0438971902109495
1.2170133703095594,0.18147400093015154,1.042488767061156
1.2185857390050499,0.1812307099862107,1.0410911669923524
1.2201581077005401,0.1809892881019509,1.0397043038539768
1.2217304763960306,0.1807497204782873,1.038328092631759
1.2233028450915209,0.18051199251080344,1.0369624494297138
1.2248752137870114,0.18027608978667772,1.0356072914524848
1.2264475824825016,0.18004199808167165,1.0342625369880425
1.2280199511779921,0.1798097033571765,1.0329281053907198
1.2295923198734826,0.1795791917573185,1.0316039170645819
1.2311646885689729,0.1793504496061206,1.0302898934471216
1.2327370572644634,0.17912346340471888,1.0289859569932696
1.2343094259599536,0.17889821982863427,1.0276920311597213
1.2358817946554441,0.17867470572509586,1.0264080403895601
1.2374541633509344,0.17845290811041695,1.0251339100971844
1.2390265320464249,0.1782328141674205,1.0238695666535178
1.2405989007419151,0.1780144112429153,1.0226149373715105
1.2421712694374056,0.17779768684521882,1.0213699504919098
1.243743638132896,0.17758262864172888,1.02013453516931
1.2453160068283864,0.17736922445654008,1.0189086214584595
1.2468883755238767,0.17715746226810633,1.0176921403008339
1.2484607442193671,0.17694733020694697,1.0164850235114578
1.2500331129148576,0.17673881655339635,1.0152872037659777
1.251605481610348,0.17653190973539556,1.0140986145879762
1.2531778503058384,0.17632659832632527,1.0129191903365231
1.2547502190013287,0.17612287104287944,1.0117488661939593
1.2563225876968191,0.17592071674297796,1.0105875781539084
1.2578949563923094,0.17572012442371873,1.0094352630095094
1.2594673250878,0.17552108321936674,1.008291858341867
1.2610396937832902,0.17532358239938114,1.007157302508717
1.2626120624787807,0.1751276113664775,1.0060315346332955
1.264184431174271,0.17493315965472678,1.0049144945934168
1.2657567998697614,0.17474021692768785,1.0038061230107478
1.2673291685652517,0.1745487729765749,1.0027063612402787
1.2689015372607422,0.17435881771845768,1.0016151513599851
1.2704739059562327,0.17417034119449462,1.0005324361606776
1.272046274651723,0.17398333356819753,0.9994581591360335
1.2736186433472134,0.17379778512372782,0.9983922644728094
1.2751910120427037,0.17361368626422327,0.9973346970412293
1.2767633807381942,0.1734310275101547,0.996285402385544
1.2783357494336844,0.17324979949771224,0.9952443267147606
1.279908118129175,0.17306999297721976,0.9942114168935355
1.2814804868246652,0.17289159881157828,0.9931866204332312
1.2830528555201557,0.1727146079747364,0.9921698854831298
1.284625224215646,0.17253901155018778,0.9911611608218022
1.2861975929111364,0.1723648007294955,0.9901603958486306
1.2877699616066267,0.172191966810842,0.989167540575479
1.2893423303021172,0.1720205011976046,0.9881825456185095
1.2909146989976077,0.17185039539695574,0.9872053621901428
1.292487067693098,0.17168164101848823,0.9862359420911586
1.2940594363885884,0.1715142297728636,0.9852742377029329
1.2956318050840787,0.17134815347048463,0.9843202019798114
1.2972041737795692,0.17118340402019033,0.9833737884416132
1.2987765424750595,0.17101997342797412,0.9824349511662663
1.30034891117055,0.1708578537957233,0.9815036447825678
1.3019212798660402,0.17069703731998098,0.9805798244630706
1.3034936485615307,0.17053751629072866,0.9796634459170904
1.305066017257021,0.1703792830901901,0.9787544653838344
1.3066383859525115,0.1702223301916552,0.9778528396256448
1.3082107546480017,0.17006665015832437,0.976958525921361
1.3097831233434922,0.16991223564217225,0.9760714820597901
1.3113554920389827,0.16975907938283075,0.9751916663332935
1.312927860734473,0.16960717420649116,0.9743190375314773
1.3145002294299635,0.16945651302482453,0.973453554934992
1.3160725981254537,0.1693070888339207,0.9725951783094366
1.3176449668209442,0.16915889471324466,0.9717438678993645
1.3192173355164345,0.1690119238246109,0.9708995844223904
1.320789704211925,0.16886616941117455,0.970062289063396
1.3223620729074153,0.16872162479643985,0.9692319434688328
1.3239344416029057,0.16857828338328462,0.9684085097411194
1.325506810298396,0.1684361386530017,0.9675919504331337
1.3270791789938865,0.16829518416435535,0.966782228542794
1.328651547689377,0.16815541355265448,0.9659793075077336
1.3302239163848673,0.16801682052884045,0.9651831512000606
1.3317962850803577,0.16787939887858988,0.9643937239212056
1.333368653775848,0.16774314246143307,0.9636109903968555
1.3349410224713385,0.16760804520988604,0.9628349157719686
1.3365133911668288,0.16747410112859767,0.9620654656058745
1.3380857598623193,0.16734130429351007,0.9613026058674518
1.3396581285578095,0.16720964885103345,0.9605463029303872
1.3412304972533,0.16707912901723398,0.9597965235685103
1.3428028659487903,0.16694973907703542,0.9590532349512079
1.3443752346442808,0.16682147338343314,0.9583164046389081
1.345947603339771,0.16669432635672185,0.957586000578644
1.3475199720352615,0.16656829248373498,0.956861991099685
1.349092340730752,0.16644336631709714,0.9561443449092422
1.3506647094262423,0.16631954247448846,0.9554330310882415
1.3522370781217328,0.1661968156379208,0.9547280190871671
1.353809446817223,0.16607518055302584,0.9540292787219711
1.3553818155127135,0.16595463202835475,0.9533367801700503
1.3569541842082038,0.16583516493468894,0.9526504939662871
1.3585265529036943,0.16571677420436218,0.9519703909991558
1.3600989215991846,0.1655994548305937,0.9512964425068902
1.361671290294675,0.16548320186683182,0.9506286200737142
1.3632436589901653,0.16536801042610835,0.9499668956261333
1.3648160276856558,0.1652538756804034,0.9493112414292845
1.366388396381146,0.16514079286002023,0.9486616300833463
1.3679607650766366,0.16502875725297042,0.9480180345200058
1.369533133772127,0.1649177642043688,0.9473804279989834
1.3711055024676173,0.1648078091158379,0.9467487841046119
1.3726778711631078,0.1646988874449224,0.9461230767424722
1.374250239858598,0.16459099470451266,0.9455032801360819
1.3758226085540886,0.1644841264622775,0.9448893688236367
1.3773949772495788,0.16437827834010638,0.9442813176548062
1.3789673459450693,0.16427344601356006,0.9436791017875785
1.3805397146405596,0.16416962521133052,0.9430826966851572
1.38211208333605,0.1640668117147093,0.942492078112907
1.3836844520315403,0.1639650013570644,0.9419072221353494
1.3852568207270308,0.16386419002332553,0.9413281051132053
1.386829189422521,0.16376437364947782,0.940754703700487
1.3884015581180116,0.1636655482220634,0.9401869948416339
1.389973926813502,0.16356770977769106,0.9396249557686971
1.3915462955089923,0.1634708544025539,0.9390685639985678
1.3931186642044828,0.16337497823195452,0.9385177973302494
1.394691032899973,0.1632800774498381,0.9379726338421762
1.3962634015954636,0.1631861482883326,0.9374330518895713
1.3978357702909538,0.16309318702729694,0.9368990301018507
1.3994081389864443,0.16300118999387572,0.9363705473800669
1.4009805076819346,0.1629101535620618,0.9358475828943944
1.402552876377425,0.1628200741522654,0.935330116081656
1.4041252450729154,0.16273094823089074,0.9348181266428887
1.4056976137684059,0.16264277230991875,0.9343115945409489
1.4072699824638961,0.16255554294649732,0.9338104999981569
1.4088423511593866,0.16246925674253762,0.9333148234939784
1.410414719854877,0.16238391034431732,0.9328245457627454
1.4119870885503674,0.16229950044209002,0.9323396477914125
1.4135594572458579,0.16221602376970118,0.9318601108173504
1.4151318259413481,0.1621334771042104,0.9313859163261757
1.4167041946368386,0.1620518572655195,0.9309170460496154
1.4182765633323289,0.16197116111600718,0.9304534819634076
1.4198489320278194,0.16189138556016933,0.9299952062852347
1.4214213007233096,0.1618125275442654,0.9295422014726928
1.4229936694188001,0.16173458405597044,0.9290944502212929
1.4245660381142904,0.16165755212403327,0.9286519354624958
1.4261384068097809,0.16158142881793977,0.9282146403617801
1.4277107755052711,0.16150621124758224,0.9277825483167409
1.4292831442007616,0.16143189656293397,0.9273556429552212
1.4308555128962521,0.16135848195372945,0.9269339081334748
1.4324278815917424,0.16128596464914977,0.9265173279343587
1.4340002502872329,0.16121434191751347,0.9261058866655577
1.4355726189827231,0.1611436110659724,0.9256995688578372
1.4371449876782136,0.161073769440213,0.9252983592633263
1.438717356373704,0.1610048144241625,0.9249022428538312
1.4402897250691944,0.16093674343970005,0.924511204819175
1.4418620937646847,0.16086955394637298,0.9241252305655686
1.4434344624601751,0.1608032434411179,0.9237443057140071
1.4450068311556654,0.1607378094579866,0.9233684160986969
1.446579199851156,0.1606732495678766,0.9229975477655065
1.4481515685466462,0.16060956137826668,0.9226316869704476
1.4497239372421367,0.16054674253295667,0.9222708201781811
1.4512963059376272,0.16048479071181224,0.9219149340605498
1.4528686746331174,0.16042370363051395,0.9215640154951376
1.454441043328608,0.16036347904031076,0.9212180515638533
1.4560134120240982,0.1603041147277781,0.9208770295515408
1.4575857807195887,0.16024560851458028,0.9205409369446141
1.459158149415079,0.16018795825723714,0.9202097614297174
1.4607305181105694,0.160131161846895,0.9198834908924085
1.4623028868060597,0.16007521720910178,0.9195621134158675
1.4638752555015502,0.16002012230358645,0.9192456172796296
1.4654476241970404,0.15996587512404237,0.9189339909583406
1.467019992892531,0.1599124736979148,0.9186272231205364
1.4685923615880212,0.1598599160861926,0.9183253026274457
1.4701647302835117,0.1598082003832035,0.9180282185318152
1.4717370989790022,0.1597573247164138,0.9177359600767573
1.4733094676744924,0.15970728724623154,0.917448516694621
1.474881836369983,0.1596580861658138,0.917165878005884
1.4764542050654732,0.15960971970087776,0.9168880338180672
1.4780265737609637,0.15956218610951528,0.9166149741246706
1.479598942456454,0.1595154836820117,0.9163466891041309
1.4811713111519444,0.15946961074066784,0.9160831691188001
1.4827436798474347,0.15942456563962595,0.9158244047139453
1.4843160485429252,0.15938034676469917,0.9155703866167689
1.4858884172384155,0.15933695253320465,0.9153211057354504
1.487460785933906,0.15929438139380014,0.9150765531582067
1.4890331546293962,0.15925263182632413,0.9148367201523748
1.4906055233248867,0.1592117023416394,0.9146015981635129
1.4921778920203772,0.1591715914814803,0.9143711788145225
1.4937502607158675,0.15913229781830301,0.9141454539047885
1.495322629411358,0.15909381995513952,0.9139244154093409
1.4968949981068482,0.15905615652545488,0.9137080554780339
1.4984673668023387,0.1590193061930077,0.9134963664347455
1.500039735497829,0.1589832676517141,0.9132893407765946
1.5016121041933195,0.15894803962551482,0.9130869711731789
1.5031844728888097,0.15891362086824554,0.9128892504658295
1.5047568415843002,0.1588800101635105,0.9126961716668848
1.5063292102797905,0.15884720632455937,0.9125077279589829
1.507901578975281,0.15881520819416708,0.9123239126943726
1.5094739476707715,0.15878401464451714,0.9121447193942405
1.5110463163662617,0.15875362457708755,0.9119701417480588
1.5126186850617522,0.1587240369225405,0.911800173612949
1.5141910537572425,0.15869525064061435,0.9116348090130634
1.515763422452733,0.15866726472001944,0.911474042138985
1.5173357911482233,0.1586400781783364,0.9113178673471438
1.5189081598437137,0.15861369006191758,0.911166279159252
1.520480528539204,0.1585880994457918,0.9110192722617538
1.5220528972346945,0.15856330543357147,0.9108768415052951
1.5236252659301848,0.15853930715736325,0.9107389819042081
1.5251976346256753,0.1585161037776813,0.9106056886360137
1.5267700033211655,0.1584936944833636,0.9104769570409409
1.528342372016656,0.158472078491491,0.9103527826214618
1.5299147407121465,0.15845125504730953,0.9102331610418446
1.5314871094076368,0.15843122342415503,0.9101180881277218
1.5330594781031273,0.15841198292338113,0.9100075598656753
1.5346318467986175,0.15839353287428987,0.9099015724028389
1.536204215494108,0.15837587263406505,0.9098001220465146
1.5377765841895983,0.15835900158770863,0.9097032052638074
1.5393489528850888,0.15834291914797974,0.9096108186812757
1.540921321580579,0.15832762475533654,0.909522959084596
1.5424936902760695,0.15831311787788085,0.9094396234182461
1.5440660589715598,0.1582993980113057,0.909360808785203
1.5456384276670503,0.15828646467884525,0.9092865124466555
1.5472107963625406,0.15827431743122808,0.9092167318217356
1.548783165058031,0.15826295584663239,0.9091514644872617
1.5503555337535215,0.15825237953064483,0.9090907081775017
1.5519279024490118,0.15824258811622133,0.9090344607839477
1.5535002711445023,0.15823358126365103,0.9089827203551095
1.5550726398399926,0.1582253586605228,0.9089354850963218
1.556645008535483,0.15821792002169455,0.9088927533695679
1.5582173772309733,0.15821126508926497,0.9088545236933177
1.5597897459264638,0.15820539363254837,0.9088207947423828
1.561362114621954,0.1582003054480519,0.9087915653477855
1.5629344833174446,0.15819600035945544,0.9087668344966443
1.5645068520129348,0.15819247821759444,0.9087466013320737
1.5660792207084253,0.15818973890044513,0.9087308651531009
1.5676515894039156,0.15818778231311262,0.9087196254145957
1.569223958099406,0.1581866083878214,0.908712881727218
1.5707963267948966,0.1581862170839089,0.9087106338573788


==> figure_data/fig_1/Rb/ma_1_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.0015723686954903868,,
0.0031447373909807737,,
0.0047171060864711605,,
0.006289474781961547,,
0.007861843477451934,,
0.009434212172942321,,
0.011006580868432708,,
0.012578949563923095,,
0.014151318259413482,,
0.01572368695490387,,
0.017296055650394257,,
0.018868424345884642,,
0.020440793041375027,,
0.022013161736865416,,
0.023585530432355804,,
0.02515789912784619,,
0.026730267823336575,,
0.028302636518826963,,
0.02987500521431735,,
0.03144737390980774,,
0.03301974260529812,,
0.034592111300788514,,
0.0361644799962789,,
0.037736848691769284,,
0.03930921738725967,,
0.040881586082750054,,
0.042453954778240446,,
0.04402632347373083,,
0.04559869216922122,,
0.04717106086471161,,
0.048743429560201994,,
0.05031579825569238,,
0.051888166951182764,,
0.05346053564667315,,
0.05503290434216354,,
0.056605273037653926,,
0.05817764173314431,,
0.0597500104286347,,
0.06132237912412509,,
0.06289474781961547,,
0.06446711651510587,,
0.06603948521059624,,
0.06761185390608664,,
0.06918422260157703,,
0.0707565912970674,,
0.0723289599925578,,
0.07390132868804818,,
0.07547369738353857,,
0.07704606607902896,,
0.07861843477451934,,
0.08019080347000973,,
0.08176317216550011,,
0.0833355408609905,,
0.08490790955648089,,
0.08648027825197127,,
0.08805264694746166,,
0.08962501564295206,,
0.09119738433844243,,
0.09276975303393283,,
0.09434212172942322,,
0.0959144904249136,,
0.09748685912040399,,
0.09905922781589437,,
0.10063159651138476,,
0.10220396520687515,,
0.10377633390236553,,
0.10534870259785592,,
0.1069210712933463,,
0.10849343998883669,,
0.11006580868432708,,
0.11163817737981746,,
0.11321054607530785,,
0.11478291477079824,,
0.11635528346628862,,
0.11792765216177901,,
0.1195000208572694,,
0.12107238955275978,,
0.12264475824825018,,
0.12421712694374056,,
0.12578949563923095,,
0.12736186433472133,,
0.12893423303021173,,
0.1305066017257021,,
0.1320789704211925,,
0.1336513391166829,,
0.13522370781217327,,
0.13679607650766365,,
0.13836844520315406,,
0.13994081389864443,,
0.1415131825941348,,
0.1430855512896252,,
0.1446579199851156,,
0.14623028868060597,,
0.14780265737609635,,
0.14937502607158676,,
0.15094739476707714,,
0.15251976346256751,,
0.15409213215805792,,
0.1556645008535483,,
0.15723686954903868,,
0.15880923824452908,,
0.16038160694001946,,
0.16195397563550984,,
0.16352634433100022,,
0.16509871302649062,,
0.166671081721981,,
0.16824345041747138,,
0.16981581911296179,,
0.17138818780845216,,
0.17296055650394254,,
0.17453292519943295,,
0.17610529389492333,,
0.1776776625904137,,
0.1792500312859041,,
0.1808223999813945,,
0.18239476867688487,,
0.18396713737237527,,
0.18553950606786565,,
0.18711187476335603,,
0.18868424345884643,,
0.1902566121543368,,
0.1918289808498272,,
0.19340134954531757,,
0.19497371824080797,,
0.19654608693629835,,
0.19811845563178873,,
0.19969082432727914,,
0.20126319302276952,,
0.2028355617182599,,
0.2044079304137503,,
0.20598029910924068,,
0.20755266780473106,,
0.20912503650022146,,
0.21069740519571184,,
0.21226977389120222,,
0.2138421425866926,,
0.215414511282183,,
0.21698687997767338,,
0.21855924867316376,,
0.22013161736865416,,
0.22170398606414454,,
0.22327635475963492,,
0.22484872345512533,,
0.2264210921506157,,
0.22799346084610608,,
0.2295658295415965,,
0.23113819823708687,,
0.23271056693257725,,
0.23428293562806765,,
0.23585530432355803,,
0.2374276730190484,,
0.2390000417145388,,
0.2405724104100292,,
0.24214477910551957,,
0.24371714780100995,,
0.24528951649650035,,
0.24686188519199073,,
0.2484342538874811,,
0.2500066225829715,,
0.2515789912784619,,
0.2531513599739523,,
0.25472372866944265,,
0.25629609736493303,,
0.25786846606042346,,
0.25944083475591384,,
0.2610132034514042,,
0.2625855721468946,,
0.264157940842385,,
0.26573030953787535,,
0.2673026782333658,,
0.26887504692885617,,
0.27044741562434654,,
0.2720197843198369,,
0.2735921530153273,,
0.2751645217108177,,
0.2767368904063081,,
0.2783092591017985,,
0.27988162779728887,,
0.28145399649277925,,
0.2830263651882696,,
0.28459873388376,,
0.2861711025792504,,
0.2877434712747408,,
0.2893158399702312,,
0.29088820866572157,,
0.29246057736121195,,
0.2940329460567023,,
0.2956053147521927,,
0.29717768344768314,,
0.2987500521431735,,
0.3003224208386639,,
0.3018947895341543,,
0.30346715822964465,,
0.30503952692513503,,
0.3066118956206254,,
0.30818426431611584,,
0.3097566330116062,,
0.3113290017070966,,
0.312901370402587,,
0.31447373909807735,,
0.31604610779356773,,
0.31761847648905817,,
0.31919084518454854,,
0.3207632138800389,,
0.3223355825755293,,
0.3239079512710197,,
0.32548031996651006,,
0.32705268866200043,,
0.32862505735749087,,
0.33019742605298125,,
0.3317697947484716,,
0.333342163443962,,
0.3349145321394524,,
0.33648690083494276,,
0.3380592695304332,,
0.33963163822592357,,
0.34120400692141395,,
0.3427763756169043,,
0.3443487443123947,,
0.3459211130078851,,
0.3474934817033755,,
0.3490658503988659,,
0.3506382190943563,,
0.35221058778984665,,
0.35378295648533703,,
0.3553553251808274,,
0.3569276938763178,,
0.3585000625718082,,
0.3600724312672986,,
0.361644799962789,,
0.36321716865827935,,
0.36478953735376973,,
0.3663619060492601,,
0.36793427474475054,,
0.3695066434402409,,
0.3710790121357313,,
0.3726513808312217,,
0.37422374952671206,,
0.37579611822220244,,
0.37736848691769287,,
0.37894085561318325,,
0.3805132243086736,,
0.382085593004164,,
0.3836579616996544,,
0.38523033039514476,,
0.38680269909063514,,
0.38837506778612557,,
0.38994743648161595,,
0.39151980517710633,,
0.3930921738725967,,
0.3946645425680871,,
0.39623691126357746,,
0.3978092799590679,,
0.3993816486545583,,
0.40095401735004865,,
0.40252638604553903,,
0.4040987547410294,,
0.4056711234365198,,
0.40724349213201017,,
0.4088158608275006,,
0.410388229522991,,
0.41196059821848136,,
0.41353296691397173,,
0.4151053356094621,,
0.4166777043049525,,
0.4182500730004429,,
0.4198224416959333,,
0.4213948103914237,,
0.42296717908691406,,
0.42453954778240444,,
0.4261119164778948,,
0.4276842851733852,,
0.4292566538688756,,
0.430829022564366,,
0.4324013912598564,,
0.43397375995534676,,
0.43554612865083714,,
0.4371184973463275,,
0.43869086604181795,,
0.44026323473730833,,
0.4418356034327987,,
0.4434079721282891,,
0.44498034082377946,,
0.44655270951926984,,
0.4481250782147603,,
0.44969744691025065,,
0.45126981560574103,,
0.4528421843012314,,
0.4544145529967218,,
0.45598692169221217,,
0.45755929038770254,,
0.459131659083193,,
0.46070402777868336,,
0.46227639647417373,,
0.4638487651696641,,
0.4654211338651545,,
0.46699350256064487,,
0.4685658712561353,,
0.4701382399516257,,
0.47171060864711606,,
0.47328297734260644,,
0.4748553460380968,,
0.4764277147335872,,
0.4780000834290776,,
0.479572452124568,,
0.4811448208200584,,
0.48271718951554876,,
0.48428955821103914,,
0.4858619269065295,,
0.4874342956020199,,
0.48900666429751033,,
0.4905790329930007,,
0.4921514016884911,,
0.49372377038398146,,
0.49529613907947184,,
0.4968685077749622,,
0.49844087647045265,,
0.500013245165943,,
0.5015856138614334,,
0.5031579825569238,,
0.5047303512524142,,
0.5063027199479045,,
0.5078750886433949,,
0.5094474573388853,,
0.5110198260343757,,
0.5125921947298661,,
0.5141645634253565,,
0.5157369321208469,,
0.5173093008163373,,
0.5188816695118277,,
0.5204540382073181,,
0.5220264069028084,,
0.5235987755982988,,
0.5251711442937892,,
0.5267435129892796,,
0.52831588168477,,
0.5298882503802603,,
0.5314606190757507,,
0.5330329877712411,,
0.5346053564667316,,
0.536177725162222,,
0.5377500938577123,,
0.5393224625532027,,
0.5408948312486931,,
0.5424671999441835,,
0.5440395686396738,,
0.5456119373351642,,
0.5471843060306546,,
0.548756674726145,,
0.5503290434216354,,
0.5519014121171257,,
0.5534737808126162,,
0.5550461495081066,,
0.556618518203597,,
0.5581908868990874,,
0.5597632555945777,,
0.5613356242900681,,
0.5629079929855585,,
0.5644803616810489,,
0.5660527303765392,,
0.5676250990720296,,
0.56919746776752,,
0.5707698364630104,,
0.5723422051585008,,
0.5739145738539913,,
0.5754869425494816,,
0.577059311244972,,
0.5786316799404624,,
0.5802040486359528,,
0.5817764173314431,,
0.5833487860269335,,
0.5849211547224239,,
0.5864935234179143,,
0.5880658921134047,,
0.589638260808895,,
0.5912106295043854,,
0.5927829981998758,,
0.5943553668953663,,
0.5959277355908567,,
0.597500104286347,,
0.5990724729818374,,
0.6006448416773278,,
0.6022172103728182,,
0.6037895790683085,,
0.6053619477637989,,
0.6069343164592893,,
0.6085066851547797,,
0.6100790538502701,,
0.6116514225457604,,
0.6132237912412508,,
0.6147961599367413,,
0.6163685286322317,,
0.6179408973277221,,
0.6195132660232124,,
0.6210856347187028,,
0.6226580034141932,,
0.6242303721096836,,
0.625802740805174,,
0.6273751095006643,,
0.6289474781961547,,
0.6305198468916451,,
0.6320922155871355,,
0.6336645842826258,,
0.6352369529781163,,
0.6368093216736067,,
0.6383816903690971,,
0.6399540590645875,,
0.6415264277600778,,
0.6430987964555682,,
0.6446711651510586,,
0.646243533846549,,
0.6478159025420394,,
0.6493882712375297,,
0.6509606399330201,,
0.6525330086285105,,
0.6541053773240009,,
0.6556777460194914,,
0.6572501147149817,,
0.6588224834104721,,
0.6603948521059625,,
0.6619672208014529,,
0.6635395894969432,,
0.6651119581924336,,
0.666684326887924,,
0.6682566955834144,,
0.6698290642789048,,
0.6714014329743951,,
0.6729738016698855,,
0.674546170365376,,
0.6761185390608664,,
0.6776909077563568,,
0.6792632764518471,,
0.6808356451473375,,
0.6824080138428279,,
0.6839803825383183,,
0.6855527512338087,,
0.687125119929299,,
0.6886974886247894,,
0.6902698573202798,,
0.6918422260157702,,
0.6934145947112605,,
0.694986963406751,,
0.6965593321022414,,
0.6981317007977318,,
0.6997040694932222,,
0.7012764381887125,,
0.7028488068842029,,
0.7044211755796933,,
0.7059935442751837,,
0.7075659129706741,,
0.7091382816661644,,
0.7107106503616548,,
0.7122830190571452,,
0.7138553877526356,,
0.7154277564481261,,
0.7170001251436164,,
0.7185724938391068,,
0.7201448625345972,,
0.7217172312300876,,
0.723289599925578,,
0.7248619686210683,,
0.7264343373165587,,
0.7280067060120491,,
0.7295790747075395,,
0.7311514434030298,,
0.7327238120985202,,
0.7342961807940106,,
0.7358685494895011,,
0.7374409181849915,,
0.7390132868804818,,
0.7405856555759722,,
0.7421580242714626,,
0.743730392966953,,
0.7453027616624434,,
0.7468751303579337,,
0.7484474990534241,,
0.7500198677489145,,
0.7515922364444049,,
0.7531646051398952,,
0.7547369738353857,,
0.7563093425308761,,
0.7578817112263665,,
0.7594540799218569,,
0.7610264486173473,,
0.7625988173128376,,
0.764171186008328,,
0.7657435547038184,,
0.7673159233993088,,
0.7688882920947991,,
0.7704606607902895,,
0.7720330294857799,,
0.7736053981812703,,
0.7751777668767608,,
0.7767501355722511,,
0.7783225042677415,,
0.7798948729632319,,
0.7814672416587223,,
0.7830396103542127,,
0.784611979049703,,
0.7861843477451934,1.9767847382819526,11.355763767780958
0.7877567164406838,0.9987801057573986,5.737554887639254
0.7893290851361742,0.7561512891464838,4.343758450762467
0.7909014538316645,0.6330281415321017,3.6364698160527
0.7924738225271549,0.5553874477911246,3.1904579869369845
0.7940461912226453,0.500725895705127,2.8764512766219696
0.7956185599181358,0.4595664173164966,2.640008074519654
0.7971909286136262,0.42713283871427427,2.4536913503877726
0.7987632973091165,0.40072241944580217,2.3019750423786993
0.8003356660046069,0.3786757553963575,2.1753265995994866
0.8019080347000973,0.35991019937752106,2.067526687452162
0.8034804033955877,0.34368532730119566,1.9743218933776452
0.8050527720910781,0.3294753388550384,1.892691724542113
0.8066251407865684,0.31689517012295976,1.8204241571566686
0.8081975094820588,0.30565549223899663,1.7558571234253342
0.8097698781775492,0.29553413337772205,1.69771434337865
0.8113422468730396,0.2863572803011462,1.6449973359821848
0.81291461556853,0.27798673550801695,1.5969122170324008
0.8144869842640203,0.27031105188020094,1.5528187715774056
0.8160593529595108,0.26323922337722894,1.5121942097165093
0.8176317216550012,0.2566961041267817,1.4746068512785464
0.8192040903504916,0.2506190228381043,1.439696677107635
0.820776459045982,0.2449552405918666,1.407160725177773
0.8223488277414723,0.23966001445570823,1.3767419669110255
0.8239211964369627,0.2346951033774036,1.348220724187214
0.8254935651324531,0.23002760172317654,1.3214079685316866
0.8270659338279435,0.22562901879831898,1.29614003336385
0.8286383025234338,0.2214745453064345,1.272274400126338
0.8302106712189242,0.21754246347485995,1.249686309713544
0.8317830399144146,0.21381366873464736,1.228266014732311
0.833355408609905,0.2102712788502212,1.2079165341227627
0.8349277773053954,0.20690031221067,1.188551805082471
0.8365001460008858,0.2036874212701588,1.1700951517982099
0.8380725146963762,0.20062067030183905,1.1524780087393658
0.8396448833918666,0.197689349014144,1.1356388499650714
0.841217252087357,0.19488381538510777,1.1195222862761032
0.8427896207828474,0.19219536245143692,1.104078299976362
0.8443619894783377,0.18961610485358024,1.0892615931239151
0.8459343581738281,0.18713888176494406,1.0750310299017942
0.8475067268693185,0.18475717348045828,1.061349157455787
0.8490790955648089,0.1824650294495367,1.0481817924752699
0.8506514642602993,0.1802570059428263,1.0354976631159434
0.8522238329557896,0.178128111864819,1.0232680977169866
0.85379620165128,0.17607376148341589,1.011466753253077
0.8553685703467704,0.17408973305660524,1.0000693776627512
0.8569409390422609,0.17217213250607222,0.9890536011691784
0.8585133077377513,0.17031736142591822,0.9783987525042468
0.8600856764332416,0.16852208882805142,0.9680856965981879
0.861658045128732,0.16678322611915253,0.9580966908331894
0.8632304138242224,0.1650979048812933,0.9484152574027659
0.8648027825197128,0.16346345709236568,0.9390260696867757
0.8663751512152031,0.16187739747589497,0.9299148508588156
0.8679475199106935,0.16033740771451052,0.9210682831995155
0.8695198886061839,0.15884132229888806,0.9124739268049005
0.8710922573016743,0.15738711581562065,0.904120146560769
0.8726646259971647,0.15597289150423407,0.8959960464077517
0.874236994692655,0.15459687093626617,0.8880914100521353
0.8758093633881455,0.15325738468865335,0.8803966473885472
0.8773817320836359,0.15195286390016272,0.8729027459953516
0.8789541007791263,0.15068183261373022,0.8656012271447303
0.8805264694746167,0.14944290081969172,0.8584841058390884
0.882098838170107,0.14823475812532957,0.8515438544453677
0.8836712068655974,0.14705616798516685,0.8447733695506111
0.8852435755610878,0.1459059624342364,0.8381659417068952
0.8868159442565782,0.14478303727331202,0.8317152277725912
0.8883883129520685,0.14368634766096836,0.8254152255906756
0.8899606816475589,0.1426149040724571,0.8192602507742415
0.8915330503430493,0.14156776858986037,0.8132449153950515
0.8931054190385397,0.1405440514918972,0.80736410839347
0.8946777877340301,0.1395429081151918,0.8016129775478192
0.8962501564295206,0.13856353596182885,0.7959869128585509
0.8978225251250109,0.1376051720306772,0.7904815312178678
0.8993948938205013,0.13666709035230568,0.785092662248893
0.9009672625159917,0.1357485997093864,0.7798163352103843
0.9025396312114821,0.134849041526312,0.7746487668735074
0.9041119999069724,0.13396778791337957,0.769586350286529
0.9056843686024628,0.13310423985233796,0.7646256443515792
0.9072567372979532,0.13225782551137907,0.7597633641450126
0.9088291059934436,0.13142799867879879,0.7549963719194769
0.910401474688934,0.13061423730557536,0.7503216687316622
0.9119738433844243,0.12981604214802536,0.7457363866449529
0.9135462120799147,0.12903293550251577,0.7412377814609028
0.9151185807754051,0.12826446002494318,0.7368232259376588
0.9166909494708956,0.1275101776283493,0.7324902034572444
0.918263318166386,0.1267696684526329,0.7282363021070054
0.9198356868618763,0.1260425299008512,0.7240592091435826
0.9214080555573667,0.12532837573708308,0.7199567058105305
0.9229804242528571,0.12462683524125993,0.715926662483191
0.9245527929483475,0.1239375524167603,0.7119670341166702
0.9261251616438378,0.12326018524691926,0.7080758559748102
0.9276975303393282,0.12259440499692337,0.704251239619881
0.9292698990348186,0.12193989555785262,0.7004913691443887
0.930842267730309,0.1212963528298948,0.696794497627911
0.9324146364257994,0.12066348414199715,0.6931589438032506
0.9339870051212897,0.12004100770543835,0.6895830889174448
0.9355593738167801,0.11942865209900207,0.6860653737743129
0.9371317425122706,0.11882615578361487,0.6826042959462627
0.938704111207761,0.11823326664447571,0.6791984071440259
0.9402764799032514,0.11764974155885544,0.6758463107338537
0.9418488485987417,0.11707534598788266,0.6725466593925066
0.9434212172942321,0.11650985359075833,0.669298152891085
0.9449935859897225,0.11595304585995693,0.6660995359994196
0.9465659546852129,0.11540471177607814,0.6629495965033458
0.9481383233807033,0.1148646474811102,0.6598471633277441
0.9497106920761936,0.1143326559689552,0.6567911047587432
0.951283060771684,0.11380854679214876,0.6537803267589531
0.9528554294671744,0.11329213578378194,0.650813771370028
0.9544277981626648,0.11278324479370276,0.6478904151972594
0.9560001668581553,0.11228170143813858,0.6450092679712661
0.9575725355536456,0.1117873388619401,0.6421693711821901
0.959144904249136,0.11129999551270114,0.6393697967821133
0.9607172729446264,0.11081951492606022,0.6366096459517091
0.9622896416401168,0.11034574552153496,0.6338880479274007
0.9638620103356071,0.10987854040828425,0.6312041588855491
0.9654343790310975,0.10941775720023256,0.6285571608804233
0.9670067477265879,0.1089632578400277,0.625946260832915
0.9685791164220783,0.1085149084313375,0.623370689567156
0.9701514851175687,0.10807257907902243,0.6208297008923795
0.971723853813059,0.10763614373675097,0.6183225707275378
0.9732962225085494,0.10720548006165113,0.6158485962663385
0.9748685912040398,0.10678046927561773,0.6134070951805152
0.9764409598995303,0.10636099603291785,0.6109974048592793
0.9780133285950207,0.10594694829375964,0.6086188816830276
0.979585697290511,0.10553821720350891,0.6062709003294944
0.9811580659860014,0.10513469697725844,0.6039528531106534
0.9827304346814918,0.10473628478947149,0.601664149338767
0.9843028033769822,0.10434288066843794,0.5994042147200837
0.9858751720724725,0.10395438739529726,0.5971724907747683
0.9874475407679629,0.10357071040739614,0.5949684342817354
0.9890199094634533,0.10319175770576305,0.5927915167471293
0.9905922781589437,0.10281743976649356,0.5906412238952726
0.9921646468544341,0.10244766945585301,0.5885170551809681
0.9937370155499244,0.10208236194891315,0.5864185233221015
0.9953093842454148,0.10172143465155062,0.5843451538515567
0.9968817529409053,0.10136480712564398,0.5822964846875063
0.9984541216363957,0.10101240101731575,0.5802720657211919
1.000026490331886,0.10066413998807348,0.5782714584213621
1.0015988590273763,0.10031994964871328,0.5762942354545743
1.0031712277228668,0.09997975749585483,0.5743399803206182
1.004743596418357,0.09964349285098578,0.572408287002352
1.0063159651138476,0.09931108680189836,0.5704987596292811
1.007888333809338,0.09898247214640879,0.5686110121542508
1.0094607025048283,0.09865758333825436,0.5667446680426486
1.0110330712003188,0.09833635643506951,0.5648993599735499
1.012605439895809,0.09801872904834773,0.5630747295522703
1.0141778085912996,0.09770464029529909,0.5612704270338095
1.0157501772867898,0.09739403075252046,0.5594861110567051
1.0173225459822803,0.09708684241139716,0.5577214483868362
1.0188949146777706,0.09678301863516102,0.55597611367074
1.020467283373261,0.0964825041175316,0.5542497891980236
1.0220396520687514,0.09618524484287337,0.552542164672485
1.0236120207642418,0.09589118804780207,0.5508529369915576
1.0251843894597321,0.09560028218417989,0.5491818100337348
1.0267567581552226,0.0953124768834391,0.5475284944536237
1.028329126850713,0.09502772292217945,0.5458927074843176
1.0299014955462034,0.09474597218898462,0.5442741727467719
1.0314738642416938,0.09446717765240797,0.5426726200658949
1.0330462329371841,0.0941912933300791,0.5410877852930789
1.0346186016326746,0.09391827425888424,0.5395194101349006
1.0361909703281649,0.09364807646617818,0.5379672419877441
1.0377633390236554,0.09338065694198404,0.5364310337781036
1.0393357077191456,0.09311597361214291,0.5349105438083369
1.0409080764146361,0.0928539853123734,0.533405535607651
1.0424804451101264,0.09259465176320666,0.5319157777881136
1.0440528138056169,0.09233793354576043,0.5304410439054862
1.0456251825011071,0.09208379207832093,0.5289811123246969
1.0471975511965976,0.09183218959369913,0.5275357660897623
1.0487699198920881,0.0915830891173328,0.5261047927979935
1.0503422885875784,0.09133645444610469,0.5246879844783152
1.0519146572830689,0.09109225012784937,0.5232851374735424
1.0534870259785591,0.09085044144152288,0.5218960523264629
1.0550593946740496,0.09061099437800935,0.5205205336695798
1.05663176336954,0.09037387562154134,0.5191583901183802
1.0582041320650304,0.09013905253170984,0.5178094341679895
1.0597765007605207,0.08990649312604314,0.5164734820930954
1.0613488694560111,0.08967616606313207,0.5151503538510097
1.0629212381515014,0.08944804062628306,0.5138398729877617
1.064493606846992,0.08922208670767784,0.5125418665471032
1.0660659755424822,0.08899827479302311,0.5112561649823275
1.0676383442379727,0.08877657594667077,0.5099826020707913
1.0692107129334631,0.0885569617971931,0.5087210148310508
1.0707830816289534,0.08833940452339561,0.507471243442511
1.072355450324444,0.08812387684075218,0.5062331311675027
1.0739278190199342,0.08791035198824809,0.5050065242757001
1.0755001877154247,0.08769880371561545,0.503791271970795
1.077072556410915,0.08748920627094844,0.502587226319351
1.0786449251064054,0.087281534388684,0.5013942421817585
1.0802172938018957,0.08707576327793629,0.5002121771452206
1.0817896624973862,0.0868718686111717,0.4990408914586964
1.0833620311928764,0.08666982651321377,0.49788024796973906
1.084934399888367,0.08646961355056558,0.4967301120631576
1.0865067685838572,0.08627120672104006,0.4955903516014473
1.0880791372793477,0.0860745834436866,0.4944608368669227
1.0896515059748382,0.08587972154900496,0.4933414405055009
1.0912238746703284,0.08568659926943625,0.4922320374720763
1.092796243365819,0.08549519523012201,0.4911325049774351
1.0943686120613092,0.08530548843992251,0.4900427224366605
1.0959409807567997,0.08511745828268562,0.4889625714189747
1.09751334945229,0.0849310845087581,0.48789193559897637
1.0990857181477804,0.08474634722673131,0.48683070070922235
1.1006580868432707,0.0845632268954141,0.4857787544941158
1.1022304555387612,0.08438170431602468,0.4847359866650522
1.1038028242342515,0.0842017606245957,0.483702288856789
1.105375192929742,0.08402337728458431,0.48267755458499495
1.1069475616252324,0.08384653607968198,0.48166167920494424
1.1085199303207227,0.08367121910681673,0.4806545598713184
1.1100922990162132,0.08349740876934227,0.4796560954990804
1.1116646677117035,0.08332508777040812,0.4786661867253892
1.113237036407194,0.08315423910650484,0.4776847358725194
1.1148094051026842,0.0829848460611792,0.4767116469117585
1.1163817737981747,0.08281689219891371,0.47574682542824637
1.117954142493665,0.08265036135916595,0.4747901785867348
1.1195265111891555,0.08248523765056212,0.47384161509823136
1.1210988798846457,0.08232150544524089,0.4729010451875078
1.1226712485801362,0.08215914937334223,0.4719683805614401
1.1242436172756265,0.08199815431763749,0.4710435343781613
1.125815985971117,0.08183850540829594,0.47012642121699727
1.1273883546666075,0.08168018801778418,0.46921695704916605
1.1289607233620977,0.08152318775589408,0.4683150592092155
1.1305330920575882,0.08136749046489554,0.46742064636717817
1.1321054607530785,0.08121308221481068,0.4665336385014233
1.133677829448569,0.08105994929880521,0.46565395687218286
1.1352501981440593,0.08090807822869452,0.4647815239957352
1.1368225668395497,0.08075745573056009,0.463916263619224
1.13839493553504,0.08060806874047403,0.4630581006960969
1.1399673042305305,0.08045990440032769,0.46220696136214323
1.1415396729260208,0.08031295005376217,0.4613627729121165
1.1431120416215113,0.08016719324219725,0.46052546377692216
1.1446844103170015,0.08002262170095627,0.4596949635013568
1.146256779012492,0.0798792233554839,0.4588712027223809
1.1478291477079825,0.07973698631765476,0.4580541131479134
1.1494015164034728,0.0795958988821695,0.45724362753612896
1.1509738850989633,0.07945594952303678,0.4564396796752481
1.1525462537944535,0.07931712689013802,0.4556422043638039
1.154118622489944,0.07917941980587319,0.4548511373913725
1.1556909911854343,0.07904281726188496,0.45406641551975563
1.1572633598809248,0.07890730841585927,0.45328797646460106
1.158835728576415,0.07877288258840046,0.45251575887745116
1.1604080972719055,0.07863952925997819,0.45174970232820505
1.1619804659673958,0.07850723806794516,0.45098974728798613
1.1635528346628863,0.0783759988036229,0.4502358351124014
1.1651252033583765,0.07824580140945442,0.44948790802518446
1.166697572053867,0.0781166359762212,0.448745909102209
1.1682699407493575,0.07798849274032385,0.44800978225586663
1.1698423094448478,0.0778613620811236,0.4472794722197951
1.1714146781403383,0.07773523451834374,0.446554924533951
1.1729870468358286,0.07761010070952942,0.4458360855300173
1.174559415531319,0.07748595144756375,0.445122902317134
1.1761317842268093,0.07736277765823933,0.44441532276794843
1.1777041529222998,0.07724057039788335,0.4437132955049717
1.17927652161779,0.07711932085103519,0.4430167698872381
1.1808488903132806,0.07699902032817477,0.44232569599725513
1.1824212590087708,0.07687966026350082,0.44164002462824076
1.1839936277042613,0.07676123221275727,0.4409597072716371
1.1855659963997516,0.07664372785110712,0.4402846961048964
1.187138365095242,0.07652713897105196,0.43961494397952977
1.1887107337907326,0.07641145748039646,0.4389504044094143
1.1902831024862228,0.07629667540025649,0.43829103155935034
1.1918554711817133,0.07618278486310978,0.43763678023386315
1.1934278398772036,0.07606977811088811,0.436987605866244
1.195000208572694,0.07595764749310994,0.43634346450782235
1.1965725772681843,0.07584638546505251,0.4357043128174656
1.1981449459636748,0.07573598458596242,0.43507010805129964
1.199717314659165,0.07562643751730375,0.4344408080526453
1.2012896833546556,0.07551773702104275,0.4338163712421642
1.2028620520501458,0.07540987595796837,0.4331967566082113
1.2044344207456363,0.07530284728604744,0.4325819236973857
1.2060067894411266,0.07519664405881406,0.431971832605279
1.207579158136617,0.07509125942379193,0.43136644396741186
1.2091515268321076,0.07498668662094937,0.4307657189503587
1.2107238955275978,0.0748829189811856,0.43016961924305236
1.2122962642230883,0.07477994992484811,0.42957810704826677
1.2138686329185786,0.07467777296028008,0.42899114507427255
1.215441001614069,0.07457638168239702,0.42840869652666086
1.2170133703095594,0.07447576977129253,0.42783072510033315
1.2185857390050499,0.0743759309908715,0.4272571949716506
1.2201581077005401,0.07427685918751131,0.42668807079074245
1.2217304763960306,0.0741785482887491,0.42612331767396555
1.2233028450915209,0.07408099230199583,0.4255629011965165
1.2248752137870114,0.07398418531327519,0.4250067873851881
1.2264475824825016,0.07388812148598793,0.42445494271127016
1.2280199511779921,0.07379279505970014,0.4239073340835894
1.2295923198734826,0.07369820034895563,0.4233639288416865
1.2311646885689729,0.07360433174211133,0.4228246947491261
1.2327370572644634,0.07351118370019533,0.42228959998693727
1.2343094259599536,0.07341875075578742,0.4217586131471821
1.2358817946554441,0.07332702751192098,0.4212317032266476
1.2374541633509344,0.07323600864100627,0.4207088396206609
1.2390265320464249,0.07314568888377432,0.42018999211702185
1.2405989007419151,0.07305606304824117,0.41967513089005337
1.2421712694374056,0.07296712600869183,0.4191642264947646
1.243743638132896,0.07287887270468374,0.4186572498611261
1.2453160068283864,0.07279129814006889,0.4181541722884528
1.2468883755238767,0.0727043973820348,0.41765496543989433
1.2484607442193671,0.07261816556016337,0.4171596013370288
1.2500331129148576,0.0725325978655075,0.4166680523545584
1.251605481610348,0.07244768954968515,0.4161802912151048
1.2531778503058384,0.07236343592399005,0.4156962909841014
1.2547502190013287,0.07227983235851944,0.41521602506478145
1.2563225876968191,0.07219687428131753,0.4147394671932588
1.2578949563923094,0.07211455717753536,0.41426659143370054
1.2594673250878,0.07203287658860566,0.4137973721735877
1.2610396937832902,0.07195182811143332,0.41333178411906474
1.2626120624787807,0.07187140739760055,0.41286980229037307
1.264184431174271,0.07179161015258669,0.4124114020173698
1.2657567998697614,0.0717124321350021,0.41195655893512645
1.2673291685652517,0.07163386915583625,0.41150524897960955
1.2689015372607422,0.07155591707771929,0.4110574483834388
1.2704739059562327,0.07147857181419702,0.4106131336717222
1.272046274651723,0.07140182932901909,0.41017228165796654
1.2736186433472134,0.07132568563543976,0.40973486944006127
1.2751910120427037,0.07125013679553154,0.4093008743963352
1.2767633807381942,0.07117517891951078,0.40887027418168254
1.2783357494336844,0.07110080816507566,0.4084430467237597
1.279908118129175,0.07102702073675567,0.4080191702192486
1.2814804868246652,0.07095381288527286,0.40759862313018713
1.2830528555201557,0.07088118090691427,0.4071813841803642
1.284625224215646,0.07080912114291553,0.40676743235177876
1.2861975929111364,0.07073762997885534,0.406356746881161
1.2877699616066267,0.07066670384406051,0.40594930725655537
1.2893423303021172,0.0705963392110215,0.4055450932139621
1.2909146989976077,0.07052653259481818,0.4051440847340393
1.292487067693098,0.07045728055255567,0.4047462620388616
1.2940594363885884,0.07038857968280976,0.40435160558873456
1.2956318050840787,0.07032042662508234,0.40396009607906624
1.2972041737795692,0.0702528180592659,0.4035717144372912
1.2987765424750595,0.07018575070511754,0.40318644181984836
1.30034891117055,0.07011922132174188,0.4028042596092113
1.3019212798660402,0.07005322670708301,0.4024251494109693
1.3034936485615307,0.06998776369742499,0.4020490930509578
1.305066017257021,0.06992282916690108,0.4016760725724397
1.3066383859525115,0.0698584200270112,0.4013060702333327
1.3082107546480017,0.06979453322614777,0.4009390685034858
1.3097831233434922,0.0697311657491294,0.4005750500620007
1.3113554920389827,0.06966831461674274,0.40021399779459965
1.312927860734473,0.06960597688529191,0.39985589479103734
1.3145002294299635,0.06954414964615557,0.3995007243425562
1.3160725981254537,0.06948283002535162,0.3991484699393859
1.3176449668209442,0.06942201518310892,0.3987991152682834
1.3192173355164345,0.06936170231344653,0.3984526442101153
1.320789704211925,0.06930188864375973,0.39810904083748017
1.3223620729074153,0.06924257143441322,0.39776828941237125
1.3239344416029057,0.06918374797834083,0.39743037438387757
1.325506810298396,0.0691254156006522,0.3970952803859238
1.3270791789938865,0.06906757165824573,0.396762992235047
1.328651547689377,0.06901021353942816,0.3964334949282119
1.3302239163848673,0.06895333866354032,0.3961067736406602
1.3317962850803577,0.0688969444805892,0.3957828137237971
1.333368653775848,0.06884102847088593,0.39546160070311226
1.3349410224713385,0.06878558814468991,0.3951431202761347
1.3365133911668288,0.06873062104185866,0.3948273583104219
1.3380857598623193,0.06867612473150352,0.3945143008415816
1.3396581285578095,0.06862209681165095,0.3942039340713264
1.3412304972533,0.06856853490890936,0.3938962443655596
1.3428028659487903,0.06851543667814149,0.39359121825249316
1.3443752346442808,0.06846279980214197,0.3932888424207959
1.345947603339771,0.06841062199132042,0.39298910371777224
1.3475199720352615,0.06835890098338936,0.3926919891475702
1.349092340730752,0.0683076345430575,0.3923974858694188
1.3506647094262423,0.06825682046172786,0.3921055811958945
1.3522370781217328,0.06820645655720087,0.39181626259121494
1.353809446817223,0.06815654067338217,0.39152951766956107
1.3553818155127135,0.06810707067999529,0.3912453341934263
1.3569541842082038,0.06805804447229888,0.39096370007199216
1.3585265529036943,0.06800945997080857,0.3906846033595302
1.3600989215991846,0.06796131512102323,0.3904080322538301
1.361671290294675,0.06791360789315579,0.3901339750946529
1.3632436589901653,0.06786633628186826,0.389862420362209
1.3648160276856558,0.06781949830601114,0.3895933566756607
1.366388396381146,0.0677730920083669,0.38932677279164946
1.3679607650766366,0.0677271154553977,0.38906265760284603
1.369533133772127,0.0676815667369971,0.38880100013652424
1.3711055024676173,0.06763644396624582,0.3885417895531582
1.3726778711631078,0.0675917452791713,0.38828501514504066
1.374250239858598,0.06754746883451132,0.38803066633492533
1.3758226085540886,0.06750361281348116,0.3877787326746897
1.3773949772495788,0.06746017541954476,0.3875292038440196
1.3789673459450693,0.06741715487818932,0.38728206964911543
1.3805397146405596,0.06737454943670375,0.3870373200214181
1.38211208333605,0.06733235736396037,0.3867949450163566
1.3836844520315403,0.06729057695020048,0.3865549348121145
1.3852568207270308,0.06724920650682295,0.3863172797084172
1.386829189422521,0.06720824436617663,0.3860819701253382
1.3884015581180116,0.06716768888135576,0.38584899660212396
1.389973926813502,0.06712753842599882,0.38561834979603904
1.3915462955089923,0.06708779139409059,0.3853900204812282
1.3931186642044828,0.06704844619976734,0.3851639995475981
1.394691032899973,0.06700950127712521,0.38494027799971586
1.3962634015954636,0.06697095508003165,0.38471884695572606
1.3978357702909538,0.06693280608193986,0.384499697646285
1.3994081389864443,0.06689505277570622,0.384282821413512
1.4009805076819346,0.06685769367341082,0.38406820970995775
1.402552876377425,0.0668207273061806,0.38385585409758877
1.4041252450729154,0.06678415222401556,0.3836457462467894
1.4056976137684059,0.0667479669956177,0.38343787793537865
1.4072699824638961,0.06671217020822282,0.3832322410476439
1.4088423511593866,0.06667676046743481,0.3830288275733895
1.410414719854877,0.066641736397063,0.3828276296070019
1.4119870885503674,0.06660709663896175,0.38262863934652835
1.4135594572458579,0.06657283985287299,0.38243184909277245
1.4151318259413481,0.0665389647162711,0.38223725124840285
1.4167041946368386,0.06650546992421044,0.3820448383170776
1.4182765633323289,0.06647235418917533,0.38185460290258216
1.4198489320278194,0.0664396162409325,0.38166653770798226
1.4214213007233096,0.06640725482638608,0.3814806355347897
1.4229936694188001,0.0663752687094347,0.38129688928214306
1.4245660381142904,0.06634365667083125,0.3811152919460007
1.4261384068097809,0.06631241750804477,0.38093583661834834
1.4277107755052711,0.06628155003512477,0.3807585164864191
1.4292831442007616,0.0662510530825677,0.3805833248319266
1.4308555128962521,0.06622092549718571,0.38041025503031073
1.4324278815917424,0.06619116614197756,0.380239300549997
1.4340002502872329,0.06616177389600181,0.38007045495166686
1.4355726189827231,0.06613274765425202,0.37990371188754163
1.4371449876782136,0.06610408632753413,0.3797390651006778
1.438717356373704,0.06607578884234594,0.37957650842427476
1.4402897250691944,0.0660478541407586,0.3794160357809939
1.4418620937646847,0.06602028118030016,0.37925764118228994
1.4434344624601751,0.06599306893384116,0.3791013187277531
1.4450068311556654,0.06596621638948208,0.3789470626044634
1.446579199851156,0.06593972255044289,0.37879486708635557
1.4481515685466462,0.06591358643495447,0.3786447265335951
1.4497239372421367,0.06588780707615184,0.3784966353919659
1.4512963059376272,0.06586238352196948,0.37835058819226763
1.4528686746331174,0.06583731483503828,0.3782065795497249
1.454441043328608,0.06581260009258451,0.3780646041634062
1.4560134120240982,0.06578823838633047,0.37792465681565335
1.4575857807195887,0.065764228822397,0.3777867323715215
1.459158149415079,0.06574057052120784,0.37765082577822956
1.4607305181105694,0.06571726261739542,0.3775169320646198
1.4623028868060597,0.0656943042597089,0.3773850463406278
1.4638752555015502,0.06567169461092334,0.37725516379676305
1.4654476241970404,0.0656494328477511,0.3771272797035976
1.467019992892531,0.0656275181607544,0.3770013894112659
1.4685923615880212,0.06560594975426005,0.376877488348973
1.4701647302835117,0.0655847268462753,0.37675557202451293
1.4717370989790022,0.06556384866840573,0.37663563602379563
1.4733094676744924,0.06554331446577448,0.3765176760103837
1.474881836369983,0.06552312349694314,0.37640168772503785
1.4764542050654732,0.06550327503383427,0.3762876669852714
1.4780265737609637,0.06548376836165529,0.37617560968491376
1.479598942456454,0.06546460277882414,0.37606551179368275
1.4811713111519444,0.06544577759689622,0.3759573693567654
1.4827436798474347,0.06542729214049303,0.3758511784944074
1.4843160485429252,0.06540914574723213,0.37574693540151144
1.4858884172384155,0.0653913377676587,0.37564463634724354
1.487460785933906,0.06537386756517846,0.3755442776746482
1.4890331546293962,0.06535673451599214,0.3754458558002711
1.4906055233248867,0.0653399380090312,0.3753493672137911
1.4921778920203772,0.06532347744589524,0.3752548084776592
1.4937502607158675,0.0653073522407905,0.3751621762267467
1.495322629411358,0.06529156182046995,0.3750714671680002
1.4968949981068482,0.0652761056241748,0.3749826780801055
1.4984673668023387,0.06526098310357713,0.3748958058131586
1.500039735497829,0.06524619372272417,0.37481084728834524
1.5016121041933195,0.06523173695798369,0.37472779949762736
1.5031844728888097,0.06521761229799088,0.37464665950343756
1.5047568415843002,0.06520381924359642,0.3745674244383815
1.5063292102797905,0.06519035730781597,0.37449009150494705
1.507901578975281,0.06517722601578092,0.3744146579752217
1.5094739476707715,0.0651644249046904,0.37434112119061697
1.5110463163662617,0.0651519535237646,0.3742694785615998
1.5126186850617522,0.06513981143419934,0.3741997275674323
1.5141910537572425,0.06512799820912199,0.3741318657559178
1.515763422452733,0.06511651343354845,0.37406589074315416
1.5173357911482233,0.06510535670434163,0.37400180021329515
1.5189081598437137,0.0650945276301709,0.3739395919183174
1.520480528539204,0.06508402583147302,0.3738792636777961
1.5220528972346945,0.06507385094041407,0.3738208133786863
1.5236252659301848,0.06506400260085275,0.3737642389751119
1.5251976346256753,0.06505448046830478,0.3737095384881614
1.5267700033211655,0.06504528420990861,0.37365671000569084
1.528342372016656,0.06503641350439217,0.3736057516821326
1.5299147407121465,0.06502786804204096,0.3735566617383125
1.5314871094076368,0.0650196475246672,0.373509438461272
1.5330594781031273,0.06501175166558025,0.3734640802040988
1.5346318467986175,0.0650041801895581,0.37342058538576284
1.536204215494108,0.06499693283282006,0.3733789524909593
1.5377765841895983,0.06499000934300066,0.3733391800699591
1.5393489528850888,0.06498340947912461,0.3733012667384644
1.540921321580579,0.06497713301158295,0.3732652111774725
1.5424936902760695,0.06497117972211039,0.3732310121331444
1.5440660589715598,0.06496554940376366,0.3731986684166816
1.5456384276670503,0.06496024186090107,0.37316817890420834
1.5472107963625406,0.0649552569091633,0.3731395425366607
1.548783165058031,0.06495059437545503,0.37311275831968194
1.5503555337535215,0.06494625409792802,0.3730878253235247
1.5519279024490118,0.06494223592596508,0.373064742682959
1.5535002711445023,0.06493853972016525,0.37304350959718735
1.5550726398399926,0.06493516535233004,0.3730241253297656
1.556645008535483,0.06493211270545086,0.3730065892085304
1.5582173772309733,0.06492938167369748,0.37299090062553336
1.5597897459264638,0.06492697216240756,0.37297705903698086
1.561362114621954,0.06492488408807742,0.3729650639631808
1.5629344833174446,0.06492311737835381,0.37295491498849526
1.5645068520129348,0.06492167197202676,0.37294661176129984
1.5660792207084253,0.0649205478190236,0.3729401539939488
1.5676515894039156,0.06491974488040399,0.37293554146274716
1.569223958099406,0.06491926312835616,0.3729327740079284
1.5707963267948966,0.06491910254619417,0.3729318515336389


==> figure_data/fig_1/Rb/ma_20_GeV/Cte_vs_theta.csv <==
theta,Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.0015723686954903868,,
0.0031447373909807737,,
0.0047171060864711605,,
0.006289474781961547,,
0.007861843477451934,,
0.009434212172942321,,
0.011006580868432708,,
0.012578949563923095,,
0.014151318259413482,,
0.01572368695490387,,
0.017296055650394257,,
0.018868424345884642,,
0.020440793041375027,,
0.022013161736865416,,
0.023585530432355804,,
0.02515789912784619,,
0.026730267823336575,,
0.028302636518826963,,
0.02987500521431735,,
0.03144737390980774,,
0.03301974260529812,,
0.034592111300788514,,
0.0361644799962789,,
0.037736848691769284,,
0.03930921738725967,,
0.040881586082750054,,
0.042453954778240446,,
0.04402632347373083,,
0.04559869216922122,,
0.04717106086471161,,
0.048743429560201994,,
0.05031579825569238,,
0.051888166951182764,,
0.05346053564667315,,
0.05503290434216354,,
0.056605273037653926,,
0.05817764173314431,,
0.0597500104286347,,
0.06132237912412509,,
0.06289474781961547,,
0.06446711651510587,,
0.06603948521059624,,
0.06761185390608664,,
0.06918422260157703,,
0.0707565912970674,,
0.0723289599925578,,
0.07390132868804818,,
0.07547369738353857,,
0.07704606607902896,,
0.07861843477451934,,
0.08019080347000973,,
0.08176317216550011,,
0.0833355408609905,,
0.08490790955648089,,
0.08648027825197127,,
0.08805264694746166,,
0.08962501564295206,,
0.09119738433844243,,
0.09276975303393283,,
0.09434212172942322,,
0.0959144904249136,,
0.09748685912040399,,
0.09905922781589437,,
0.10063159651138476,,
0.10220396520687515,,
0.10377633390236553,,
0.10534870259785592,,
0.1069210712933463,,
0.10849343998883669,,
0.11006580868432708,,
0.11163817737981746,,
0.11321054607530785,,
0.11478291477079824,,
0.11635528346628862,,
0.11792765216177901,,
0.1195000208572694,,
0.12107238955275978,,
0.12264475824825018,,
0.12421712694374056,,
0.12578949563923095,,
0.12736186433472133,,
0.12893423303021173,,
0.1305066017257021,,
0.1320789704211925,,
0.1336513391166829,,
0.13522370781217327,,
0.13679607650766365,,
0.13836844520315406,,
0.13994081389864443,,
0.1415131825941348,,
0.1430855512896252,,
0.1446579199851156,,
0.14623028868060597,,
0.14780265737609635,,
0.14937502607158676,,
0.15094739476707714,,
0.15251976346256751,,
0.15409213215805792,,
0.1556645008535483,,
0.15723686954903868,,
0.15880923824452908,,
0.16038160694001946,,
0.16195397563550984,,
0.16352634433100022,,
0.16509871302649062,,
0.166671081721981,,
0.16824345041747138,,
0.16981581911296179,,
0.17138818780845216,,
0.17296055650394254,,
0.17453292519943295,,
0.17610529389492333,,
0.1776776625904137,,
0.1792500312859041,,
0.1808223999813945,,
0.18239476867688487,,
0.18396713737237527,,
0.18553950606786565,,
0.18711187476335603,,
0.18868424345884643,,
0.1902566121543368,,
0.1918289808498272,,
0.19340134954531757,,
0.19497371824080797,,
0.19654608693629835,,
0.19811845563178873,,
0.19969082432727914,,
0.20126319302276952,,
0.2028355617182599,,
0.2044079304137503,,
0.20598029910924068,,
0.20755266780473106,,
0.20912503650022146,,
0.21069740519571184,,
0.21226977389120222,,
0.2138421425866926,,
0.215414511282183,,
0.21698687997767338,,
0.21855924867316376,,
0.22013161736865416,,
0.22170398606414454,,
0.22327635475963492,,
0.22484872345512533,,
0.2264210921506157,,
0.22799346084610608,,
0.2295658295415965,,
0.23113819823708687,,
0.23271056693257725,,
0.23428293562806765,,
0.23585530432355803,,
0.2374276730190484,,
0.2390000417145388,,
0.2405724104100292,,
0.24214477910551957,,
0.24371714780100995,,
0.24528951649650035,,
0.24686188519199073,,
0.2484342538874811,,
0.2500066225829715,,
0.2515789912784619,,
0.2531513599739523,,
0.25472372866944265,,
0.25629609736493303,,
0.25786846606042346,,
0.25944083475591384,,
0.2610132034514042,,
0.2625855721468946,,
0.264157940842385,,
0.26573030953787535,,
0.2673026782333658,,
0.26887504692885617,,
0.27044741562434654,,
0.2720197843198369,,
0.2735921530153273,,
0.2751645217108177,,
0.2767368904063081,,
0.2783092591017985,,
0.27988162779728887,,
0.28145399649277925,,
0.2830263651882696,,
0.28459873388376,,
0.2861711025792504,,
0.2877434712747408,,
0.2893158399702312,,
0.29088820866572157,,
0.29246057736121195,,
0.2940329460567023,,
0.2956053147521927,,
0.29717768344768314,,
0.2987500521431735,,
0.3003224208386639,,
0.3018947895341543,,
0.30346715822964465,,
0.30503952692513503,,
0.3066118956206254,,
0.30818426431611584,,
0.3097566330116062,,
0.3113290017070966,,
0.312901370402587,,
0.31447373909807735,,
0.31604610779356773,,
0.31761847648905817,,
0.31919084518454854,,
0.3207632138800389,,
0.3223355825755293,,
0.3239079512710197,,
0.32548031996651006,,
0.32705268866200043,,
0.32862505735749087,,
0.33019742605298125,,
0.3317697947484716,,
0.333342163443962,,
0.3349145321394524,,
0.33648690083494276,,
0.3380592695304332,,
0.33963163822592357,,
0.34120400692141395,,
0.3427763756169043,,
0.3443487443123947,,
0.3459211130078851,,
0.3474934817033755,,
0.3490658503988659,,
0.3506382190943563,,
0.35221058778984665,,
0.35378295648533703,,
0.3553553251808274,,
0.3569276938763178,,
0.3585000625718082,,
0.3600724312672986,,
0.361644799962789,,
0.36321716865827935,,
0.36478953735376973,,
0.3663619060492601,,
0.36793427474475054,,
0.3695066434402409,,
0.3710790121357313,,
0.3726513808312217,,
0.37422374952671206,,
0.37579611822220244,,
0.37736848691769287,,
0.37894085561318325,,
0.3805132243086736,,
0.382085593004164,,
0.3836579616996544,,
0.38523033039514476,,
0.38680269909063514,,
0.38837506778612557,,
0.38994743648161595,,
0.39151980517710633,,
0.3930921738725967,,
0.3946645425680871,,
0.39623691126357746,,
0.3978092799590679,,
0.3993816486545583,,
0.40095401735004865,,
0.40252638604553903,,
0.4040987547410294,,
0.4056711234365198,,
0.40724349213201017,,
0.4088158608275006,,
0.410388229522991,,
0.41196059821848136,,
0.41353296691397173,,
0.4151053356094621,,
0.4166777043049525,,
0.4182500730004429,,
0.4198224416959333,,
0.4213948103914237,,
0.42296717908691406,,
0.42453954778240444,,
0.4261119164778948,,
0.4276842851733852,,
0.4292566538688756,,
0.430829022564366,,
0.4324013912598564,,
0.43397375995534676,,
0.43554612865083714,,
0.4371184973463275,,
0.43869086604181795,,
0.44026323473730833,,
0.4418356034327987,,
0.4434079721282891,,
0.44498034082377946,,
0.44655270951926984,,
0.4481250782147603,,
0.44969744691025065,,
0.45126981560574103,,
0.4528421843012314,,
0.4544145529967218,,
0.45598692169221217,,
0.45755929038770254,,
0.459131659083193,,
0.46070402777868336,,
0.46227639647417373,,
0.4638487651696641,,
0.4654211338651545,,
0.46699350256064487,,
0.4685658712561353,,
0.4701382399516257,,
0.47171060864711606,,
0.47328297734260644,,
0.4748553460380968,,
0.4764277147335872,,
0.4780000834290776,,
0.479572452124568,,
0.4811448208200584,,
0.48271718951554876,,
0.48428955821103914,,
0.4858619269065295,,
0.4874342956020199,,
0.48900666429751033,,
0.4905790329930007,,
0.4921514016884911,,
0.49372377038398146,,
0.49529613907947184,,
0.4968685077749622,,
0.49844087647045265,,
0.500013245165943,,
0.5015856138614334,,
0.5031579825569238,,
0.5047303512524142,,
0.5063027199479045,,
0.5078750886433949,,
0.5094474573388853,,
0.5110198260343757,,
0.5125921947298661,,
0.5141645634253565,,
0.5157369321208469,,
0.5173093008163373,,
0.5188816695118277,,
0.5204540382073181,,
0.5220264069028084,,
0.5235987755982988,,
0.5251711442937892,,
0.5267435129892796,,
0.52831588168477,,
0.5298882503802603,,
0.5314606190757507,,
0.5330329877712411,,
0.5346053564667316,,
0.536177725162222,,
0.5377500938577123,,
0.5393224625532027,,
0.5408948312486931,,
0.5424671999441835,,
0.5440395686396738,,
0.5456119373351642,,
0.5471843060306546,,
0.548756674726145,,
0.5503290434216354,,
0.5519014121171257,,
0.5534737808126162,,
0.5550461495081066,,
0.556618518203597,,
0.5581908868990874,,
0.5597632555945777,,
0.5613356242900681,,
0.5629079929855585,,
0.5644803616810489,,
0.5660527303765392,,
0.5676250990720296,,
0.56919746776752,,
0.5707698364630104,,
0.5723422051585008,,
0.5739145738539913,,
0.5754869425494816,,
0.577059311244972,,
0.5786316799404624,,
0.5802040486359528,,
0.5817764173314431,,
0.5833487860269335,,
0.5849211547224239,,
0.5864935234179143,,
0.5880658921134047,,
0.589638260808895,,
0.5912106295043854,,
0.5927829981998758,,
0.5943553668953663,,
0.5959277355908567,,
0.597500104286347,,
0.5990724729818374,,
0.6006448416773278,,
0.6022172103728182,,
0.6037895790683085,,
0.6053619477637989,,
0.6069343164592893,,
0.6085066851547797,,
0.6100790538502701,,
0.6116514225457604,,
0.6132237912412508,,
0.6147961599367413,,
0.6163685286322317,,
0.6179408973277221,,
0.6195132660232124,,
0.6210856347187028,,
0.6226580034141932,,
0.6242303721096836,,
0.625802740805174,,
0.6273751095006643,,
0.6289474781961547,,
0.6305198468916451,,
0.6320922155871355,,
0.6336645842826258,,
0.6352369529781163,,
0.6368093216736067,,
0.6383816903690971,,
0.6399540590645875,,
0.6415264277600778,,
0.6430987964555682,,
0.6446711651510586,,
0.646243533846549,,
0.6478159025420394,,
0.6493882712375297,,
0.6509606399330201,,
0.6525330086285105,,
0.6541053773240009,,
0.6556777460194914,,
0.6572501147149817,,
0.6588224834104721,,
0.6603948521059625,,
0.6619672208014529,,
0.6635395894969432,,
0.6651119581924336,,
0.666684326887924,,
0.6682566955834144,,
0.6698290642789048,,
0.6714014329743951,,
0.6729738016698855,,
0.674546170365376,,
0.6761185390608664,,
0.6776909077563568,,
0.6792632764518471,,
0.6808356451473375,,
0.6824080138428279,,
0.6839803825383183,,
0.6855527512338087,,
0.687125119929299,,
0.6886974886247894,,
0.6902698573202798,,
0.6918422260157702,,
0.6934145947112605,,
0.694986963406751,,
0.6965593321022414,,
0.6981317007977318,,
0.6997040694932222,,
0.7012764381887125,,
0.7028488068842029,,
0.7044211755796933,,
0.7059935442751837,,
0.7075659129706741,,
0.7091382816661644,,
0.7107106503616548,,
0.7122830190571452,,
0.7138553877526356,,
0.7154277564481261,,
0.7170001251436164,,
0.7185724938391068,,
0.7201448625345972,,
0.7217172312300876,,
0.723289599925578,,
0.7248619686210683,,
0.7264343373165587,,
0.7280067060120491,,
0.7295790747075395,,
0.7311514434030298,,
0.7327238120985202,,
0.7342961807940106,,
0.7358685494895011,,
0.7374409181849915,,
0.7390132868804818,,
0.7405856555759722,,
0.7421580242714626,,
0.743730392966953,,
0.7453027616624434,,
0.7468751303579337,,
0.7484474990534241,,
0.7500198677489145,,
0.7515922364444049,,
0.7531646051398952,,
0.7547369738353857,,
0.7563093425308761,,
0.7578817112263665,,
0.7594540799218569,,
0.7610264486173473,,
0.7625988173128376,,
0.764171186008328,,
0.7657435547038184,,
0.7673159233993088,,
0.7688882920947991,,
0.7704606607902895,,
0.7720330294857799,,
0.7736053981812703,,
0.7751777668767608,,
0.7767501355722511,,
0.7783225042677415,,
0.7798948729632319,,
0.7814672416587223,,
0.7830396103542127,,
0.784611979049703,,
0.7861843477451934,7.960989433194087,45.732402527410706
0.7877567164406838,3.9410231010476138,22.63945409542159
0.7893290851361742,2.974952448412307,17.089800710376192
0.7909014538316645,2.487637935024628,14.290391959653473
0.7924738225271549,2.181157880371037,12.529798085781522
0.7940461912226453,1.9657142939788603,11.292168906956835
0.7956185599181358,1.8036482050968892,10.361170106494951
0.7971909286136262,1.6760291556234421,9.628054481903098
0.7987632973091165,1.5721634414602068,9.031391380064981
0.8003356660046069,1.485493760197693,8.533511966496986
0.8019080347000973,1.4117460544205294,8.109863650621616
0.8034804033955877,1.3479995155279054,7.743667664452966
0.8050527720910781,1.292181256469983,7.423016178474041
0.8066251407865684,1.2427739951264714,7.139193070492362
0.8081975094820588,1.1986381660602743,6.885652035464698
0.8097698781775492,1.158899031483618,6.657368087369892
0.8113422468730396,1.122872467285949,6.450411232396856
0.81291461556853,1.0900146813383487,6.2616576225943295
0.8144869842640203,1.0598872473322263,6.08858869056672
0.8160593529595108,1.0321322296424025,5.929148252691756
0.8176317216550012,1.0064541287619244,5.781638793539726
0.8192040903504916,0.9826065418862088,5.64464483676342
0.820776459045982,0.9603821491905727,5.516975420642076
0.8223488277414723,0.9396050883264484,5.39762029289718
0.8239211964369627,0.9201250719279847,5.285716118340617
0.8254935651324531,0.9018127960361461,5.180520102279263
0.8270659338279435,0.8845563174653086,5.081389180070446
0.8286383025234338,0.8682581673786709,4.987763435875077
0.8302106712189242,0.8528330305448683,4.8991527710018765
0.8317830399144146,0.8382058637581814,4.815126095054393
0.833355408609905,0.8243103584697898,4.735302494419927
0.8349277773053954,0.8110876756043066,4.6593439643438535
0.8365001460008858,0.7984853973841541,4.586949387619086
0.8380725146963762,0.7864566535009292,4.517849514822739
0.8396448833918666,0.774959388365972,4.45180275499112
0.841217252087357,0.763955743288301,4.388591626502169
0.8427896207828474,0.7534115328667136,4.328019749177081
0.8443619894783377,0.7432957990742324,4.269909282690471
0.8459343581738281,0.7335804297684329,4.214098735079053
0.8475067268693185,0.7242398309082051,4.160441079770293
0.8490790955648089,0.7152506437641356,4.108802131079731
0.8506514642602993,0.7065915000009665,4.059059137266828
0.8522238329557896,0.6982428087803111,4.0110995575331705
0.85379620165128,0.6901865710509104,3.9648199952012253
0.8553685703467704,0.6824062170162357,3.920125264036791
0.8569409390422609,0.6748864634366278,3.876927568512205
0.8585133077377513,0.6676131879673988,3.835145781933691
0.8600856764332416,0.6605733181802618,3.794704808918012
0.861658045128732,0.6537547332825555,3.7555350208124
0.8632304138242224,0.6471461768522083,3.717571754395089
0.8648027825197128,0.6407371791583638,3.680754865641281
0.8663751512152031,0.6345179878476109,3.6450283315458565
0.8679475199106935,0.6284795059515105,3.6103398940037215
0.8695198886061839,0.6226132363186897,3.576640740596499
0.8710922573016743,0.6169112316991752,3.543885217848849
0.8726646259971647,0.6113660498138146,3.512030573121947
0.874236994692655,0.6059707128308809,3.481036721824301
0.8758093633881455,0.6007186707479042,3.4508660370563873
0.8773817320836359,0.5956037682416041,3.4214831591780124
0.8789541007791263,0.5906202146042956,3.392854823106111
0.8805264694746167,0.585762556432799,3.3649497014244805
0.882098838170107,0.5810256527768884,3.337738261622488
0.8836712068655974,0.576404652489722,3.31119263598319
0.8852435755610878,0.5718949735533174,3.2852865028172413
0.8868159442565782,0.5674922841787089,3.259994977891555
0.8883883129520685,0.5631924855035089,3.2352945150343677
0.8899606816475589,0.5589916957297272,3.211162815013942
0.8915330503430493,0.5548862355622681,3.1875787418891073
0.8931054190385397,0.5508726148239098,3.164522246118163
0.8946777877340301,0.5469475201360505,3.141974293790162
0.8962501564295206,0.5431078035663627,3.11991680141064
0.8978225251250109,0.5393504721549235,3.0983325757338225
0.8993948938205013,0.5356726782395943,3.0772052581861575
0.9009672625159917,0.5320717105095554,3.0565192734727877
0.9025396312114821,0.5285449857230993,3.0362597819998918
0.9041119999069724,0.525090041032168,3.0164126357825136
0.9056843686024628,0.5217045268617932,2.996964337540053
0.9072567372979532,0.518386200297641,2.9779020027106093
0.9088291059934436,0.5151329189393589,2.959213324141143
0.910401474688934,0.5119426351814358,2.9408865392335217
0.9119738433844243,0.508813390886872,2.922910399347078
0.9135462120799147,0.5057433124221641,2.905274141276776
0.9151185807754051,0.5027306060249931,2.8879674606426007
0.9166909494708956,0.4997735534785823,2.87098048704064
0.918263318166386,0.49687050806901567,2.8543037608196395
0.9198356868618763,0.49401989080389724,2.837928211358864
0.9214080555573667,0.49122018687261765,2.8218451367338697
0.9229804242528571,0.48846994233019203,2.8060461846666063
0.9245527929483475,0.4857677609881683,2.7905233346650444
0.9261251616438378,0.4831123014974964,2.775268881265536
0.9276975303393282,0.48050227460950784,2.7602754182983373
0.9292698990348186,0.47793644060229123,2.7455358241032632
0.930842267730309,0.4754136068607899,2.7310432476284086
0.9324146364257994,0.47293262559988586,2.716791095350259
0.9339870051212897,0.47049239172059165,2.702773018958449
0.9355593738167801,0.4680918407902477,2.688982903752883
0.9371317425122706,0.46572994713833876,2.6754148577050314
0.938704111207761,0.4634057220601866,2.6620632011389316
0.9402764799032514,0.46111821212136844,2.6489224569908125
0.9418488485987417,0.4588664975562553,2.6359873416093977
0.9434212172942321,0.4566496907545553,2.6232527560617607
0.9449935859897225,0.4544669348302046,2.610713777912226
0.9465659546852129,0.45231740226735995,2.5983656534441915
0.9481383233807033,0.45020029363863306,2.5862037902969433
0.9497106920761936,0.44811483639105415,2.5742237504915497
0.951283060771684,0.44606028369557554,2.5624212438217593
0.9528554294671744,0.444035913356221,2.5507921215875435
0.9544277981626648,0.4420410267752615,2.539332370650484
0.9560001668581553,0.44007494797104746,2.528038107791646
0.9575725355536456,0.438137022645359,2.516905574353916
0.959144904249136,0.43622661729735096,2.5059311311520025
0.9607172729446264,0.43434311838136674,2.4951112536344446
0.9622896416401168,0.4324859315060758,2.4844425272830075
0.9638620103356071,0.4306544806725598,2.4739216432358204
0.9654343790310975,0.4288482075491287,2.4635453941215126
0.9670067477265879,0.427066570780792,2.453310670092427
0.9685791164220783,0.4253090453314445,2.443214455045765
0.9701514851175687,0.4235751218569498,2.4332538230222274
0.971723853813059,0.42186430610742315,2.423425934772388
0.9732962225085494,0.4201761183571165,2.413728034481633
0.9748685912040398,0.4185100928604138,2.404157446645095
0.9764409598995303,0.41686577733253516,2.3947115730845203
0.9780133285950207,0.4152427324536329,2.385387890099524
0.979585697290511,0.413640531395045,2.3761839457461162
0.9811580659860014,0.41205875936654546,2.3670973572358593
0.9827304346814918,0.4104970131835002,2.3581258084493637
0.9843028033769822,0.40895490085290215,2.3492670475582447
0.9858751720724725,0.40743204117732046,2.340518884749979
0.9874475407679629,0.40592806337585424,2.331879190050454
0.9890199094634533,0.4044426067212351,2.3233458912392777
0.9905922781589437,0.4029753201922707,2.3149169718532203
0.9921646468544341,0.4015258621408698,2.306590469273419
0.9937370155499244,0.4000938999729308,2.298364472892221
0.9953093842454148,0.39867910984241584,2.290237122355774
0.9968817529409053,0.39728117635797294,2.2822066058786983
0.9984541216363957,0.39589979230150135,2.2742711586273687
1.000026490331886,0.39453465835808915,2.2664290611685214
1.0015988590273763,0.39318548285678534,2.2586786379801076
1.0031712277228668,0.3918519815216955,2.2510182560214416
1.004743596418357,0.3905338772329191,2.2434463233598954
1.0063159651138476,0.38923089979687087,2.2359612878514907
1.007888333809338,0.38794278572555513,2.2285616358729308
1.0094607025048283,0.3866692780243833,2.2212458911027
1.0110330712003188,0.38541012598814445,2.21401261334901
1.012605439895809,0.3841650850047658,2.206860397422484
1.0141778085912996,0.38293391636650825,2.1997878720515605
1.0157501772867898,0.38171638708827166,2.1927936988387366
1.0173225459822803,0.3805122697326913,2.1858765712558217
1.0188949146777706,0.3793213422417309,2.179035213676515
1.020467283373261,0.3781433877744859,2.172268380444657
1.0220396520687514,0.3769781945509314,2.1655748549766263
1.0236120207642418,0.3758255557013555,2.158953448896404
1.0251843894597321,0.3746852691212384,2.1524030012019146
1.0267567581552226,0.37355713733134277,2.145922377461308
1.028329126850713,0.3724409673427993,2.1395104690379347
1.0299014955462034,0.3713365705269745,2.133166192342792
1.0314738642416938,0.37024376248992336,2.1268884881133117
1.0330462329371841,0.36916236295123844,2.1206763207173984
1.0346186016326746,0.36809219562711093,2.1145286774816703
1.0361909703281649,0.36703308811743657,2.108444568042927
1.0377633390236554,0.3659848717967968,2.102423023721888
1.0393357077191456,0.3649473817091641,2.09646309691832
1.0409080764146361,0.36392045646617743,2.0905638605266716
1.0424804451101264,0.3629039381488497,2.084724407371429
1.0440528138056169,0.36189767221256736,2.0789438496613784
1.0456251825011071,0.3609015073952566,2.0732213184620596
1.0471975511965976,0.35991529562858793,2.067555963185678
1.0487699198920881,0.35893889195210515,2.061946951097813
1.0503422885875784,0.3579721544301624,2.0563934668402535
1.0519146572830689,0.357014944071563,2.0508947119693643
1.0534870259785591,0.35606712475179675,2.045449904509368
1.0550593946740496,0.35512856313777585,2.0400582785199894
1.05663176336954,0.3541991286149776,2.034719083677919
1.0582041320650304,0.35327869321689925,2.029431584871567
1.0597765007605207,0.3523671315567445,2.024195061808626
1.0613488694560111,0.3514643207612523,2.01900880863595
1.0629212381515014,0.350570140406595,2.0138721335713177
1.064493606846992,0.3496844724562651,2.0087843585466163
1.0660659755424822,0.3488072012008814,2.003744818862058
1.0676383442379727,0.34793821319984236,1.9987528628509994
1.0692107129334631,0.34707739722476233,1.9938078515550115
1.0707830816289534,0.34622464420462473,1.9889091584088063
1.072355450324444,0.3453798471725915,1.9840561689346823
1.0739278190199342,0.3445429012144116,1.9792482804461506
1.0755001877154247,0.34371370341836854,1.9744849017604105
1.077072556410915,0.34289215282671787,1.9697654529193724
1.0786449251064054,0.34207815038855677,1.9650893649189214
1.0802172938018957,0.34127159891408193,1.960456079446143
1.0817896624973862,0.3404724030301826,1.9558650486242282
1.0833620311928764,0.3396804691373271,1.9513157347648027
1.084934399888367,0.33889570536769464,1.9468076101274159
1.0865067685838572,0.33811802154451465,1.9423401566859593
1.0880791372793477,0.33734732914256776,1.9379128659017646
1.0896515059748382,0.33658354124981366,1.9335252385031714
1.0912238746703284,0.33582657253010567,1.929176784271339
1.092796243365819,0.3350763391869557,1.9248670218320922
1.0943686120613092,0.3343327589283174,1.9205954784536157
1.0959409807567997,0.33359575093235005,1.9163616898497817
1.09751334945229,0.3328652358141346,1.91216519998895
1.0990857181477804,0.33214113559330793,1.9080055609080393
1.1006580868432707,0.33142337366258845,1.9038823325317211
1.1022304555387612,0.33071187475716046,1.8997950824965468
1.1038028242342515,0.3300065649248943,1.8957433859798745
1.105375192929742,0.3293073714973703,1.8917268255334156
1.1069475616252324,0.32861422306168675,1.8877449909212811
1.1085199303207227,0.32792704943302103,1.8837974789623622
1.1100922990162132,0.3272457816279251,1.8798838933769193
1.1116646677117035,0.32657035183833,1.8760038446372522
1.113237036407194,0.3259006934062364,1.8721569498223083
1.1148094051026842,0.32523674079907305,1.8683428324761258
1.1163817737981747,0.32457842958569816,1.8645611224699752
1.117954142493665,0.3239256964130285,1.860811455868101
1.1195265111891555,0.3232784789832728,1.857093474796938
1.1210988798846457,0.3226367160317543,1.853406827317713
1.1226712485801362,0.3220003473053022,1.849751167302311
1.1242436172756265,0.32136931354119685,1.8461261543123275
1.125815985971117,0.32074355644665015,1.8425314534811883
1.1273883546666075,0.32012301867880644,1.8389667353992671
1.1289607233620977,0.31950764382524804,1.8354316760018967
1.1305330920575882,0.3188973763849899,1.8319259564601915
1.1321054607530785,0.3182921617499503,1.8284492630746048
1.133677829448569,0.3176919461868815,1.8250012871711292
1.1352501981440593,0.3170966768197496,1.821581725000075
1.1368225668395497,0.3165063016125475,1.8181902776373395
1.13839493553504,0.3159207693525313,1.8148266508881075
1.1399673042305305,0.3153400296338655,1.8114905551928986
1.1415396729260208,0.31476403284166726,1.808181705535911
1.1431120416215113,0.31419273013643656,1.8048998213555765
1.1446844103170015,0.3136260734388628,1.8016446264572836
1.146256779012492,0.3130640154149956,1.7984158489281896
1.1478291477079825,0.31250650946177166,1.7952132210540765
1.1494015164034728,0.31195350969288477,1.7920364792381849
1.1509738850989633,0.31140497092499236,1.7888853639219722
1.1525462537944535,0.31086084866424724,1.7857596195077459
1.154118622489944,0.31032109909314587,1.782658994283112
1.1556909911854343,0.3097856790576854,1.7795832403471976
1.1572633598809248,0.3092545460548194,1.77653211353859
1.158835728576415,0.30872765822020565,1.7735053733649524
1.1604080972719055,0.3082049743162366,1.7705027829342652
1.1619804659673958,0.3076864537203465,1.7675241088876543
1.1635528346628863,0.3071720564135855,1.7645691213337553
1.1651252033583765,0.30666174296945625,1.7616375937845843
1.166697572053867,0.3061554745430028,1.7587293030928581
1.1682699407493575,0.30565321286014846,1.755844029390746
1.1698423094448478,0.30515492020727336,1.7529815560299953
1.1714146781403383,0.30466055942102577,1.750141669523404
1.1729870468358286,0.3041700938783632,1.7473241594876106
1.174559415531319,0.3036834874868136,1.7445288185871484
1.1761317842268093,0.30320070467495497,1.7417554424797546
1.1777041529222998,0.3027217103831033,1.7390038297628785
1.17927652161779,0.30224647005420774,1.7362737819213767
1.1808488903132806,0.3017749496249446,1.733565103276352
1.1824212590087708,0.30130711551700623,1.730877600935113
1.1839936277042613,0.30084293462857975,1.7282110847422214
1.1855659963997516,0.3003823743260109,1.7255653672316058
1.187138365095242,0.2999254024356473,1.7229402635797053
1.1887107337907326,0.2994719872358586,1.7203355915596266
1.1902831024862228,0.2990220974492266,1.7177511714962816
1.1918554711817133,0.29857570223490293,1.7151868262224843
1.1934278398772036,0.29813277118112935,1.712642381035985
1.195000208572694,0.2976932742979165,1.7101176636574102
1.1965725772681843,0.29725718200987766,1.7076125041890993
1.1981449459636748,0.2968244651492131,1.7051267350747987
1.199717314659165,0.29639509494884203,1.7026601910602104
1.2012896833546556,0.2959690430356773,1.7002127091543582
1.2028620520501458,0.29554628142404116,1.697784128591763
1.2044344207456363,0.29512678250921665,1.6953742907953988
1.2060067894411266,0.29471051906113316,1.6929830393404193
1.207579158136617,0.2942974642181813,1.6906102199186264
1.2091515268321076,0.29388759148115556,1.6882556803036741
1.2107238955275978,0.2934808747073199,1.6859192703169774
1.2122962642230883,0.29307728810459505,1.683600841794321
1.2138686329185786,0.2926768062258637,1.681300248553145
1.215441001614069,0.29227940396339014,1.6790173463604903
1.2170133703095594,0.2918850565433544,1.676751992901594
1.2185857390050499,0.2914937395204934,1.6745040477491122
1.2201581077005401,0.29110542877285234,1.6722733723329644
1.2217304763960306,0.29072010049663866,1.670059829910772
1.2233028450915209,0.2903377312011795,1.6678632855388946
1.2248752137870114,0.2899582977039789,1.6656836060440305
1.2264475824825016,0.2895817771258723,1.6635206599953865
1.2280199511779921,0.28920814688627683,1.6613743176773894
1.2295923198734826,0.2888373846985349,1.6592444510629385
1.2311646885689729,0.28846946856534855,1.6571309337871776
1.2327370572644634,0.2881043767743028,1.6550336411217779
1.2343094259599536,0.2877420878934761,1.652952449949725
1.2358817946554441,0.287382580767136,1.6508872387405877
1.2374541633509344,0.28702583451151786,1.6488378875262715
1.2390265320464249,0.28667182851068423,1.6468042778772323
1.2405989007419151,0.28632054241246446,1.6447862928791508
1.2421712694374056,0.28597195612447107,1.6427838171100486
1.243743638132896,0.28562604981019335,1.6407967366178469
1.2453160068283864,0.28528280388516347,1.638824938898344
1.2468883755238767,0.28494219901319684,1.6368683128736157
1.2484607442193671,0.28460421610270215,1.6349267488708197
1.2500331129148576,0.28426883630306177,1.6330001386014021
1.251605481610348,0.2839360410010798,1.6310883751406928
1.2531778503058384,0.2836058118174959,1.6291913529078803
1.2547502190013287,0.2832781306035657,1.6273089676463646
1.2563225876968191,0.2829529794377028,1.6254411164044704
1.2578949563923094,0.28263034062218495,1.6235876975165233
1.2594673250878,0.2823101966799195,1.6217486105842698
1.2610396937832902,0.2819925303512698,1.619923756458646
1.2626120624787807,0.2816773245909388,1.6181130372218746
1.264184431174271,0.2813645625649105,1.616316356169897
1.2657567998697614,0.28105422764744686,1.6145336177951188
1.2673291685652517,0.28074630341813994,1.6127647277694783
1.2689015372607422,0.28044077365901654,1.6110095929278123
1.2704739059562327,0.2801376223516967,1.6092681212515336
1.272046274651723,0.2798368336746024,1.6075402218525958
1.2736186433472134,0.2795383920002168,1.6058258049577503
1.2751910120427037,0.27924228189239325,1.6041247818930846
1.2767633807381942,0.2789484881037117,1.6024370650688398
1.2783357494336844,0.278656995572883,1.6007625679644966
1.279908118129175,0.27836778942219903,1.5991012051141282
1.2814804868246652,0.27808085495502827,1.5974528920920148
1.2830528555201557,0.2777961776533558,1.5958175454985102
1.284625224215646,0.2775137431753669,1.5941950829461606
1.2861975929111364,0.2772335373530729,1.5925854230460676
1.2877699616066267,0.2769555461899789,1.5909884853944907
1.2893423303021172,0.2766797558587928,1.5894041905596823
1.2909146989976077,0.2764061526991738,1.5878324600689602
1.292487067693098,0.2761347232155207,1.5862732163959976
1.2940594363885884,0.2758654540747982,1.5847263829483376
1.2956318050840787,0.27559833210440143,1.583191884055127
1.2972041737795692,0.2753333442900573,1.5816696449550578
1.2987765424750595,0.27507047777376203,1.5801595917845224
1.30034891117055,0.2748097198517541,1.578661651565967
1.3019212798660402,0.2745510579725228,1.5771757521964513
1.3034936485615307,0.2742944797348498,1.5757018224364006
1.305066017257021,0.2740399728858853,1.5742397918985507
1.3066383859525115,0.2737875253192564,1.5727895910370848
1.3082107546480017,0.27353712507320804,1.5713511511369516
1.3097831233434922,0.2732887603287755,1.5699244043033675
1.3113554920389827,0.2730424194079879,1.568509283451497
1.312927860734473,0.2727980907721017,1.567105722296306
1.3145002294299635,0.272555763019865,1.5657136553425877
1.3160725981254537,0.27231542488581034,1.5643330178751582
1.3176449668209442,0.2720770652385761,1.5629637459492147
1.3192173355164345,0.271840673079257,1.5616057763808557
1.320789704211925,0.2716062375397814,1.5602590467377633
1.3223620729074153,0.271373747881316,1.5589234953300366
1.3239344416029057,0.27114319349269733,1.5575990612011823
1.325506810298396,0.2709145638888892,1.556285684119253
1.3270791789938865,0.2706878487094658,1.5549833045681345
1.328651547689377,0.2704630377171203,1.5536918637389754
1.3302239163848673,0.2702401207961978,1.5524113035217626
1.3317962850803577,0.2700190879512525,1.5511415664970318
1.333368653775848,0.2697999293056293,1.5498825959277187
1.3349410224713385,0.26958263510006786,1.5486343357511414
1.3365133911668288,0.2693671956913309,1.5473967305711187
1.3380857598623193,0.2691536015508534,1.5461697256502125
1.3396581285578095,0.2689418432634158,1.5449532669021036
1.3412304972533,0.26873191152583736,1.5437473008840874
1.3428028659487903,0.268523797145692,1.542551774789697
1.3443752346442808,0.26831749104004443,1.5413666364414413
1.345947603339771,0.2681129842342074,1.5401918342836671
1.3475199720352615,0.26791026786051875,1.5390273173755336
1.349092340730752,0.26770933315713885,1.5378730353841044
1.3506647094262423,0.2675101714668672,1.5367289385775484
1.3522370781217328,0.2673127742359783,1.535594977818454
1.353809446817223,0.26711713301307677,1.534471104557251
1.3553818155127135,0.2669232394479704,1.5333572708257368
1.3569541842082038,0.26673108529056205,1.5322534292307117
1.3585265529036943,0.2665406623897589,1.5311595329477126
1.3600989215991846,0.26635196269239997,1.5300755357148514
1.361671290294675,0.26616497824220015,1.5290013918267502
1.3632436589901653,0.2659797011787123,1.5279370561285772
1.3648160276856558,0.2657961237363046,1.5268824840101756
1.366388396381146,0.2656142382431562,1.525837631400288
1.3679607650766366,0.2654340371202673,1.524802454760876
1.369533133772127,0.26525551288048616,1.5237769110815276
1.3711055024676173,0.26507865812755177,1.522760957873958
1.3726778711631078,0.2649034655551511,1.5217545531665944
1.374250239858598,0.2647299279459924,1.520757655499252
1.3758226085540886,0.2645580381708931,1.5197702239178943
1.3773949772495788,0.2643877891878815,1.5187922179694746
1.3789673459450693,0.26421917404131434,1.5178235976968648
1.3805397146405596,0.2640521858610078,1.5168643236338626
1.38211208333605,0.2638868178613817,1.5159143568002775
1.3836844520315403,0.26372306334061885,1.5149736586971014
1.3852568207270308,0.26356091567983675,1.5140421913017492
1.386829189422521,0.2634003683422734,1.5131199170633818
1.3884015581180116,0.2632414148724854,1.5122067988983
1.389973926813502,0.2630840488955594,1.5113028001854147
1.3915462955089923,0.2629282641163362,1.5104078847617899
1.3931186642044828,0.262774054318647,1.5095220169182542
1.394691032899973,0.2626214133645624,1.5086451613950884
1.3962634015954636,0.26247033519365315,1.5077772833777756
1.3978357702909538,0.2623208138222626,1.5069183484928264
1.3994081389864443,0.26217284334279123,1.5060683228036649
1.4009805076819346,0.2620264179229929,1.5052271728065878
1.402552876377425,0.26188153180528173,1.504394865426782
1.4041252450729154,0.2617381793060507,1.5035713680144116
1.4056976137684059,0.26159635481500115,1.5027566483407644
1.4072699824638961,0.2614560527944835,1.5019506745944646
1.4088423511593866,0.26131726777884745,1.5011534153777428
1.410414719854877,0.26117999437380457,1.5003648397027702
1.4119870885503674,0.26104422725579934,1.4995849169880493
1.4135594572458579,0.26090996117139204,1.498813617054866
1.4151318259413481,0.26077719093665047,1.4980509101237978
1.4167041946368386,0.2606459114365526,1.497296766811279
1.4182765633323289,0.260516117624398,1.4965511581262243
1.4198489320278194,0.2603878045212301,1.4958140554667045
1.4214213007233096,0.26026096721526687,1.4950854306166808
1.4229936694188001,0.26013560086134135,1.4943652557427876
1.4245660381142904,0.26001170068035173,1.493653503391175
1.4261384068097809,0.2598892619587199,1.492950146484399
1.4277107755052711,0.25976828004785946,1.4922551583183632
1.4292831442007616,0.2596487503636524,1.4915685125593152
1.4308555128962521,0.25953066838593464,1.4908901832408883
1.4324278815917424,0.25941402965799015,1.4902201447611987
1.4340002502872329,0.25929882978605345,1.489558371879985
1.4355726189827231,0.25918506443882067,1.4889048397158011
1.4371449876782136,0.2590727293469688,1.4882595237432534
1.438717356373704,0.2589618203026834,1.4876223997902884
1.4402897250691944,0.2588523331591938,1.486993444035522
1.4418620937646847,0.2587442638303168,1.4863726330056184
1.4434344624601751,0.2586376082900078,1.4857599435727133
1.4450068311556654,0.2585323625719204,1.4851553529518804
1.446579199851156,0.2584285227689726,1.4845588386986424
1.4481515685466462,0.2583260850329214,1.483970378706527
1.4497239372421367,0.25822504557394477,1.483389951204663
1.4512963059376272,0.2581254006602304,1.482817534755422
1.4528686746331174,0.25802714661757253,1.4822531082520987
1.454441043328608,0.2579302798289756,1.4816966509166343
1.4560134120240982,0.2578347967342647,1.481148142297382
1.4575857807195887,0.2577406938297035,1.4806075622669093
1.459158149415079,0.2576479676676194,1.480074891019844
1.4607305181105694,0.2575566148560343,1.4795501090707561
1.4623028868060597,0.25746663205830367,1.4790331972520818
1.4638752555015502,0.2573780159927613,1.478524136712084
1.4654476241970404,0.25729076343237095,1.4780229089128507
1.467019992892531,0.2572048712043847,1.477529495628333
1.4685923615880212,0.25712033619000757,1.4770438789424176
1.4701647302835117,0.25703715532406873,1.4765660412470385
1.4717370989790022,0.25695532559469875,1.4760959652403234
1.4733094676744924,0.2568748440430135,1.4756336339247766
1.474881836369983,0.2567957077628038,1.4751790306054986
1.4764542050654732,0.2567179139002319,1.474732138888438
1.4780265737609637,0.25664145965353297,1.4742929426786822
1.479598942456454,0.2565663422727236,1.4738614261787788
1.4811713111519444,0.25649255905931573,1.4734375738870944
1.4827436798474347,0.25642010736603654,1.4730213705962043
1.4843160485429252,0.25634898459655414,1.4726128013913176
1.4858884172384155,0.25627918820520934,1.4722118516487348
1.487460785933906,0.2562107156967524,1.4718185070343384
1.4890331546293962,0.2561435646260864,1.4714327535021152
1.4906055233248867,0.25607773259801525,1.4710545772927122
1.4921778920203772,0.25601321726699805,1.4706839649320218
1.4937502607158675,0.25595001633690856,1.470320903229803
1.495322629411358,0.25588812756079987,1.4699653792783294
1.4968949981068482,0.25582754874067526,1.4696173804510702
1.4984673668023387,0.25576827772726346,1.469276894401402
1.500039735497829,0.2557103124197999,1.4689439090613519
1.5016121041933195,0.25565365076581303,1.4686184126403679
1.5031844728888097,0.2555982907609159,1.4683003936241235
1.5047568415843002,0.25554423044860236,1.467989840773347
1.5063292102797905,0.2554914679200497,1.4676867431226863
1.507901578975281,0.25544000131392475,1.467391089979597
1.5094739476707715,0.2553898288161965,1.4671028709232639
1.5110463163662617,0.2553409486599527,1.466822075803549
1.5126186850617522,0.2552933591252221,1.4665486947399693
1.5141910537572425,0.25524705853880103,1.4662827181207019
1.515763422452733,0.25520204527408563,1.4660241366016191
1.5173357911482233,0.2551583177509083,1.4657729411053493
1.5189081598437137,0.25511587443537936,1.4655291228203664
1.520480528539204,0.2550747138397334,1.4652926732001093
1.5220528972346945,0.2550348345221804,1.4650635839621249
1.5236252659301848,0.2549962350867618,1.4648418470872415
1.5251976346256753,0.25495891418321065,1.4646274548187665
1.5267700033211655,0.2549228705068176,1.4644203996617153
1.528342372016656,0.2548881027983005,1.4642206743820623
1.5299147407121465,0.254854609843679,1.4640282720060216
1.5314871094076368,0.25482239047415406,1.4638431858193532
1.5330594781031273,0.25479144356599137,1.4636654093666963
1.5346318467986175,0.25476176804041034,1.463494936450927
1.536204215494108,0.25473336286347664,1.4633317611325456
1.5377765841895983,0.2547062270459999,1.4631758777290849
1.5393489528850888,0.25468035964343544,1.4630272808145504
1.540921321580579,0.25465575975579124,1.4628859652188804
1.5424936902760695,0.2546324265275385,1.4627519260274364
1.5440660589715598,0.2546103591475272,1.4626251585805168
1.5456384276670503,0.25458955684890605,1.4625056584728957
1.5472107963625406,0.2545700189090466,1.462393421553389
1.548783165058031,0.254551744649472,1.4622884439244432
1.5503555337535215,0.25453473343579003,1.4621907219417536
1.5519279024490118,0.2545189846776307,1.4621002522139022
1.5535002711445023,0.25450449782858786,1.4620170316020247
1.5550726398399926,0.2544912723861655,1.461941057219501
1.556645008535483,0.2544793078917283,1.4618723264316722
1.5582173772309733,0.2544686039304563,1.4618108368555793
1.5597897459264638,0.2544591601313044,1.46175658635973
1.561362114621954,0.25445097616696555,1.4617095730638885
1.5629344833174446,0.25444405175383866,1.4616697953388904
1.5645068520129348,0.2544383866520007,1.4616372518064835
1.5660792207084253,0.25443398066518336,1.4616119413391913
1.5676515894039156,0.25443083364075325,1.4615938630602026
1.569223958099406,0.2544289454696974,1.4615830163432846
1.5707963267948966,0.2544283160866123,1.4615794008127236


==> figure_data/fig_2/Cs/theta_0.24pi/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,2.0683172107717676,1.1389383737204464
0.05005005005005005,2.068929964647374,1.1392757924195411
0.07507507507507508,2.0699389089703204,1.1398313771240371
0.1001001001001001,2.071330520745344,1.1405976812690888
0.12512512512512514,2.0730898341273316,1.1415664637709748
0.15015015015015015,2.075201216660619,1.14272911647059
0.1751751751751752,2.077648855057025,1.1440769316316979
0.2002002002002002,2.080417069487577,1.1456012750086335
0.22522522522522523,2.083490518479957,1.1472936986750149
0.2502502502502503,2.086854330925462,1.1491460137146186
0.2752752752752753,2.090494188238287,1.1511503354631654
0.3003003003003003,2.0943963719022514,1.1532991096903722
0.3253253253253253,2.0985477868021984,1.1555851254476068
0.3503503503503504,2.1029359675957506,1.1580015185765578
0.3753753753753754,2.1075490732697224,1.1605417687116684
0.4004004004004004,2.1123758735692735,1.1631996918072232
0.42542542542542544,2.1174057299635023,1.1659694296558736
0.45045045045045046,2.122628573079431,1.1688454374624488
0.47547547547547553,2.1280348780073317,1.1718224702455984
0.5005005005005005,2.133615638494418,1.1748955686273082
0.5255255255255256,2.139362340760389,1.1780600444141816
0.5505505505505506,2.1452669374588975,1.181311466259076
0.5755755755755756,2.151321822153914,1.1846456456062728
0.6006006006006006,2.1575198045647785,1.1880586230599313
0.6256256256256256,2.1638540867483207,1.191546655268549
0.6506506506506506,2.170318240323099,1.1951062023832733
0.6756756756756758,2.176906184794123,1.1987339161222061
0.7007007007007008,2.1836121670021855,1.2024266284539857
0.7257257257257258,2.1904307416970847,1.2061813409002464
0.7507507507507508,2.1973567532162472,1.2099952144467807
0.7757757757757758,2.204385318237825,1.2138655600463697
0.8008008008008008,2.211511809568913,1.217789829691611
0.8258258258258259,2.218731840924114,1.2217656080330943
0.8508508508508509,2.226041252646487,1.2257906045165041
0.8758758758758759,2.2334360983214334,1.2298626460114326
0.9009009009009009,2.2409126322337602,1.233979669904491
0.9259259259259259,2.2484672976187596,1.2381397176296574
0.9509509509509511,2.256096715659403,1.2423409286094769
0.9759759759759761,2.2637976751833473,1.2465815345816211
1.001001001001001,2.271567123015457,1.250859854286415
1.026026026026026,2.279402154943638,1.2551742884920853
1.0510510510510511,2.287300007257977,1.2595233153357102
1.0760760760760761,2.2952580488254735,1.2639054859590941
1.1011011011011012,2.303273773664822,1.268319420420004
1.1261261261261262,2.3113447939879306,1.2727638038604125
1.1511511511511512,2.3194688336769578,1.2772373829145696
1.1761761761761762,2.327643722167669,1.2817389623408135
1.2012012012012012,2.335867388711849,1.2862674018621152
1.2262262262262262,2.3441378569933735,1.290821613201367
1.2512512512512513,2.352453240074213,1.2954005572983511
1.2762762762762763,2.3608117356483036,1.30000324169624
1.3013013013013013,2.3692116215827896,1.3046287180863392
1.3263263263263263,2.377651251727444,1.309276080000505
1.3513513513513515,2.386129051974566,1.3139444606414905
1.3763763763763766,2.394643516552758,1.3186330308420782
1.4014014014014016,2.4031932045392703,1.3233409971445689
1.4264264264264266,2.411776736576521,1.3280675999927054
1.4514514514514516,2.420392791779604,1.3328121120287597
1.4764764764764766,2.4290401048223154,1.3375738364889271
1.5015015015015016,2.4377174631902734,1.342352105690731
1.5265265265265267,2.4464237045903574,1.3471462796065055
1.5515515515515517,2.4551577145065417,1.3519557445174923
1.5765765765765767,2.4639184238929106,1.3567799117434787
1.6016016016016017,2.472704806995082,1.361618216443142
1.6266266266266267,2.4815158792922,1.3664701164807906
1.6516516516516517,2.490350695551752,1.3713350913552291
1.6766766766766767,2.49920834799033,1.3762126411869644
1.7017017017017018,2.508087964534015,1.3811022857602706
1.7267267267267268,2.516988707172845,1.3860035636170605
1.7517517517517518,2.5259097704001503,1.3909160311974915
1.7767767767767768,2.5348503797455417,1.3958392620321423
1.8018018018018018,2.5438097903478987,1.4007728459562128
1.8268268268268268,2.5527872856784626,1.4057163884063868
1.8518518518518519,2.5617821762404733,1.4106695097047715
1.876876876876877,2.5707937983953366,1.4156318444125184
1.9019019019019021,2.5798215132294273,1.4206030407058157
1.9269269269269271,2.588864705478918,1.4255827597838353
1.9519519519519521,2.5979227825100826,1.430570675307228
1.9769769769769772,2.606995173350114,1.4355664728644346
2.002002002002002,2.6160813277660444,1.440569849464483
2.027027027027027,2.6251807153889932,1.445580513054748
2.052052052052052,2.634292824881397,1.45059818206238
2.0770770770770772,2.6434171631444894,1.4556225849578932
2.1021021021021022,2.6525532545641597,1.4606534598398937
2.1271271271271273,2.661700640292895,1.4656905540396716
2.1521521521521523,2.670858877565721,1.4707336237445194
2.1771771771771773,2.68002753904876,1.475782433639008
2.2022022022022023,2.6892062122180267,1.4808367565629157
2.2272272272272273,2.6983944987673865,1.4858963731852135
2.2522522522522523,2.70759201404386,1.4909610716931112
2.2772772772772774,2.7167983865088723,1.4960306474953904
2.3023023023023024,2.726013257224098,1.5011049029392771
2.3273273273273274,2.7352362793607057,1.5061836470402057
2.3523523523523524,2.744467117730595,1.5112666952236875
2.3773773773773774,2.7537054483387817,1.5163538690788303
2.4024024024024024,2.76295095795554,1.5214449961227319
2.4274274274274275,2.7722033437075906,1.5265399095753656
2.4524524524524525,2.7814623126871223,1.5316384481442833
2.4774774774774775,2.7907275815779617,1.5367404558187625
2.5025025025025025,2.799998876297919,1.541845781672862
2.5275275275275275,2.809275931656529,1.5469542796769502
2.5525525525525525,2.818558491027479,1.55206580851733
2.5775775775775776,2.827846306034931,1.5571802314235033
2.6026026026026026,2.8371391362531693,1.5622974160027832
2.6276276276276276,2.8464367489187943,1.5674172340818089
2.6526526526526526,2.8557389186549984,1.5725395615547164
2.677677677677678,2.8650454272072725,1.5776642782376027
2.702702702702703,2.8743560631899943,1.582791267728981
2.727727727727728,2.883670621843439,1.587920417275979
2.752752752752753,2.892988904800688,1.5930516176459824
2.777777777777778,2.902310719863983,1.598184763003483
2.802802802802803,2.91163588079009,1.6033197507918884
2.827827827827828,2.9209642070842627,1.6084564816200648
2.852852852852853,2.9302955238024193,1.6135948591534035
2.877877877877878,2.939629661361139,1.6187347900091953
2.902902902902903,2.9489664553551407,1.623876183656122
2.927927927927928,2.958305746381914,1.6290189523176881
2.9529529529529532,2.96764737987317,1.6341630108794085
2.9779779779779783,2.9769912059328223,1.639308276799589
3.0030030030030033,2.9863370791811814,1.6444546700235336
3.0280280280280283,2.995684858605149,1.6496021129010496
3.0530530530530533,3.0050344074140787,1.6547505301070782
3.0780780780780783,3.0143855929011103,1.6598998485653351
3.1031031031031033,3.0237382863097286,1.6650499973748318
3.1281281281281283,3.0330923627053017,1.6702009077391353
3.1531531531531534,3.0424477008514264,1.6753525128982762
3.1781781781781784,3.0518041830908236,1.6805047480631652
3.2032032032032034,3.0611616952306533,1.6856575503524378
3.2282282282282284,3.070520126432017,1.6908108587316097
3.2532532532532534,3.0798793691034825,1.6959646139544446
3.2782782782782784,3.0892393187984917,1.70111875850646
3.3033033033033035,3.098599874116444,1.7062732365504591
3.3283283283283285,3.107960936607356,1.7114279938740309
3.3533533533533535,3.1173224106799062,1.7165829778389121
3.3783783783783785,3.126684203512755,1.7217381373321572
3.4034034034034035,3.136046224969008,1.7268934227190358
3.4284284284284285,3.1454083875136636,1.7320487857975733
3.4534534534534536,3.1547706061339826,1.7372041797547035
3.4784784784784786,3.1641327982626026,1.74235955912393
3.5035035035035036,3.173494883703338,1.7475148797444668
3.5285285285285286,3.182856784559522,1.75267009872178
3.5535535535535536,3.192218425164819,1.7578251743894886
3.5785785785785786,3.201579732016396,1.7629800662725643
3.6036036036036037,3.2109406337103685,1.768134735051785
3.6286286286286287,3.2203010608794256,1.7732891425293869
3.6536536536536537,3.229660946132558,1.778443251595875
3.6786786786786787,3.239020223996804,1.7835970261979461
3.7037037037037037,3.2483788308609483,1.788750431307485
3.7287287287287287,3.2577367049210655,1.793903432891576
3.753753753753754,3.267093786127895,1.799055997883529
3.778778778778779,3.276450016135924,1.8042080941548369
3.8038038038038042,3.2858053382541437,1.8093596904880611
3.8288288288288292,3.295159697398418,1.8145107565506025
3.8538538538538543,3.3045130400453884,1.8196612628693194
3.8788788788788793,3.313865314187872,1.8248111808059655
3.9039039039039043,3.323216469291695,1.8299604825334226
3.9289289289289293,3.332566456253906,1.8351091410126865
3.9539539539539543,3.3419152273623256,1.8402571299705965
3.9789789789789793,3.3512627362563765,1.8454044238782634
4.004004004004004,3.36060893788915,1.8505509979301817
4.029029029029029,3.3699537884906716,1.855696828024003
4.054054054054054,3.379297245532316,1.8608418907409383
4.079079079079079,3.388639267692328,1.8659861633267734
4.104104104104104,3.3979798148224227,1.871129623673477
4.129129129129129,3.407318847915409,1.8762722503013713
4.1541541541541545,3.4166563290738203,1.8814140223418596
4.1791791791791795,3.425992221479504,1.8865549195206779
4.2042042042042045,3.4353264893641433,1.8916949221416666
4.2292292292292295,3.444659097980666,1.8968340110710213
4.2542542542542545,3.4539900135755293,1.9019721677220367
4.2792792792792795,3.463319203361847,1.9071093740403042
4.3043043043043046,3.472646635493308,1.9122456124893523
4.32932932932933,3.48197227903889,1.917380866036722
4.354354354354355,3.4912961039583195,1.9225151181404536
4.37937937937938,3.5006180810782683,1.927648352735979
4.404404404404405,3.5099381820692463,1.9327805542233967
4.42942942942943,3.5192563794231835,1.937911707455129
4.454454454454455,3.528572646431669,1.943041797723938
4.47947947947948,3.5378869571648135,1.948170810751285
4.504504504504505,3.547199286450752,1.9532987326760456
4.52952952952953,3.5565096098557247,1.9584255500435392
4.554554554554555,3.5658179036647333,1.9635512497948788
4.57957957957958,3.5751241448627655,1.968675819256631
4.604604604604605,3.584428311116555,1.9737992461307714
4.62962962962963,3.5937303807568544,1.9789215184849254
4.654654654654655,3.603030332761226,1.9840426247428893
4.67967967967968,3.6123281467373127,1.9891625536754185
4.704704704704705,3.621623802906591,1.994281294391284
4.72972972972973,3.6309172820885705,1.9993988363285669
4.754754754754755,3.640208565685447,2.0045151692462113
4.77977977977978,3.64949763566718,2.0096302832158055
4.804804804804805,3.658784474556998,2.0147441686136
4.82982982982983,3.6680690654172823,2.019856816112736
4.854854854854855,3.6773513918358693,2.0249682166757
4.87987987987988,3.686631437912715,2.030078361546984
4.904904904904905,3.6959091882469313,2.035187242245943
4.92992992992993,3.7051846279241762,2.0402948505598544
4.954954954954955,3.7144577425043916,2.0454011785371633
4.97997997997998,3.7237285180098705,2.050506218480914
5.005005005005005,3.7329969409136554,2.0556099629423605
5.03003003003003,3.7422629981282465,2.0607124047147467
5.055055055055055,3.751526676994606,2.065813536827254
5.08008008008008,3.760787965271476,2.0709133525391192
5.105105105105105,3.7700468511249747,2.0760118453339027
5.13013013013013,3.779303323118458,2.0811090089139093
5.155155155155155,3.7885573702026734,2.086204837194764
5.18018018018018,3.7978089817061584,2.0912993243001248
5.205205205205205,3.8070581473259044,2.096392464556543
5.23023023023023,3.816304857118251,2.101484252488449
5.255255255255255,3.8255491014900436,2.1065746828132803
5.28028028028028,3.834790871190002,2.111663750436733
5.305305305305305,3.8440301573003173,2.1167514504481324
5.33033033033033,3.853266951228487,2.121837778115935
5.355355355355356,3.8625012446993354,2.126922728883337
5.380380380380381,3.871733029747257,2.1320062983640033
5.405405405405406,3.8809622987086576,2.1370884823379037
5.430430430430431,3.8901890442145923,2.142169276747259
5.455455455455456,3.8994132591835795,2.147248677692584
5.480480480480481,3.908634936814623,2.152326681428846
5.505505505505506,3.9178540705803835,2.1574032843617053
5.530530530530531,3.927070654220548,2.16247848304386
5.555555555555556,3.9362846817353563,2.1675522741714865
5.580580580580581,3.94549614737929,2.172624654580761
5.605605605605606,3.9547050456549298,2.177695621244477
5.630630630630631,3.963911371306954,2.1827651712687435
5.655655655655656,3.973115119316304,2.187833301889766
5.680680680680681,3.982316284894481,2.192900010470715
5.705705705705706,3.9915148634779922,2.197965294498659
5.730730730730731,4.000710850722939,2.20302915158159
5.755755755755756,4.009904242499732,2.2080915794455094
5.780780780780781,4.019095034887937,2.213152575931594
5.805805805805806,4.028283224171257,2.2182121389934295
5.830830830830831,4.037468806832631,2.223270266694314
5.855855855855856,4.046651779549454,2.2283269572046227
5.8808808808808815,4.055832139188916,2.2333822087992448
5.9059059059059065,4.0650098828034515,2.2384360198550746
5.9309309309309315,4.074185007626306,2.243488388848574
5.9559559559559565,4.0833575110672005,2.2485393143533803
5.9809809809809815,4.092527390708119,2.253588795037991
6.0060060060060065,4.101694644299174,2.2586368296634842
6.0310310310310316,4.110859269754596,2.2636834170813107
6.056056056056057,4.1200212651488,2.2687285562311295
6.081081081081082,4.129180628712555,2.273772246138697
6.106106106106107,4.138337358829254,2.2788144859138133
6.131131131131132,4.147491454031256,2.283855274748307
6.156156156156157,4.1566429129963245,2.2888946119140776
6.181181181181182,4.165791734544157,2.2939324967611787
6.206206206206207,4.174937917632979,2.29896892871595
6.231231231231232,4.184081461356245,2.3040039072791907
6.256256256256257,4.193222364939387,2.309037432024379
6.281281281281282,4.202360627736668,2.3140695025959337
6.306306306306307,4.211496249228086,2.319100118707511
6.331331331331332,4.220629229016374,2.324129280140352
6.356356356356357,4.229759566824048,2.3291569867416575
6.381381381381382,4.238887262490537,2.3341832384230075
6.406406406406407,4.248012315969383,2.339208035158819
6.431431431431432,4.257134727325494,2.3442313769848346
6.456456456456457,4.266254496732469,2.3492532639966486
6.481481481481482,4.275371624469982,2.3542736963482658
6.506506506506507,4.284486110921237,2.3592926742507005
6.531531531531532,4.293597956570464,2.3643101979705987
6.556556556556557,4.302707162000481,2.369326267828897
6.581581581581582,4.311813727890324,2.374340884199509
6.606606606606607,4.32091765501291,2.379354047508051
6.631631631631632,4.330018944232766,2.384365758230583
6.656656656656657,4.339117596503815,2.3893760168923914
6.681681681681682,4.348213612867195,2.394384824066788
6.706706706706707,4.357306994449153,2.3993921803739524
6.731731731731732,4.366397742458954,2.4043980864797776
6.756756756756757,4.375485858186876,2.4094025430947665
6.781781781781782,4.384571343002214,2.4144055509729356
6.806806806806807,4.393654198351361,2.4194071109107536
6.831831831831832,4.402734425755904,2.424407223746097
6.856856856856857,4.4118120268107806,2.4294058903572338
6.881881881881882,4.4208870031824805,2.4344031116618314
6.906906906906907,4.429959356607267,2.4393988886159805
6.931931931931932,4.439029088889462,2.4443932222132476
6.956956956956957,4.448096201899754,2.449386113483745
6.981981981981982,4.45716069757355,2.4543775634932223
7.007007007007007,4.466222577909359,2.459367573342178
7.032032032032032,4.475281844967227,2.4643561441649955
7.057057057057057,4.48433850086718,2.4693432771290875
7.082082082082082,4.493392547787733,2.4743289734340728
7.107107107107107,4.5024439879644,2.47931323431096
7.132132132132132,4.511492823688269,2.4842960610213565
7.157157157157157,4.520539057304584,2.489277454856694
7.182182182182182,4.529582691211369,2.494257417137467
7.207207207207207,4.538623727858083,2.4992359492124927
7.232232232232232,4.547662169744299,2.5042130524581854
7.257257257257257,4.5566980194184215,2.5091887282778473
7.282282282282282,4.565731279476417,2.5141629781009716
7.307307307307307,4.5747619525605945,2.5191358033825715
7.332332332332332,4.5837900413583865,2.524107205602507
7.357357357357357,4.592815548601181,2.5290771862648422
7.382382382382382,4.601838477063166,2.5340457468972093
7.407407407407407,4.610858829560196,2.539012889050187
7.4324324324324325,4.619876608948697,2.543978614296692
7.4574574574574575,4.628891818124582,2.548942924231385
7.482482482482483,4.637904460022195,2.5539058204700917
7.507507507507508,4.646914537613286,2.558867304649235
7.532532532532533,4.655922053905996,2.563827378425273
7.557557557557558,4.6649270119438615,2.568786043474162
7.582582582582583,4.673929414804864,2.5737433014908175
7.6076076076076085,4.68292926560047,2.578699154188601
7.6326326326326335,4.691926567474715,2.5836536032988033
7.6576576576576585,4.7009213236032945,2.588606650570152
7.6826826826826835,4.709913537192677,2.5935582977683187
7.7077077077077085,4.718903211479244,2.598508546675448
7.7327327327327335,4.727890349728434,2.603457399089683
7.7577577577577586,4.736874955233921,2.6084048568247185
7.782782782782784,4.745857031316795,2.6133509217093427
7.807807807807809,4.754836581324777,2.6182955955870093
7.832832832832834,4.763813608631437,2.623238880315408
7.857857857857859,4.772788116635432,2.62818077776604
7.882882882882884,4.781760108759771,2.633121289823818
7.907907907907909,4.79072958845107,2.638060418386653
7.932932932932934,4.799696559178864,2.642998165365078
7.957957957957959,4.808661024434889,2.6479345326818495
7.982982982982984,4.817622987732409,2.65286952227158
8.008008008008009,4.826582452605549,2.657803136080369
8.033033033033034,4.835539422608642,2.6627353760654437
8.058058058058059,4.844493901315588,2.667666244194805
8.083083083083084,4.853445892319228,2.6725957424468842
8.108108108108109,4.862395399230738,2.6775238728102106
8.133133133133134,4.871342425679021,2.682450637283074
8.158158158158159,4.88028697531013,2.6873760378732072
8.183183183183184,4.889229051786686,2.6923000765974665
8.208208208208209,4.898168658787324,2.6972227554815276
8.233233233233234,4.907105800006145,2.702144076559582
8.258258258258259,4.916040479152165,2.707064041874034
8.283283283283284,4.924972699948804,2.7119826534752214
8.308308308308309,4.933902466133368,2.7168999134211247
8.333333333333334,4.942829781456539,2.7218158237770935
8.358358358358359,4.951754649681885,2.7267303866155728
8.383383383383384,4.960677074585384,2.7316436040158387
8.408408408408409,4.969597059954939,2.7365554780637367
8.433433433433434,4.97851460958993,2.7414660108514317
8.458458458458459,4.987429727300752,2.746375204477152
8.483483483483484,4.99634241690837,2.7512830610449504
8.508508508508509,5.0052526822439045,2.756189582664468
8.533533533533534,5.0141605271481815,2.7610947714506913
8.558558558558559,5.023065955471334,2.7659986295237338
8.583583583583584,5.0319689710723985,2.7709011590086097
8.608608608608609,5.040869577818904,2.775802362035009
8.633633633633634,5.049767779586499,2.7807022407370963
8.65865865865866,5.058663580258553,2.7856007972532852
8.683683683683684,5.067556983725808,2.790498033726048
8.70870870870871,5.0764479938859886,2.795393952301705
8.733733733733734,5.085336614643464,2.800288555130233
8.75875875875876,5.094222849908891,2.8051818443650722
8.783783783783784,5.103106703598874,2.810073822162938
8.80880880880881,5.111988179635632,2.814964490683638
8.833833833833834,5.120867281946671,2.8198538520898886
8.85885885885886,5.129744014464465,2.824741908547145
8.883883883883884,5.138618381126142,2.829628662223424
8.90890890890891,5.147490385873175,2.8345141152891338
8.933933933933934,5.156360032651088,2.8393982699169156
8.95895895895896,5.1652273254091625,2.8442811282814775
8.983983983983984,5.1740922681001456,2.8491626925594375
9.00900900900901,5.182954864679971,2.854042964929168
9.034034034034034,5.19181511910749,2.858921947570647
9.05905905905906,5.200673035344193,2.863799642665307
9.084084084084084,5.209528617353955,2.868676052395893
9.10910910910911,5.218381869102779,2.8735511789463226
9.134134134134134,5.227232794558532,2.878425024501538
9.15915915915916,5.236081397690718,2.883297591247385
9.184184184184184,5.244927682470224,2.88816888137047
9.20920920920921,5.253771652869084,2.89303889705803
9.234234234234235,5.2626133128602595,2.8979076404978144
9.25925925925926,5.271452666417402,2.902775113877952
9.284284284284285,5.2802897175146395,2.907641319386834
9.30930930930931,5.289124470126364,2.912506259212996
9.334334334334335,5.29795692822701,2.917369935544998
9.35935935935936,5.306787095790859,2.922232350571316
9.384384384384385,5.315614976791832,2.9270935064802277
9.40940940940941,5.324440575203297,2.931953405459704
9.434434434434435,5.333263894997869,2.9368120496973042
9.45945945945946,5.342084940147232,2.9416694413800726
9.484484484484485,5.350903714621942,2.946525582694434
9.50950950950951,5.3597202223912594,2.951380475826099
9.534534534534535,5.368534467422962,2.9562341229599616
9.55955955955956,5.377346453683183,2.9610865262800106
9.584584584584585,5.386156185136236,2.965937687969232
9.60960960960961,5.39496366574445,2.970787610209521
9.634634634634635,5.403768899468015,2.9756362951815922
9.65965965965966,5.412571890264814,2.9804837450648916
9.684684684684685,5.42137264209028,2.9853299620375164
9.70970970970971,5.430171158897244,2.9901749482761293
9.734734734734735,5.43896744463578,2.9950187059558764
9.75975975975976,5.4477615032530755,2.9998612372503133
9.784784784784785,5.456553338693273,3.0047025443313196
9.80980980980981,5.465342954897354,3.009542629369033
9.834834834834835,5.474130355802989,3.0143814945317704
9.85985985985986,5.4829155453444125,3.0192191419859546
9.884884884884885,5.491698527452302,3.0240555738960495
9.90990990990991,5.500479306053638,3.028890792424485
9.934934934934935,5.5092578850716,3.0337247997315955
9.95995995995996,5.518034268425433,3.0385575979755517
9.984984984984985,5.526808460030341,3.043389189312297
10.01001001001001,5.53558046379737,3.048219575895485
10.035035035035035,5.544350283633296,3.05304875987642
10.06006006006006,5.553117923440521,3.0578767434039955
10.085085085085085,5.5618833871169615,3.062703528624637
10.11011011011011,5.570646678555956,3.067529117682247
10.135135135135135,5.579407801646148,3.072353512718144
10.16016016016016,5.5881667602714105,3.0771767158710195
10.185185185185185,5.596923558310727,3.0819987292768722
10.21021021021021,5.605678199638117,3.0868195550689674
10.235235235235235,5.614430688122532,3.09163919537778
10.26026026026026,5.623181027627773,3.096457652330949
10.285285285285285,5.631929222012408,3.1012749280532295
10.31031031031031,5.640675275129676,3.1060910246664455
10.335335335335335,5.649419190827417,3.1109059442894456
10.36036036036036,5.658160972947982,3.115719689038057
10.385385385385385,5.666900625328163,3.1205322610250446
10.41041041041041,5.675638151799112,3.1253436623600694
10.435435435435435,5.684373556186265,3.1301538951496437
10.46046046046046,5.693106842309277,3.1349629614970955
10.485485485485485,5.701838013981947,3.1397708635025303
10.51051051051051,5.710567075012146,3.1445776032627877
10.535535535535535,5.7192940292017544,3.1493831828714094
10.56056056056056,5.728018880346604,3.154187604418605
10.585585585585585,5.736741632236397,3.1589908699912104
10.61061061061061,5.745462288654664,3.163792981672662
10.635635635635635,5.754180853378687,3.1685939415429574
10.66066066066066,5.762897330179455,3.173393751678626
10.685685685685687,5.771611722821601,3.178192414152697
10.710710710710712,5.780324035063344,3.182989931034671
10.735735735735737,5.78903427065644,3.1877863043904884
10.760760760760762,5.797742433346133,3.1925815362825007
10.785785785785787,5.806448526871093,3.197375628769444
10.810810810810812,5.81515255496338,3.2021685839064116
10.835835835835837,5.823854521348392,3.2069604037448283
10.860860860860862,5.8325544297448095,3.211751090332422
10.885885885885887,5.841252283864565,3.2165406457132018
10.910910910910912,5.8499480874127885,3.2213290719274337
10.935935935935937,5.858641844087778,3.2261163710116194
10.960960960960962,5.8673335575809356,3.2309025449984654
10.985985985985987,5.876023231576757,3.2356875959168727
11.011011011011012,5.884710869752765,3.240471525791905
11.036036036036037,5.8933964757794985,3.2452543366447784
11.061061061061062,5.902080053320454,3.250036030492832
11.086086086086087,5.91076160603206,3.2548166093495134
11.111111111111112,5.91944113756365,3.2595960752243616
11.136136136136138,5.928118651557419,3.2643744301229853
11.161161161161163,5.936794151648393,3.269151676047047
11.186186186186188,5.9454676414644085,3.273927814994248
11.211211211211213,5.954139124626071,3.2787028489583094
11.236236236236238,5.962808604746731,3.2834767799289564
11.261261261261263,5.971476085432462,3.2882496098919085
11.286286286286288,5.980141570282025,3.293021340828856
11.311311311311313,5.98880506288685,3.2977919747174536
11.336336336336338,5.997466566831009,3.302561513531306
11.361361361361363,6.00612608569119,3.3073299592399485
11.386386386386388,6.01478362303668,3.312097313808843
11.411411411411413,6.02343918242934,3.316863579199362
11.436436436436438,6.03209276742358,3.3216287573687757
11.461461461461463,6.040744381566351,3.3263928502702447
11.486486486486488,6.049394028397107,3.3311558598528035
11.511511511511513,6.058041711447811,3.3359177880613613
11.536536536536538,6.066687434242896,3.3406786368366794
11.561561561561563,6.0753312002992566,3.3454384081153687
11.586586586586588,6.083973013126237,3.3501971038298843
11.611611611611613,6.09261287622561,3.354954725908509
11.636636636636638,6.101250793091566,3.3597112762753523
11.661661661661663,6.109886767210699,3.364466756850339
11.686686686686688,6.118520802061985,3.369221169549202
11.711711711711713,6.127152901116788,3.373974516283479
11.736736736736738,6.135783067838831,3.3787267989605025
11.761761761761763,6.144411305684193,3.383478019483394
11.786786786786788,6.1530376181013,3.3882281797510636
11.811811811811813,6.161662008530912,3.392977281658196
11.836836836836838,6.170284480406113,3.397725327095254
11.861861861861863,6.178905037152309,3.4024723179484675
11.886886886886888,6.187523682187214,3.407218256099833
11.911911911911913,6.1961404189208436,3.411963143427109
11.936936936936938,6.204755250755514,3.416706981803812
11.961961961961963,6.213368181085828,3.4214497730992126
11.986986986986988,6.221979213298677,3.426191519178334
12.012012012012013,6.230588350773229,3.4309322219019474
12.037037037037038,6.239195596880935,3.435671883126574
12.062062062062063,6.24780095498551,3.440410504704474
12.087087087087088,6.256404428442946,3.4451480884836583
12.112112112112113,6.265006020601494,3.4498846363078712
12.137137137137138,6.273605734801678,3.4546201500166043
12.162162162162163,6.282203574376274,3.4593546314450814
12.187187187187188,6.29079954265033,3.4640880824242735
12.212212212212213,6.299393642941147,3.468820504780881
12.237237237237238,6.307985878558286,3.4735519003373474
12.262262262262263,6.316576252803576,3.478282270911854
12.287287287287288,6.325164768971098,3.4830116183183186
12.312312312312313,6.333751430347198,3.4877399443663983
12.337337337337338,6.342336240210487,3.4924672508614902
12.362362362362363,6.350919201831838,3.497193539604734
12.387387387387388,6.359500318474389,3.5019188123930047
12.412412412412413,6.3680795933935554,3.5066430710189294
12.437437437437438,6.376657029837018,3.5113663172708725
12.462462462462463,6.385232631044738,3.5160885529329495
12.487487487487488,6.39380640024895,3.520809779785023
12.512512512512513,6.402378340674181,3.5255299996027065
12.537537537537538,6.410948455537241,3.530249214157368
12.562562562562563,6.419516748047234,3.5349674252161307
12.587587587587588,6.42808322140556,3.5396846345418753
12.612612612612613,6.436647878805926,3.5444008438932473
12.637637637637638,6.445210723434345,3.5491160550246548
12.662662662662663,6.45377175846915,3.5538302696862765
12.687687687687689,6.462330987080991,3.5585434896240606
12.712712712712714,6.470888412432852,3.5632557165797345
12.737737737737739,6.479444037680043,3.5679669522907993
12.762762762762764,6.487997865970227,3.572677198490545
12.787787787787789,6.496549900443413,3.577386456908047
12.812812812812814,6.5051001442319665,3.582094729268172
12.837837837837839,6.513648600460622,3.586802017291586
12.862862862862864,6.5221952722464875,3.5915083226947515
12.887887887887889,6.530740162699054,3.5962136471899404
12.912912912912914,6.539283274920206,3.6009179924852344
12.937937937937939,6.547824612004227,3.6056213602845304
12.962962962962964,6.556364177037815,3.610323752287547
12.987987987987989,6.564901973100084,3.6150251701898277
13.013013013013014,6.57343800326258,3.6197256156827478
13.038038038038039,6.581972270589293,3.624425090453523
13.063063063063064,6.590504778136653,3.6291235961852055
13.088088088088089,6.599035528953564,3.6338211345567015
13.113113113113114,6.6075645260813936,3.6385177072427703
13.138138138138139,6.616091772553993,3.64321331591403
13.163163163163164,6.624617271397709,3.6479079622369674
13.188188188188189,6.633141025631393,3.6526016478739414
13.213213213213214,6.641663038266411,3.6572943744831883
13.238238238238239,6.65018331230666,3.6619861437188326
13.263263263263264,6.658701850748575,3.666676957230891
13.288288288288289,6.6672186565811415,3.6713668166652744
13.313313313313314,6.675733732785918,3.676055723663808
13.338338338338339,6.684247082337029,3.680743679864219
13.363363363363364,6.6927587082011915,3.6854306869001605
13.388388388388389,6.701268613337729,3.6901167464012112
13.413413413413414,6.709776800698573,3.6948018599928796
13.438438438438439,6.718283273228288,3.6994860292966183
13.463463463463464,6.726788033864078,3.7041692559298256
13.488488488488489,6.735291085535801,3.7088515415058567
13.513513513513514,6.743792431165982,3.7135328876340266
13.538538538538539,6.752292073669829,3.7182132959196226
13.563563563563564,6.760790015955242,3.7228927679639066
13.588588588588589,6.769286260922833,3.727571305364129
13.613613613613614,6.777780811465936,3.73224890971353
13.63863863863864,6.78627367047062,3.7369255826013523
13.663663663663664,6.794764840815706,3.741601325612845
13.68868868868869,6.803254325372785,3.7462761403292757
13.713713713713714,6.8117421270062195,3.750950028327935
13.73873873873874,6.820228248573173,3.755622991182145
13.763763763763764,6.828712692923615,3.760295030461269
13.78878878878879,6.837195462900341,3.764966147730719
13.813813813813814,6.845676561338979,3.769636344551961
13.83883883883884,6.85415599106802,3.774305622482529
13.863863863863864,6.862633754908817,3.7789739830760283
13.88888888888889,6.871109855675607,3.783641427882145
13.913913913913914,6.879584296175529,3.788307958446657
13.93893893893894,6.8880570792086395,3.7929735763114403
13.963963963963964,6.896528207567912,3.797638283014474
13.98898898898899,6.904997684039278,3.802302080089857
14.014014014014014,6.913465511401623,3.8069649690678085
14.03903903903904,6.921931692426811,3.8116269514746817
14.064064064064064,6.930396229879698,3.81628802883297
14.08908908908909,6.938859126518149,3.820948202661318
14.114114114114114,6.947320385093047,3.8256074744745265
14.13913913913914,6.955780008348322,3.8302658457835657
14.164164164164164,6.964237999020957,3.834923318095581
14.18918918918919,6.972694359841004,3.8395798929139002
14.214214214214214,6.981149093531602,3.844235571738048
14.23923923923924,6.989602202809,3.8488903560637504
14.264264264264265,6.998053690382561,3.8535442473829447
14.28928928928929,7.0065035589547895,3.8581972471837895
14.314314314314315,7.0149518112213345,3.86284935695067
14.33933933933934,7.023398449871022,3.867500578164213
14.364364364364365,7.031843477585857,3.872150912301292
14.38938938938939,7.040286897041055,3.8768003608350368
14.414414414414415,7.048728710905034,3.8814489252348388
14.43943943943944,7.057168921839466,3.886096606966372
14.464464464464465,7.065607532499259,3.8907434074915863
14.48948948948949,7.0740445455325975,3.89538932826873
14.514514514514515,7.082479963580949,3.900034370752352
14.53953953953954,7.0909137892790755,3.9046785363933094
14.564564564564565,7.099346025255067,3.9093218266387835
14.58958958958959,7.107776674130344,3.9139642429322845
14.614614614614615,7.116205738519675,3.91860578671366
14.63963963963964,7.124633221031199,3.923246459419106
14.664664664664665,7.133059124266442,3.9278862624811777
14.68968968968969,7.141483450820334,3.9325251973287965
14.714714714714715,7.149906203281215,3.9371632653872575
14.73973973973974,7.158327384230867,3.941800468078243
14.764764764764765,7.166746996244526,3.946436806819831
14.78978978978979,7.1751650418908905,3.951072283026499
14.814814814814815,7.183581523732153,3.955706898109143
14.83983983983984,7.191996444324005,3.9603406534750785
14.864864864864865,7.200409806215658,3.964973550528053
14.88988988988989,7.208821611949862,3.9696055906682557
14.914914914914915,7.217231864062924,3.974236775292328
14.93993993993994,7.225640565084716,3.978867105793367
14.964964964964967,7.234047717538705,3.9834965835609446
14.989989989989992,7.242453323941959,3.9881252099811078
15.015015015015017,7.250857386805167,3.992752986436391
15.040040040040042,7.259259908632664,3.99737991430583
15.065065065065067,7.267660891922437,4.002005994964964
15.090090090090092,7.276060339166144,4.00663122978585
15.115115115115117,7.284458252849137,4.011255620137069
15.140140140140142,7.2928546354504755,4.015879167383739
15.165165165165167,7.301249489442944,4.020501872887521
15.190190190190192,7.309642817293068,4.025123738006632
15.215215215215217,7.3180346214611305,4.02974476409585
15.240240240240242,7.326424904401191,4.034364952506524
15.265265265265267,7.3348136685611,4.038984304586588
15.290290290290292,7.343200916382524,4.043602821680569
15.315315315315317,7.351586650300951,4.048220505129589
15.340340340340342,7.35997087274571,4.052837356271383
15.365365365365367,7.36835358614,4.057453376440308
15.390390390390392,7.37673479290089,4.062068566967346
15.415415415415417,7.385114495439346,4.066682929180118
15.440440440440442,7.3934926961602505,4.071296464402894
15.465465465465467,7.401869397462405,4.075909173956599
15.490490490490492,7.41024460173857,4.080521059158826
15.515515515515517,7.418618311375454,4.085132121323842
15.540540540540542,7.426990528753756,4.0897423617626
15.565565565565567,7.435361256248171,4.094351781782746
15.590590590590592,7.4437304962274,4.09896038268863
15.615615615615617,7.452098251054181,4.103568165781317
15.640640640640642,7.460464523085297,4.108175132358589
15.665665665665667,7.468829314671599,4.112781283714965
15.690690690690692,7.4771926281580114,4.1173866211417005
15.715715715715717,7.485554465883564,4.121991145926804
15.740740740740742,7.493914830181394,4.12659485935504
15.765765765765767,7.50227372337878,4.131197762707945
15.790790790790792,7.510631147797136,4.135799857263829
15.815815815815817,7.518987105752054,4.140401144297795
15.840840840840842,7.527341599553297,4.145001625081734
15.865865865865867,7.535694631504836,4.149601300884349
15.890890890890892,7.544046203904845,4.154200172971153
15.915915915915917,7.552396319045743,4.158798242604488
15.940940940940942,7.560744979214187,4.163395511043522
15.965965965965967,7.569092186691103,4.1679919795442695
15.990990990990992,7.5774379437517,4.172587649359595
16.016016016016017,7.585782252665482,4.177182521739223
16.04104104104104,7.594125115696272,4.181776597929748
16.066066066066067,7.602466535102221,4.186369879174643
16.09109109109109,7.6108065131358265,4.190962366714267
16.116116116116117,7.619145052043952,4.195554061785876
16.14114114114114,7.62748215406784,4.200144965623632
16.166166166166168,7.635817821443134,4.2047350794586125
16.19119119119119,7.6441520563998875,4.209324404518818
16.216216216216218,7.652484861162583,4.2139129420291805
16.24124124124124,7.660816237950149,4.218500693211574
16.266266266266268,7.669146188975982,4.223087659284825
16.29129129129129,7.677474716447947,4.227673841464718
16.316316316316318,7.685801822568412,4.232259240964005
16.34134134134134,7.694127509534252,4.236843858992417
16.366366366366368,7.702451779536873,4.241427696756673
16.39139139139139,7.710774634762216,4.24601075546048
16.416416416416418,7.719096077390793,4.25059303630456
16.44144144144144,7.727416109597682,4.255174540486638
16.466466466466468,7.7357347335525555,4.259755269201467
16.49149149149149,7.744051951419694,4.264335223640826
16.516516516516518,7.752367765358004,4.268914404993539
16.54154154154154,7.760682177521023,4.27349281444547
16.566566566566568,7.7689951900569545,4.2780704531795495
16.59159159159159,7.777306805108665,4.282647322375765
16.616616616616618,7.785617024813712,4.287223423211185
16.64164164164164,7.793925851304354,4.291798756859957
16.666666666666668,7.802233286707573,4.296373324493323
16.69169169169169,7.810539333145074,4.30094712727962
16.716716716716718,7.818843992733324,4.305520166384301
16.74174174174174,7.82714726758355,4.310092442969932
16.766766766766768,7.8354491598017635,4.314663958196209
16.79179179179179,7.843749671488765,4.3192347132199576
16.816816816816818,7.852048804740178,4.323804709195152
16.84184184184184,7.860346561646447,4.328373947272917
16.866866866866868,7.868642944292863,4.332942428601536
16.89189189189189,7.876937954759577,4.337510154326464
16.916916916916918,7.88523159512161,4.342077125590331
16.94194194194194,7.893523867448874,4.346643343532953
16.966966966966968,7.901814773806188,4.351208809291343
16.99199199199199,7.910104316253293,4.3557735239997175
17.017017017017018,7.91839249684486,4.360337488789498
17.04204204204204,7.926679317630517,4.364900704789334
17.067067067067068,7.934964780654853,4.369463173125096
17.092092092092095,7.94324888795744,4.374024894919895
17.117117117117118,7.951531641572848,4.378585871294084
17.142142142142145,7.959813043530659,4.383146103365274
17.167167167167168,7.968093095855473,4.387705592248328
17.192192192192195,7.976371800566943,4.392264339055388
17.217217217217218,7.984649159679772,4.396822344895869
17.242242242242245,7.992925175203739,4.401379610876475
17.26726726726727,8.0011998491437,4.405936138101199
17.292292292292295,8.009473183499622,4.410491927671341
17.31731731731732,8.01774518026658,4.415046980685508
17.342342342342345,8.02601584143479,4.419601298239632
17.36736736736737,8.034285168989596,4.4241548814269605
17.392392392392395,8.042553164911526,4.42870773133809
17.41741741741742,8.050819831176257,4.4332598490609465
17.442442442442445,8.059085169754676,4.437811235680815
17.46746746746747,8.06734918261286,4.4423618922803385
17.492492492492495,8.075611871712113,4.446911819939525
17.51751751751752,8.083873239008968,4.451461019735758
17.542542542542545,8.092133286455208,4.456009492743805
17.56756756756757,8.100392015997873,4.460557240035821
17.592592592592595,8.108649429579284,4.465104262681366
17.61761761761762,8.116905529137046,4.469650561747399
17.642642642642645,8.125160316604081,4.474196138298302
17.66766766766767,8.133413793908616,4.4787409933958715
17.692692692692695,8.14166596297422,4.483285128099337
17.71771771771772,8.149916825719801,4.487828543465367
17.742742742742745,8.158166384059644,4.492371240548078
17.76776776776777,8.166414639903394,4.496913220399033
17.792792792792795,8.17466159515609,4.501454484067263
17.81781781781782,8.182907251718182,4.505995032599265
17.842842842842845,8.191151611485523,4.510534867039012
17.86786786786787,8.199394676349414,4.5150739884279645
17.892892892892895,8.207636448196592,4.519612397805071
17.91791791791792,8.21587692890925,4.524150096206783
17.942942942942945,8.224116120365064,4.528687084667055
17.96796796796797,8.232354024437189,4.5332233642173625
17.992992992992995,8.240590642994288,4.537758935886699
18.01801801801802,8.248825977900527,4.542293800701587
18.043043043043046,8.257060031015616,4.546827959686091
18.06806806806807,8.265292804194786,4.551361413861814
18.093093093093096,8.273524299288841,4.555894164247919
18.11811811811812,8.28175451814415,4.560426211861122
18.143143143143146,8.28998346260265,4.564957557715711
18.16816816816817,8.298211134501896,4.5694882028235435
18.193193193193196,8.306437535675036,4.5740181481940665
18.21821821821822,8.314662667950842,4.578547394834308
18.243243243243246,8.322886533153728,4.5830759437489
18.26826826826827,8.331109133103753,4.5876037959400735
18.293293293293296,8.339330469616643,4.592130952407675
18.31831831831832,8.347550544503784,4.596657414149164
18.343343343343346,8.35576935957227,4.601183182159632
18.36836836836837,8.363986916624885,4.6057082574317985
18.393393393393396,8.372203217460132,4.610232640956028
18.41841841841842,8.380418263872242,4.614756333720328
18.443443443443446,8.388632057651183,4.619279336710363
18.46846846846847,8.396844600582678,4.623801650909459
18.493493493493496,8.405055894448227,4.6283232772986125
18.51851851851852,8.413265941025086,4.632844216856491
18.543543543543546,8.421474742086332,4.637364470559452
18.56856856856857,8.429682299400818,4.641884039381534
18.593593593593596,8.437888614733245,4.646402924294485
18.61861861861862,8.446093689844123,4.650921126267744
18.643643643643646,8.454297526489807,4.655438646268469
18.66866866866867,8.462500126422523,4.659955485261536
18.693693693693696,8.470701491390349,4.664471644209542
18.71871871871872,8.478901623137252,4.668987124072821
18.743743743743746,8.487100523403095,4.673501925809442
18.76876876876877,8.495298193923636,4.678016050375218
18.793793793793796,8.503494636430567,4.68252949872372
18.81881881881882,8.511689852651502,4.687042271806276
18.843843843843846,8.519883844309996,4.691554370571978
18.86886886886887,8.528076613125565,4.696065795967694
18.893893893893896,8.536268160813695,4.700576548938072
18.91891891891892,8.54445848908584,4.705086630425541
18.943943943943946,8.552647599649468,4.709596041370332
18.96896896896897,8.560835494208026,4.714104782710467
18.993993993993996,8.569022174460999,4.718612855381782
19.01901901901902,8.57720764210389,4.723120260317922
19.044044044044046,8.585391898828245,4.727626998450352
19.06906906906907,8.593574946321661,4.732133070708364
19.094094094094096,8.601756786267808,4.7366384780190876
19.11911911911912,8.609937420346421,4.741143221307483
19.144144144144146,8.61811685023333,4.745647301496363
19.16916916916917,8.626295077600469,4.750150719506394
19.194194194194196,8.63447210411588,4.754653476256098
19.21921921921922,8.642647931443728,4.759155572661863
19.244244244244246,8.650822561244315,4.763657009637951
19.26926926926927,8.658995995174097,4.768157788096505
19.294294294294296,8.667168234885677,4.772657908947545
19.31931931931932,8.675339282027839,4.777157373098992
19.344344344344346,8.683509138245546,4.781656181456658
19.36936936936937,8.691677805179953,4.786154334924262
19.394394394394396,8.699845284468429,4.790651834403436
19.41941941941942,8.708011577744548,4.795148680793722
19.444444444444446,8.71617668663812,4.799644874992593
19.46946946946947,8.724340612775196,4.804140417895446
19.494494494494496,8.732503357778073,4.8086353103956165
19.51951951951952,8.740664923265312,4.81312955338438
19.544544544544546,8.748825310851755,4.817623147750963
19.56956956956957,8.756984522148516,4.822116094382542
19.594594594594597,8.765142558763019,4.826608394164261
19.61961961961962,8.773299422298983,4.831100047979221
19.644644644644647,8.78145511435646,4.835591056708506
19.66966966966967,8.789609636531816,4.840081421231171
19.694694694694697,8.797762990417771,4.844571142424263
19.71971971971972,8.80591517760339,4.849060221162813
19.744744744744747,8.814066199674103,4.853548658319855
19.76976976976977,8.82221605821171,4.858036454766421
19.794794794794797,8.830364754794404,4.862523611371559
19.81981981981982,8.838512290996764,4.867010129002325
19.844844844844847,8.846658668389784,4.871496008523803
19.86986986986987,8.854803888540868,4.875981250799096
19.894894894894897,8.862947953013858,4.88046585668935
19.91991991991992,8.871090863369021,4.884949827053742
19.944944944944947,8.879232621163085,4.889433162749496
19.96996996996997,8.887373227949235,4.89391586463189
19.994994994994997,8.895512685277124,4.898397933554255
20.02002002002002,8.903650994692887,4.902879370367985
20.045045045045047,8.911788157739156,4.907360175922544
20.07007007007007,8.91992417595506,4.911840351065468
20.095095095095097,8.928059050876245,4.916319896642374
20.12012012012012,8.936192784034878,4.920798813496967
20.145145145145147,8.94432537695966,4.925277102471038
20.17017017017017,8.952456831175832,4.929754764404478
20.195195195195197,8.960587148205203,4.934231800135283
20.22022022022022,8.968716329566133,4.938708210499552
20.245245245245247,8.976844376773563,4.943183996331504
20.27027027027027,8.984971291339022,4.947659158463474
20.295295295295297,8.993097074770628,4.952133697725923
20.32032032032032,9.001221728573109,4.956607614947444
20.345345345345347,9.00934525424781,4.961080910954766
20.37037037037037,9.0174676532927,4.965553586572759
20.395395395395397,9.025588927202387,4.970025642624445
20.42042042042042,9.03370907746812,4.974497079930993
20.445445445445447,9.041828105577808,4.978967899311734
20.47047047047047,9.049946013016026,4.983438101584163
20.495495495495497,9.058062801264025,4.987907687563947
20.52052052052052,9.066178471799741,4.992376658064922
20.545545545545547,9.07429302609781,4.9968450138991125
20.57057057057057,9.082406465629566,5.001312755876722
20.595595595595597,9.090518791863065,5.00577988480615
20.62062062062062,9.098630006263084,5.010246401493988
20.645645645645647,9.10674011029114,5.014712306745036
20.67067067067067,9.114849105405497,5.019177601362299
20.695695695695697,9.122956993061157,5.023642286146989
20.72072072072072,9.131063774709908,5.028106361898547
20.745745745745747,9.139169451800297,5.032569829414627
20.77077077077077,9.147274025777659,5.037032689491118
20.795795795795797,9.155377498084123,5.041494942922143
20.82082082082082,9.163479870158614,5.045956590500058
20.845845845845847,9.171581143436882,5.0504176330154715
20.87087087087087,9.179681319351484,5.054878071257237
20.895895895895897,9.187780399331814,5.059337906012462
20.92092092092092,9.195878384804109,5.0637971380665165
20.945945945945947,9.203975277191448,5.068255768203034
20.97097097097097,9.212071077913775,5.07271379720392
20.995995995995997,9.220165788387899,5.077171225849352
21.02102102102102,9.228259410027505,5.081628054917792
21.046046046046047,9.23635194424317,5.086084285185986
21.07107107107107,9.24444339244236,5.090539917428968
21.096096096096097,9.252533756029454,5.0949949524200715
21.12112112112112,9.260623036405732,5.099449390930928
21.146146146146148,9.26871123496941,5.103903233731475
21.17117117117117,9.276798353115629,5.1083564815899605
21.196196196196198,9.28488439223647,5.11280913527295
21.22122122122122,9.292969353720975,5.1172611955453275
21.246246246246248,9.30105323895513,5.121712663170305
21.27127127127127,9.309136049321902,5.126163538909421
21.296296296296298,9.317217786201223,5.130613823522551
21.32132132132132,9.325298450970019,5.135063517767913
21.346346346346348,9.333378045002211,5.1395126224020675
21.371371371371374,9.341456569668718,5.143961138179925
21.396396396396398,9.349534026337478,5.148409065854752
21.421421421421424,9.357610416373443,5.152856406178175
21.446446446446448,9.365685741138602,5.1573031599001835
21.471471471471475,9.373760001991974,5.161749327769136
21.496496496496498,9.38183320028963,5.166194910531765
21.521521521521525,9.389905337384704,5.170639908933186
21.546546546546548,9.397976414627378,5.175084323716889
21.571571571571575,9.40604643336492,5.179528155624763
21.596596596596598,9.414115394941676,5.183971405397081
21.621621621621625,9.42218330069908,5.188414073772517
21.646646646646648,9.430250151975665,5.192856161488149
21.671671671671675,9.438315950107077,5.197297669279461
21.696696696696698,9.446380696426065,5.201738597880344
21.721721721721725,9.454444392262518,5.206178948023115
21.746746746746748,9.462507038943441,5.210618720438501
21.771771771771775,9.47056863779299,5.215057915855662
21.796796796796798,9.478629190132466,5.219496535002183
21.821821821821825,9.48668869728033,5.223934578604088
21.846846846846848,9.494747160552205,5.228372047385839
21.871871871871875,9.50280458126089,5.232808942070337
21.896896896896898,9.510860960716364,5.237245263378938
21.921921921921925,9.518916300225797,5.241681012031446
21.946946946946948,9.526970601093556,5.2461161887461225
21.971971971971975,9.535023864621223,5.250550794239698
21.996996996996998,9.543076092107578,5.254984829227355
22.022022022022025,9.551127284848636,5.259418294422758
22.047047047047048,9.559177444137637,5.263851190538043
22.072072072072075,9.567226571265069,5.268283518283827
22.097097097097098,9.57527466751865,5.272715278369205
22.122122122122125,9.583321734183366,5.2771464715017675
22.147147147147148,9.591367772541462,5.281577098387593
22.172172172172175,9.599412783872449,5.286007159731258
22.197197197197198,9.607456769453119,5.290436656235839
22.222222222222225,9.615499730557556,5.294865588602923
22.24724724724725,9.623541668457122,5.299293957532598
22.272272272272275,9.631582584420501,5.303721763723475
22.2972972972973,9.639622479713672,5.30814900787268
22.322322322322325,9.64766135559994,5.312575690675859
22.34734734734735,9.65569921333992,5.317001812827188
22.372372372372375,9.663736054191578,5.321427375019373
22.3973973973974,9.671771879410212,5.325852377943657
22.422422422422425,9.679806690248464,5.330276822289821
22.44744744744745,9.687840487956338,5.334700708746188
22.472472472472475,9.6958732737812,5.339124037999634
22.4974974974975,9.70390504896778,5.34354681073558
22.522522522522525,9.711935814758196,5.347969027638013
22.54754754754755,9.719965572391942,5.35239068938947
22.572572572572575,9.72799432310591,5.356811796671057
22.5975975975976,9.736022068134398,5.36123235016245
22.622622622622625,9.744048808709104,5.365652350541899
22.64764764764765,9.752074546059143,5.370071798486226
22.672672672672675,9.760099281411053,5.374490694670834
22.6976976976977,9.768123015988804,5.3789090397697175
22.722722722722725,9.776145751013797,5.38332683445545
22.74774774774775,9.78416748770489,5.387744079399207
22.772772772772775,9.792188227278382,5.392160775270756
22.7977977977978,9.800207970948037,5.396576922738466
22.822822822822825,9.808226719925083,5.400992522469312
22.84784784784785,9.816244475418221,5.405407575128877
22.872872872872875,9.824261238633637,5.40982208138136
22.8978978978979,9.832277010775,5.414236041889569
22.922922922922925,9.840291793043479,5.418649457314942
22.94794794794795,9.84830558663774,5.423062328317535
22.972972972972975,9.856318392753963,5.427474655556035
22.997997997998,9.864330212585841,5.431886439687763
23.023023023023026,9.872341047324594,5.436297681368673
23.04804804804805,9.880350898158971,5.44070838125336
23.073073073073076,9.888359766275258,5.445118539995066
23.0980980980981,9.89636765285728,5.449528158245674
23.123123123123126,9.904374559086428,5.453937236655729
23.14814814814815,9.912380486141634,5.45834577587442
23.173173173173176,9.920385435199407,5.462753776549603
23.1981981981982,9.928389407433823,5.467161239327795
23.223223223223226,9.93639240401654,5.47156816485418
23.24824824824825,9.9443944261168,5.47597455377261
23.273273273273276,9.952395474901433,5.480380406725613
23.2982982982983,9.960395551534877,5.484785724354399
23.323323323323326,9.968394657179172,5.489190507298854
23.34834834834835,9.976392792993964,5.493594756197551
23.373373373373376,9.98438996013653,5.497998471687752
23.3983983983984,9.992386159761764,5.5024016544054115
23.423423423423426,10.000381393022204,5.506804304985185
23.44844844844845,10.008375661068015,5.511206424060424
23.473473473473476,10.016368965047015,5.515608012263181
23.4984984984985,10.024361306104668,5.52000907022422
23.523523523523526,10.032352685384103,5.524409598573017
23.54854854854855,10.040343104026123,5.528809597937761
23.573573573573576,10.048332563169179,5.533209068945356
23.5985985985986,10.05632106394943,5.537608012221435
23.623623623623626,10.064308607500697,5.54200642839035
23.64864864864865,10.072295194954505,5.546404318075182
23.673673673673676,10.080280827440072,5.55080168189775
23.6986986986987,10.088265506084324,5.555198520478603
23.723723723723726,10.096249232011894,5.559594834437033
23.74874874874875,10.104232006345141,5.563990624391076
23.773773773773776,10.112213830204139,5.568385890957512
23.7987987987988,10.120194704706684,5.572780634751868
23.823823823823826,10.128174630968333,5.577174856388432
23.84884884884885,10.136153610102365,5.581568556480244
23.873873873873876,10.144131643219817,5.585961735639105
23.8988988988989,10.152108731429475,5.590354394475582
23.923923923923926,10.160084875837887,5.594746533599004
23.94894894894895,10.168060077549379,5.599138153617477
23.973973973973976,10.176034337666039,5.603529255137879
23.998998998999,10.184007657287738,5.607919838765862
24.024024024024026,10.191980037512138,5.612309905105866
24.04904904904905,10.199951479434686,5.616699454761107
24.074074074074076,10.207921984148628,5.621088488333593
24.0990990990991,10.215891552745019,5.6254770064241235
24.124124124124126,10.223860186312724,5.629865009632292
24.14914914914915,10.231827885938419,5.634252498556486
24.174174174174176,10.239794652706607,5.638639473793899
24.1991991991992,10.247760487699617,5.643025935940525
24.224224224224226,10.255725391997617,5.6474118855911675
24.24924924924925,10.26368936667861,5.65179732333944
24.274274274274276,10.271652412818447,5.656182249777771
24.2992992992993,10.27961453149083,5.660566665497403
24.324324324324326,10.287575723767324,5.664950571088403
24.34934934934935,10.295535990717353,5.669333967139662
24.374374374374376,10.303495333408213,5.6737168542388945
24.3993993993994,10.311453752905074,5.678099232972646
24.424424424424426,10.319411250270987,5.682481103926298
24.44944944944945,10.327367826566896,5.686862467684067
24.474474474474476,10.335323482851633,5.691243324829009
24.4994994994995,10.343278220181928,5.695623675943023
24.524524524524526,10.35123203961242,5.700003521606857
24.54954954954955,10.359184942195649,5.7043828624001005
24.574574574574577,10.367136928982084,5.708761698901204
24.5995995995996,10.375088001020105,5.713140031687469
24.624624624624627,10.383038159356031,5.717517861335061
24.64964964964965,10.390987405034098,5.721895188418996
24.674674674674677,10.398935739096496,5.726272013513169
24.6996996996997,10.406883162583346,5.73064833719033
24.724724724724727,10.414829676532731,5.73502416002211
24.74974974974975,10.422775281980678,5.739399482579008
24.774774774774777,10.430719979961188,5.743774305430405
24.7997997997998,10.438663771506212,5.748148629144555
24.824824824824827,10.44660665764569,5.752522454288604
24.84984984984985,10.454548639407527,5.756895781428579
24.874874874874877,10.462489717817615,5.7612686111293945
24.8998998998999,10.470429893899837,5.765640943954864
24.924924924924927,10.478369168676064,5.770012780467688
24.94994994994995,10.486307543166173,5.774384121229474
24.974974974974977,10.494245018388039,5.778754966800722
25.0,10.502181595357555,5.783125317740845


==> figure_data/fig_2/Cs/theta_0.25pi/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,23.717291410211338,13.060150139020799
0.05005005005005005,23.722933307801753,13.063256903124902
0.07507507507507508,23.732244853652016,13.06838439364342
0.1001001001001001,23.74512325658353,13.075476007644669
0.12512512512512514,23.76145274859656,13.084467996388051
0.15015015015015015,23.781110426508747,13.095292682077378
0.1751751751751752,23.803970062086066,13.107880555945409
0.2002002002002002,23.82990468808378,13.122161702281693
0.22522522522522523,23.858788383549772,13.138066781526668
0.2502502502502503,23.89049750983908,13.155527710894733
0.2752752752752753,23.924911558447626,13.174478131241877
0.3003003003003003,23.961913719202126,13.194853719944803
0.3253253253253253,24.00139124452711,13.21659239148802
0.3503503503503504,24.04323566396326,13.239634415590356
0.3753753753753754,24.0873428884203,13.26392247461283
0.4004004004004004,24.133613233340387,13.289401676313766
0.42542542542542544,24.181951382552707,13.31601953394499
0.45045045045045046,24.232266309201126,13.34372592270991
0.47547547547547553,24.28447116612929,13.372473019403014
0.5005005005005005,24.33848315511479,13.402215230402458
0.5255255255255256,24.394223382083315,13.432909111942346
0.5505505505505506,24.45161670371326,13.464513285644133
0.5755755755755756,24.510591569525122,13.496988351561647
0.6006006006006006,24.57107986253808,13.530296800437146
0.6256256256256256,24.633016740796084,13.56440292643615
0.6506506506506506,24.696340481463,13.599272741296977
0.6756756756756758,24.76099232871999,13.634873890573989
0.7007007007007008,24.826916346337686,13.671175572455077
0.7257257257257258,24.89405927551697,13.708148459480343
0.7507507507507508,24.962370398377438,13.745764623370741
0.7757757757757758,25.031801407307903,13.783997463084688
0.8008008008008008,25.102306280267147,13.822821636151257
0.8258258258258259,25.17384116202837,13.862212993276314
0.8508508508508509,25.246364251289144,13.902148516178542
0.8758758758758759,25.319835693516445,13.942606258583554
0.9009009009009009,25.394217479358538,13.983565290283439
0.9259259259259259,25.46947334842908,14.025005644154565
0.9509509509509511,25.54556869825161,14.06690826601701
0.9759759759759761,25.622470498142015,14.109254967213136
1.001001001001001,25.70014720780162,14.152028379780086
1.026026026026026,25.778568700392324,14.195211914090404
1.0510510510510511,25.857706189867493,14.238789718836097
1.0760760760760761,25.937532162336602,14.282746643233926
1.1011011011011012,26.01802031124748,14.327068201332898
1.1261261261261262,26.09914547617771,14.371740538309178
1.1511511511511512,26.18088358503426,14.416750398637772
1.1761761761761762,26.263211599469347,14.46208509603525
1.2012012012012012,26.346107463329385,14.507732485072676
1.2262262262262262,26.429550053962178,14.55368093436246
1.2512512512512513,26.51351913621795,14.599919301228585
1.2762762762762763,26.59799531898628,14.646436907773268
1.3013013013013013,26.682960014121804,14.693223518258996
1.3263263263263263,26.768395397618782,14.740269317728952
1.3513513513513515,26.854284372901922,14.787564891792755
1.3763763763763766,26.940610536110512,14.835101207509837
1.4014014014014016,27.027358143257384,14.882869595305213
1.4264264264264266,27.114512079154746,14.930861731858213
1.4514514514514516,27.202057828000992,14.979069623905815
1.4764764764764766,27.28998144553468,15.027485592908977
1.5015015015015016,27.378269532659353,15.076102260528906
1.5265265265265267,27.466909210461036,15.12491253487018
1.5515515515515517,27.555888096528246,15.173909597441174
1.5765765765765767,27.645194282509774,15.22308689079601
1.6016016016016017,27.734816312829434,15.272438106813649
1.6266266266266267,27.8247431644933,15.321957175578554
1.6516516516516517,27.914964227939798,15.371638254835608
1.6766766766766767,28.005469288870003,15.421475719984803
1.7017017017017018,28.096248510914204,15.471464154536411
1.7267267267267268,28.187292419280837,15.521598341107124
1.7517517517517518,28.278591886311855,15.571873253465974
1.7767767767767768,28.37013810541951,15.62228404218238
1.8018018018018018,28.461922617387266,15.672826049109004
1.8268268268268268,28.55393722593668,15.723494760887837
1.8518518518518519,28.646174051745287,15.774285838695672
1.876876876876877,28.738625487877673,15.825195093701797
1.9019019019019021,28.831284194807395,15.87621848432678
1.9269269269269271,28.92414308932929,15.927352110136903
1.9519519519519521,29.01719533410701,15.978592206088447
1.9769769769769772,29.110434327727486,16.02993513705106
2.002002002002002,29.203853695144105,16.08137739254521
2.027027027027027,29.29744727865216,16.132915581772753
2.052052052052052,29.391209129221576,16.184546428844175
2.0770770770770772,29.48513349825815,16.23626676824188
2.1021021021021022,29.579214829729448,16.288073540484227
2.1271271271271273,29.673447752653914,16.33996378798957
2.1521521521521523,29.767827073925375,16.391934651125045
2.1771771771771773,29.862347771457483,16.44398336443144
2.2022022022022023,29.957004987639685,16.496107253019705
2.2272272272272273,30.051794023076205,16.548303729123248
2.2522522522522523,30.146710330606787,16.600570288805407
2.2772772772772774,30.24174950958307,16.652904508807655
2.3023023023023024,30.336907300397872,16.70530404353715
2.3273273273273274,30.43217957924852,16.757766622183055
2.3523523523523524,30.52756235312684,16.810290045957778
2.3773773773773774,30.623051755020924,16.862872185454748
2.4024024024024024,30.718644039322566,16.915510978119492
2.4274274274274275,30.814335577426718,16.968204425826425
2.4524524524524525,30.910122853516,17.020950592557558
2.4774774774774775,31.00600246052064,17.073747602177797
2.5025025025025025,31.101971096246356,17.126593636302722
2.5275275275275275,31.19802555966096,17.17948693225378
2.5525525525525525,31.29416274733357,17.232425781097493
2.5775775775775776,31.390379650017568,17.28540852576384
2.6026026026026026,31.48667334937365,17.338433559241764
2.6276276276276276,31.58304101482287,17.391499322846286
2.6526526526526526,31.67947990052684,17.444604304555597
2.677677677677678,31.775987342487312,17.49774703741395
2.702702702702703,31.872560755760492,17.550926097997674
2.727727727727728,31.969197631781213,17.604140104941703
2.752752752752753,32.06589553579149,17.657387717523598
2.777777777777778,32.16265210436878,17.710667634302453
2.802802802802803,32.25946504305033,17.76397859181071
2.827827827827828,32.35633212404845,17.81731936329609
2.852852852852853,32.45325118405334,17.87068875751164
2.877877877877878,32.550220122119214,17.924085617551757
2.902902902902903,32.64723689763056,17.97750881973227
2.927927927927928,32.74429952834486,18.030957272512644
2.9529529529529532,32.841406088508464,18.08442991545848
2.9779779779779783,32.93855470704247,18.137925718242528
3.0030030030030033,33.03574356579597,18.191443679682862
3.0280280280280283,33.13297089786344,18.244982826816287
3.0530530530530533,33.23023498596353,18.298542214005632
3.0780780780780783,33.32753416087744,18.352120922079838
3.1031031031031033,33.424866799943324,18.40571805750485
3.1281281281281283,33.522231325605155,18.45933275158457
3.1531531531531534,33.619626204013805,18.51296415969051
3.1781781781781784,33.71704994367775,18.56661146051881
3.2032032032032034,33.81450109416174,18.620273855373615
3.2282282282282284,33.9119782448314,18.67395056747581
3.2532532532532534,34.00948002364228,18.727640841296175
3.2782782782782784,34.10700509597054,18.781343941911516
3.3033033033033035,34.2045521634848,18.835059154383412
3.3283283283283285,34.30211996305695,18.88878578315847
3.3533533533533535,34.39970726571058,18.942523151489226
3.3783783783783785,34.49731287560492,18.996270600874695
3.4034034034034035,34.594935629054056,19.050027490520254
3.4284284284284285,34.69257439357915,19.103793196815754
3.4534534534534536,34.79022806699246,19.157567112831128
3.4784784784784786,34.88789557651259,19.211348647829173
3.5035035035035036,34.98557587790895,19.265137226794476
3.5285285285285286,35.08326795467486,19.318932289978044
3.5535535535535536,35.180970817228,19.372733292457056
3.5785785785785786,35.278683502137255,19.426539703709068
3.6036036036036037,35.37640507137485,19.48035100720025
3.6286286286286287,35.47413461159309,19.53416669998708
3.6536536536536537,35.57187123342437,19.587986292330907
3.6786786786786787,35.66961407080409,19.64180930732508
3.7037037037037037,35.76736228031513,19.69563528053402
3.7287287287287287,35.86511504055361,19.749463759643934
3.753753753753754,35.962871551514645,19.803294304124588
3.778778778778779,36.06063103399787,19.857126484901947
3.8038038038038042,36.15839272903147,19.910959884041034
3.8288288288288292,36.25615589731471,19.964794094438933
3.8538538538538543,36.35391981867765,20.01862871952726
3.8788788788788793,36.45168379155792,20.072463372984096
3.9039039039039043,36.54944713249355,20.12629767845465
3.9289289289289293,36.64720917563179,20.180131269280842
3.9539539539539543,36.74496927225279,20.23396378823896
3.9789789789789793,36.842726790308,20.287794887285518
4.004004004004004,36.9404811139728,20.341624227310874
4.029029029029029,37.03823164321255,20.3954514779003
4.054054054054054,37.135977793361825,20.449276317102264
4.079079079079079,37.23371899471641,20.503098431203778
4.104104104104104,37.3314546921375,20.556917514512413
4.129129129129129,37.42918434466787,20.610733269144973
4.1541541541541545,37.52690742515913,20.66454540482224
4.1791791791791795,37.62462341991061,20.71835363867008
4.2042042042042045,37.722331828318275,20.772157695026173
4.2292292292292295,37.820032162534474,20.825957305252608
4.2542542542542545,37.91772394713741,20.87975220755388
4.2792792792792795,38.01540671881032,20.933542146800256
4.3043043043043046,38.11308002603003,20.98732687435625
4.32932932932933,38.2107434287644,21.041106147913993
4.354354354354355,38.30839649817865,21.094879731331584
4.37937937937938,38.40603881635005,21.148647394475926
4.404404404404405,38.503669975990796,21.20240891307016
4.42942942942943,38.60128958017874,21.256164068545345
4.454454454454455,38.69889724209579,21.309912647896475
4.47947947947948,38.79649258477379,21.363654443542455
4.504504504504505,38.894075240847435,21.417389253190137
4.52952952952953,38.991644852314245,21.471116879702066
4.554554554554555,39.08920107030114,21.524837130968
4.57957957957958,39.186743554837605,21.578549819779962
4.604604604604605,39.284271974635104,21.632254763710804
4.62962962962963,39.38178600687263,21.68595178499609
4.654654654654655,39.479285336988156,21.73964071041927
4.67967967967968,39.57676965847579,21.79332137119999
4.704704704704705,39.6742386726885,21.846993602885448
4.72972972972973,39.77169208864622,21.900657245244723
4.754754754754755,39.86912962284914,21.954312142165968
4.77977977977978,39.96655099909611,22.007958141556422
4.804804804804805,40.06395594830784,22.061595095245043
4.82982982982983,40.161344208355054,22.115222858887858
4.854854854854855,40.25871552389085,22.168841291875694
4.87987987987988,40.356069646188075,22.222450257244606
4.904904904904905,40.453406332980556,22.27604962158843
4.92992992992993,40.55072534830872,22.329639254973813
4.954954954954955,40.64802646236945,22.383219030857497
4.97997997997998,40.745309451369536,22.436788826005643
5.005005005005005,40.842574097383334,22.490348520415434
5.03003003003003,40.93982018821386,22.543897997238606
5.055055055055055,41.03704751725768,22.59743714270703
5.08008008008008,41.13425588337331,22.65096584606024
5.105105105105105,41.231445090752786,22.704483999474757
5.13013013013013,41.328614948796925,22.757991497995327
5.155155155155155,41.425765271993534,22.811488239467913
5.18018018018018,41.52289587979871,22.86497412447432
5.205205205205205,41.6200065965214,22.918449056268603
5.23023023023023,41.71709725121063,22.971912940715008
5.255255255255255,41.81416767754585,23.025365686227545
5.28028028028028,41.91121771372992,23.078807203711094
5.305305305305305,42.008247202384624,23.13223740650387
5.33033033033033,42.10525599044929,23.185656210321554
5.355355355355356,42.20224392908141,23.239063533202632
5.380380380380381,42.29921087356016,23.292459295455203
5.405405405405406,42.39615668319209,23.345843419605092
5.430430430430431,42.49308122121909,23.399215830345167
5.455455455455456,42.58998435472902,23.452576454486096
5.480480480480481,42.68686595456806,23.505925220908125
5.505505505505506,42.78372589525558,23.559262060514143
5.530530530530531,42.880564054900965,23.612586906183942
5.555555555555556,42.977380315122346,23.66589969272943
5.580580580580581,43.07417456096756,23.719200356851115
5.605605605605606,43.17094668083691,23.77248883709557
5.630630630630631,43.26769656640778,23.825765073813923
5.655655655655656,43.364424112561046,23.879029009121343
5.680680680680681,43.46112921730935,23.93228058685753
5.705705705705706,43.55781178172709,23.985519752548157
5.730730730730731,43.654471709882,24.03874645336723
5.755755755755756,43.75110890876845,24.09196063810032
5.780780780780781,43.847723288242335,24.14516225710872
5.805805805805806,43.944314760957376,24.19835126229438
5.830830830830831,44.04088324230317,24.251527607065782
5.855855855855856,44.137428650344454,24.30469124630451
5.8808808808808815,44.233950905761986,24.357842136332668
5.9059059059059065,44.33044993179484,24.41098023488113
5.9309309309309315,44.42692565418372,24.46410550105831
5.9559559559559565,44.52337800111606,24.517217895319945
5.9809809809809815,44.61980690317205,24.570317379439366
6.0060060060060065,44.71621229327216,24.62340391647859
6.0310310310310316,44.81259410662576,24.676477470760055
6.056056056056057,44.9089522806808,24.729538007838876
6.081081081081082,45.00528675507496,24.782585494475978
6.106106106106107,45.10159747158774,24.835619898611686
6.131131131131132,45.19788437409356,24.88864118933993
6.156156156156157,45.29414740851615,24.941649336883096
6.181181181181182,45.390386522783864,24.994644312567438
6.206206206206207,45.486601666785866,25.047626088798967
6.231231231231232,45.5827927923298,25.100594639040086
6.256256256256257,45.678959853099684,25.153549937786483
6.281281281281282,45.775102804615486,25.206491960544795
6.306306306306307,45.871221604193124,25.259420683810642
6.331331331331332,45.967316210905565,25.312336085047153
6.356356356356357,46.063386585544755,25.365238142664055
6.381381381381382,46.15943269058443,25.41812683599715
6.406406406406407,46.25545449014368,25.471002145288274
6.431431431431432,46.351451949951446,25.523864051665758
6.456456456456457,46.44742503731171,25.57671253712522
6.481481481481482,46.54337372106951,25.62954758451089
6.506506506506507,46.639297971577605,25.68236917749724
6.531531531531532,46.7351977606641,25.73517730057114
6.556556556556557,46.8310730616005,25.7879719390143
6.581581581581582,46.92692384907069,25.840753078886163
6.606606606606607,47.02275009914049,25.893520707007138
6.631631631631632,47.118551789227894,25.94627481094225
6.656656656656657,47.21432889807401,25.999015378985064
6.681681681681682,47.31008140571447,26.051742400142032
6.706706706706707,47.405809293451746,26.104455864117178
6.731731731731732,47.501512543827744,26.15715576129703
6.756756756756757,47.59719114059728,26.20984208273604
6.781781781781782,47.69284506870187,26.262514820142098
6.806806806806807,47.78847431424437,26.315173965862616
6.831831831831832,47.88407886446379,26.367819512870632
6.856856856856857,47.97965870771108,26.420451454751497
6.881881881881882,48.07521383342508,26.473069785689596
6.906906906906907,48.17074423210916,26.525674500455526
6.931931931931932,48.26624989530834,26.578265594393475
6.956956956956957,48.36173081558688,26.63084306340887
6.981981981981982,48.45718698650629,26.68340690395631
7.007007007007007,48.55261840260386,26.735957113027702
7.032032032032032,48.64802505937182,26.788493688140786
7.057057057057057,48.74340695323647,26.84101662732769
7.082082082082082,48.83876408153828,26.8935259291239
7.107107107107107,48.9340964425121,26.94602159255743
7.132132132132132,49.029404035267866,26.998503617138155
7.157157157157157,49.124686859771664,27.050972002847402
7.182182182182182,49.21994491682728,27.103426750127785
7.207207207207207,49.315178208058114,27.155867859873236
7.232232232232232,49.41038673588934,27.208295333419205
7.257257257257257,49.50557050353065,27.260709172533144
7.282282282282282,49.60072951495923,27.31310937940512
7.307307307307307,49.69586377490302,27.365495956638622
7.332332332332332,49.79097328882452,27.41786890724163
7.357357357357357,49.8860580629048,27.4702282346178
7.382382382382382,49.98111810402774,27.522573942557816
7.407407407407407,50.07615341976495,27.574906035231045
7.4324324324324325,50.17116401836052,27.627224517177183
7.4574574574574575,50.266149908716486,27.67952939329821
7.482482482482483,50.361111100378324,27.73182066885044
7.507507507507508,50.456047603521,27.784098349436814
7.532532532532533,50.550959428935016,27.836362440999224
7.557557557557558,50.64584658801298,27.888612949811108
7.582582582582583,50.74070909273626,27.940849882470136
7.6076076076076085,50.83554695566211,27.993073245891058
7.6326326326326335,50.9303601899109,28.045283047298746
7.6576576576576585,51.02514880915363,28.097479294221255
7.6826826826826835,51.11991282759974,28.149661994483154
7.7077077077077085,51.21465225998518,28.201831156198928
7.7327327327327335,51.309367121560655,28.25398678776652
7.7577577577577586,51.40405742808015,28.30612889786102
7.782782782782784,51.4987231957897,28.358257495428447
7.807807807807809,51.5933644414163,28.410372589679692
7.832832832832834,51.6879811821572,28.462474190084574
7.857857857857859,51.78257343566924,28.514562306366003
7.882882882882884,51.877141220058505,28.56663694849426
7.907907907907909,51.971684553870126,28.618698126681398
7.932932932932934,52.06620345607836,28.670745851375777
7.957957957957959,52.16069794607684,28.722780133256666
7.982982982982984,52.25516804366889,28.774800983228978
8.008008008008009,52.349613769058244,28.826808412418078
8.033033033033034,52.44403514283991,28.87880243216479
8.058058058058059,52.53843218599096,28.930783054020356
8.083083083083084,52.63280491986191,28.98275028974162
8.108108108108109,52.72715336616791,29.03470415128625
8.133133133133134,52.82147754698032,29.08664465080804
8.158158158158159,52.9157774847184,29.13857180065236
8.183183183183184,53.010053202141165,29.190485613351697
8.208208208208209,53.1043047223393,29.24238610162114
8.233233233233234,53.19853206872745,29.294273278354186
8.258258258258259,53.29273526503645,29.34614715661844
8.283283283283284,53.386914335305825,29.398007749651498
8.308308308308309,53.48106930387638,29.449855070856856
8.333333333333334,53.575200195383054,29.501689133799967
8.358358358358359,53.66930703474769,29.553509952204283
8.383383383383384,53.76338984717212,29.605317539947436
8.408408408408409,53.85744865813144,29.65711191105752
8.433433433433434,53.95148349336717,29.70889307970935
8.458458458458459,54.04549437888087,29.760661060220922
8.483483483483484,54.139481340927496,29.812415867049786
8.508508508508509,54.23344440600929,29.86415751478965
8.533533533533534,54.327383600869496,29.91588601816693
8.558558558558559,54.421298952486325,29.96760139203743
8.583583583583584,54.51519048806702,30.01930365138308
8.608608608608609,54.609058235042,30.0709928113087
8.633633633633634,54.702902221059176,30.122668887038863
8.65865865865866,54.79672247397834,30.17433189391484
8.683683683683684,54.890519021865636,30.225981847391502
8.70870870870871,54.98429189298827,30.27761876303446
8.733733733733734,55.07804111580908,30.329242656517053
8.75875875875876,55.17176671898143,30.38085354361752
8.783783783783784,55.26546873134423,30.432451440216266
8.80880880880881,55.359147181916725,30.48403636229303
8.833833833833834,55.45280209989381,30.535608325924244
8.85885885885886,55.54643351464112,30.587167347280385
8.883883883883884,55.64004145569046,30.638713442623402
8.90890890890891,55.733625952734975,30.690246628304127
8.933933933933934,55.827187035624874,30.741766920759833
8.95895895895896,55.920724734362814,30.79327433651179
8.983983983983984,56.01423907909965,30.84476889216284
9.00900900900901,56.10773010013015,30.896250604395075
9.034034034034034,56.201197827888805,30.94771948996755
9.05905905905906,56.29464229294571,30.999175565713966
9.084084084084084,56.38806352600256,31.050618848540505
9.10910910910911,56.481461557888764,31.102049355423667
9.134134134134134,56.574836419557435,31.153467103408083
9.15915915915916,56.66818814208172,31.204872109604466
9.184184184184184,56.76151675665099,31.256264391187546
9.20920920920921,56.85482229456731,31.307643965394092
9.234234234234235,56.94810478724172,31.35901084952089
9.25925925925926,57.04136426619083,31.410365060922864
9.284284284284285,57.13460076303329,31.461706617011117
9.30930930930931,57.22781430948648,31.513035535251134
9.334334334334335,57.32100493736318,31.564351833160902
9.35935935935936,57.41417267856826,31.615655528309155
9.384384384384385,57.50731756509564,31.666946638313647
9.40940940940941,57.600439629024955,31.718225180839323
9.434434434434435,57.69353890251869,31.76949117359676
9.45945945945946,57.78661541781906,31.820744634340436
9.484484484484485,57.87966920724509,31.871985580867133
9.50950950950951,57.9727003031897,31.92321403101432
9.534534534534535,58.06570873811693,31.97443000265862
9.55955955955956,58.15869454455908,32.025633513714254
9.584584584584585,58.25165775511408,32.07682458213157
9.60960960960961,58.344598402442685,32.12800322589554
9.634634634634635,58.437516519265934,32.1791694630243
9.65965965965966,58.53041213836259,32.23032331156779
9.684684684684685,58.62328529256656,32.28146478960629
9.70970970970971,58.71613601476445,32.332593915249156
9.734734734734735,58.8089643378932,32.38371070663339
9.75975975975976,58.901770294937535,32.43481518192237
9.784784784784785,58.99455391892777,32.48590735930453
9.80980980980981,59.0873152429375,32.53698725699216
9.834834834834835,59.180054300081316,32.58805489322013
9.85985985985986,59.272771123512655,32.63911028624469
9.884884884884885,59.36546574642158,32.69015345434226
9.90990990990991,59.458138202032664,32.74118441580826
9.934934934934935,59.55078852360298,32.79220318895603
9.95995995995996,59.643416744420044,32.84320979211563
9.984984984984985,59.736022897799735,32.894204243632764
10.01001001001001,59.82860701708443,32.94518656186775
10.035035035035035,59.92116913564107,32.996156765194385
10.06006006006006,60.013709286859246,33.04711487199897
10.085085085085085,60.10622750414935,33.09806090067926
10.11011011011011,60.19872382094082,33.148994869643474
10.135135135135135,60.29119827068028,33.19991679730933
10.16016016016016,60.38365088682991,33.25082670210307
10.185185185185185,60.47608170286561,33.30172460245854
10.21021021021021,60.568490752275444,33.352610516816235
10.235235235235235,60.66087806855793,33.40348446362245
10.26026026026026,60.75324368522043,33.45434646132831
10.285285285285285,60.84558763577764,33.505196528389014
10.31031031031031,60.93790995374998,33.55603468326289
10.335335335335335,61.0302106726621,33.606860944410606
10.36036036036036,61.122489826041424,33.657675330294346
10.385385385385385,61.214747447416606,33.70847785937699
10.41041041041041,61.30698357031624,33.75926855012138
10.435435435435435,61.39919822826732,33.81004742098945
10.46046046046046,61.491391454793984,33.86081449044159
10.485485485485485,61.58356328341609,33.91156977693584
10.51051051051051,61.67571374764796,33.962313298927164
10.535535535535535,61.76784288099703,34.01304507486675
10.56056056056056,61.85995071696266,34.063765123201335
10.585585585585585,61.9520372890348,34.11447346237249
10.61061061061061,62.04410263069286,34.16517011081594
10.635635635635635,62.13614677540455,34.215855086961014
10.66066066066066,62.22816975662448,34.266528409229814
10.685685685685687,62.3201716077934,34.31719009603679
10.710710710710712,62.412152362336734,34.367840165787975
10.735735735735737,62.50411205366364,34.41847863688043
10.760760760760762,62.59605071516598,34.469105527701714
10.785785785785787,62.68796838021716,34.519720856629185
10.810810810810812,62.779865082171106,34.57032464202951
10.835835835835837,62.87174085436142,34.62091690225815
10.860860860860862,62.96359573010012,34.67149765565869
10.885885885885887,63.05542974267692,34.72206692056241
10.910910910910912,63.14724292535811,34.77262471528772
10.935935935935937,63.23903531138577,34.82317105813967
10.960960960960962,63.3308069339767,34.873705967409414
10.985985985985987,63.42255782632167,34.92422946137376
11.011011011011012,63.51428802158452,34.97474155829469
11.036036036036037,63.60599755290121,35.02524227641883
11.061061061061062,63.697686453379106,35.075731633977064
11.086086086086087,63.789354756096074,35.126209649184034
11.111111111111112,63.881002494099775,35.17667634023775
11.136136136136138,63.972629700406735,35.22713172531906
11.161161161161163,64.06423640800175,35.277575822591366
11.186186186186188,64.15582264983702,35.3280086502001
11.211211211211213,64.24738845883144,35.37843022627236
11.236236236236238,64.33893386786987,35.42884056891652
11.261261261261263,64.43045890980248,35.47923969622181
11.286286286286288,64.521963617444,35.529627626258
11.311311311311313,64.61344802357314,35.580004377074964
11.336336336336338,64.70491216093178,35.630369966702354
11.361361361361363,64.79635606222448,35.68072441314923
11.386386386386388,64.88777976011778,35.73106773440373
11.411411411411413,64.97918328723954,35.7813999484327
11.436436436436438,65.07056667617846,35.83172107318142
11.461461461461463,65.16192995948336,35.88203112657319
11.486486486486488,65.25327316966273,35.93233012650912
11.511511511511513,65.34459633918404,35.98261809086773
11.536536536536538,65.43589950047327,36.0328950375047
11.561561561561563,65.52718268591437,36.08316098425255
11.586586586586588,65.61844592784873,36.133415948920366
11.611611611611613,65.70968925857463,36.18365994929351
11.636636636636638,65.80091271034676,36.23389300313333
11.661661661661663,65.89211631537583,36.28411512817694
11.686686686686688,65.98330010582788,36.3343263421369
11.711711711711713,66.07446411382399,36.38452666270097
11.736736736736738,66.1656083714398,36.43471610753191
11.761761761761763,66.25673291070498,36.484894694267155
11.786786786786788,66.34783776360291,36.53506244051865
11.811811811811813,66.43892296207012,36.58521936387256
11.836836836836838,66.52998853799603,36.63536548188909
11.861861861861863,66.62103452322248,36.685500812102234
11.886886886886888,66.71206094954324,36.735625372019555
11.911911911911913,66.8030678487038,36.785739179122
11.936936936936938,66.89405525240088,36.83584225086365
11.961961961961963,66.98502319228211,36.88593460467159
11.986986986986988,67.07597169994567,36.936016257945646
12.012012012012013,67.16690080693992,36.986087228058224
12.037037037037038,67.25781054476309,37.036147532354114
12.062062062062063,67.34870094486294,37.08619718815034
12.087087087087088,67.43957203863646,37.13623621273592
12.112112112112113,67.5304238574295,37.18626462337178
12.137137137137138,67.62125643253655,37.2362824372905
12.162162162162163,67.71206979520042,37.28628967169624
12.187187187187188,67.8028639766119,37.33628634376448
12.212212212212213,67.89363900790953,37.38627247064198
12.237237237237238,67.98439492017933,37.43624806944653
12.262262262262263,68.07513174445452,37.48621315726688
12.287287287287288,68.16584951171524,37.53616775116251
12.312312312312313,68.25654825288834,37.58611186816362
12.337337337337338,68.34722799884723,37.63604552527092
12.362362362362363,68.43788878041141,37.68596873945546
12.387387387387388,68.52853062834642,37.73588152765858
12.412412412412413,68.61915357336359,37.78578390679176
12.437437437437438,68.70975764611981,37.83567589373651
12.462462462462463,68.80034287721736,37.88555750534425
12.487487487487488,68.89090929720358,37.93542875843618
12.512512512512513,68.98145693657088,37.98528966980322
12.537537537537538,69.07198582575637,38.03514025620586
12.562562562562563,69.16249599514175,38.08498053437406
12.587587587587588,69.2529874750532,38.134810521007225
12.612612612612613,69.34346029576108,38.18463023277401
12.637637637637638,69.43391448747981,38.23443968631228
12.662662662662663,69.52435008036782,38.28423889822905
12.687687687687689,69.61476710452725,38.33402788510033
12.712712712712714,69.70516559000383,38.38380666347112
12.737737737737739,69.79554556678684,38.433575249855274
12.762762762762764,69.88590706480882,38.48333366073544
12.787787787787789,69.97625011394562,38.533081912563034
12.812812812812814,70.06657474401607,38.58282002175807
12.837837837837839,70.15688098478199,38.63254800470918
12.862862862862864,70.24716886594808,38.68226587777354
12.887887887887889,70.33743841716176,38.73197365727677
12.912912912912914,70.42768966801304,38.78167135951289
12.937937937937939,70.51792264803453,38.83135900074432
12.962962962962964,70.60813738670112,38.881036597201685
12.987987987987989,70.69833391343018,38.93070416508394
13.013013013013014,70.78851225758125,38.98036172055817
13.038038038038039,70.87867244845606,39.03000927975968
13.063063063063064,70.96881451529838,39.079646858791804
13.088088088088089,71.05893848729403,39.129274473726
13.113113113113114,71.14904439357066,39.17889214060169
13.138138138138139,71.23913226319794,39.22849987542634
13.163163163163164,71.32920212518722,39.27809769417534
13.188188188188189,71.41925400849156,39.32768561279197
13.213213213213214,71.50928794200586,39.37726364718745
13.238238238238239,71.59930395456645,39.42683181324082
13.263263263263264,71.68930207495143,39.47639012679897
13.288288288288289,71.77928233188024,39.525938603676565
13.313313313313314,71.86924475401402,39.57547725965611
13.338338338338339,71.95918936995517,39.625006110487796
13.363363363363364,72.04911620824764,39.67452517188961
13.388388388388389,72.13902529737673,39.724034459547276
13.413413413413414,72.22891666576908,39.77353398911415
13.438438438438439,72.31879034179269,39.82302377621137
13.463463463463464,72.40864635375684,39.8725038364277
13.488488488488489,72.49848472991218,39.92197418531962
13.513513513513514,72.58830549845055,39.97143483841124
13.538538538538539,72.67810868750512,40.020885811194354
13.563563563563564,72.76789432515025,40.07032711912838
13.588588588588589,72.85766243940164,40.119758777640406
13.613613613613614,72.94741305821616,40.16918080212516
13.63863863863864,73.03714620949192,40.21859320794502
13.663663663663664,73.12686192106841,40.26799601043002
13.68868868868869,73.21656022072617,40.31738922487781
13.713713713713714,73.30624113618713,40.36677286655371
13.73873873873874,73.39590469511445,40.416146950690724
13.763763763763764,73.48555092511259,40.46551149248949
13.78878878878879,73.57517985372728,40.51486650711833
13.813813813813814,73.66479150844555,40.56421200971323
13.83883883883884,73.75438591669578,40.6135480153779
13.863863863863864,73.84396310584768,40.66287453918372
13.88888888888889,73.93352310321237,40.71219159616981
13.913913913913914,74.02306593604237,40.761499201343035
13.93893893893894,74.11259163153159,40.81079736967798
13.963963963963964,74.20210021681541,40.86008611611699
13.98898898898899,74.29159171897071,40.90936545557021
14.014014014014014,74.38106616501592,40.95863540291559
14.03903903903904,74.47052358191102,41.007895972998895
14.064064064064064,74.55996399655754,41.05714718063372
14.08908908908909,74.64938743579873,41.10638904060153
14.114114114114114,74.73879392641948,41.1556215676517
14.13913913913914,74.82818349514643,41.204844776501496
14.164164164164164,74.917556168648,41.254058681836135
14.18918918918919,75.00691197353439,41.30326329830878
14.214214214214214,75.09625093635773,41.3524586405406
14.23923923923924,75.18557308361207,41.4016447231208
14.264264264264265,75.27487844173339,41.450821560606606
14.28928928928929,75.36416703709973,41.49998916752334
14.314314314314315,75.45343889603132,41.54914755836445
14.33933933933934,75.54269404479032,41.59829674759149
14.364364364364365,75.6319325095813,41.64743674963423
14.38938938938939,75.72115431655104,41.69656757889064
14.414414414414415,75.81035949178859,41.745689249726894
14.43943943943944,75.89954806132546,41.794801776477506
14.464464464464465,75.98872005113562,41.84390517344528
14.48948948948949,76.07787548713561,41.89299945490139
14.514514514514515,76.16701439518441,41.94208463508535
14.53953953953954,76.25613680108387,41.99116072820519
14.564564564564565,76.34524273057846,42.040227748437324
14.58958958958959,76.4343322093555,42.08928570992674
14.614614614614615,76.52340526304519,42.13833462678693
14.63963963963964,76.61246191722064,42.18737451309998
14.664664664664665,76.70150219739811,42.23640538291665
14.68968968968969,76.7905261290369,42.285427250256355
14.714714714714715,76.87953373753949,42.33444012910721
14.73973973973974,76.96852504825169,42.38344403342611
14.764764764764765,77.05750008646261,42.43243897713876
14.78978978978979,77.14645887740484,42.481424974139706
14.814814814814815,77.23540144625446,42.53040203829241
14.83983983983984,77.32432781813115,42.579370183429255
14.864864864864865,77.4132380180983,42.62832942335162
14.88988988988989,77.50213207116312,42.67727977182998
14.914914914914915,77.59101000227653,42.72622124260379
14.93993993993994,77.67987183633359,42.77515384938174
14.964964964964967,77.76871759817321,42.824077605841616
14.989989989989992,77.85754731257862,42.872992525630536
15.015015015015017,77.94636100427712,42.92189862236483
15.040040040040042,78.03515869794037,42.97079590963016
15.065065065065067,78.12394041818447,43.01968440098164
15.090090090090092,78.21270618956996,43.068564109943736
15.115115115115117,78.30145603660199,43.117435050010464
15.140140140140142,78.39018998373041,43.16629723464535
15.165165165165167,78.47890805534985,43.21515067728152
15.190190190190192,78.56761027579977,43.26399539132175
15.215215215215217,78.65629666936466,43.31283139013851
15.240240240240242,78.74496726027408,43.36165868707403
15.265265265265267,78.83362207270271,43.41047729544034
15.290290290290292,78.92226113077056,43.45928722851934
15.315315315315317,79.01088445854298,43.50808849956283
15.340340340340342,79.09949208003074,43.5568811217926
15.365365365365367,79.18808401919033,43.605665108400494
15.390390390390392,79.27666029992372,43.65444047254836
15.415415415415417,79.36522094607876,43.703207227368246
15.440440440440442,79.45376598144924,43.751965385962414
15.465465465465467,79.5422954297748,43.800714961403344
15.490490490490492,79.63080931474123,43.84945596673382
15.515515515515517,79.71930765998047,43.898188414967
15.540540540540542,79.80779048907087,43.94691231908652
15.565565565565567,79.896257825537,43.995627692046426
15.590590590590592,79.98470969285012,44.04433454677135
15.615615615615617,80.07314611442796,44.093032896156515
15.640640640640642,80.161567113635,44.141722753067796
15.665665665665667,80.24997271378265,44.19040413034183
15.690690690690692,80.33836293812912,44.23907704078596
15.715715715715717,80.4267378098797,44.28774149717841
15.740740740740742,80.51509735218688,44.33639751226832
15.765765765765767,80.60344158815039,44.385045098775755
15.790790790790792,80.69177054081729,44.43368426939182
15.815815815815817,80.78008423318218,44.482315036778694
15.840840840840842,80.86838268818715,44.53093741356967
15.865865865865867,80.95666592872213,44.579551412369284
15.890890890890892,81.04493397762474,44.62815704575329
15.915915915915917,81.13318685768058,44.67675432626881
15.940940940940942,81.2214245916233,44.72534326643433
15.965965965965967,81.3096472021346,44.77392387873974
15.990990990990992,81.39785471184457,44.82249617564651
16.016016016016017,81.48604714333156,44.87106016958764
16.04104104104104,81.57422451912245,44.919615872967746
16.066066066066067,81.66238686169274,44.96816329816319
16.09109109109109,81.75053419346655,45.01670245752203
16.116116116116117,81.83866653681694,45.06523336336417
16.14114114114114,81.92678391406574,45.113756027981374
16.166166166166168,82.01488634748404,45.162270463637405
16.19119119119119,82.10297385929192,45.210776682567975
16.216216216216218,82.1910464716588,45.25927469698086
16.24124124124124,82.27910420670348,45.30776451905601
16.266266266266268,82.36714708649431,45.35624616094557
16.29129129129129,82.45517513304914,45.404719634773855
16.316316316316318,82.54318836833572,45.45318495263763
16.34134134134134,82.63118681427144,45.501642126605915
16.366366366366368,82.71917049272393,45.550091168720314
16.39139139139139,82.80713942551064,45.598532090994816
16.416416416416418,82.89509363439934,45.64696490541606
16.44144144144144,82.98303314110811,45.6953896239433
16.466466466466468,83.07095796730543,45.743806258508485
16.49149149149149,83.1588681346103,45.79221482101633
16.516516516516518,83.24676366459245,45.84061532334441
16.54154154154154,83.33464457877228,45.88900777734314
16.566566566566568,83.42251089862118,45.93739219483593
16.59159159159159,83.51036264556149,45.98576858761919
16.616616616616618,83.59819984096669,46.03413696746246
16.64164164164164,83.68602250616146,46.08249734610835
16.666666666666668,83.7738306624219,46.13084973527275
16.69169169169169,83.8616243309755,46.179194146644775
16.716716716716718,83.94940353300146,46.22753059188694
16.74174174174174,84.03716828963051,46.275859082635115
16.766766766766768,84.12491862194535,46.32417963049867
16.79179179179179,84.21265455098053,46.37249224706046
16.816816816816818,84.3003760977227,46.420796943877
16.84184184184184,84.38808328311067,46.46909373247845
16.866866866866868,84.47577612803549,46.51738262436864
16.89189189189189,84.56345465334064,46.56566363102525
16.916916916916918,84.65111887982216,46.61393676389982
16.94194194194194,84.73876882822866,46.66220203441774
16.966966966966968,84.82640451926152,46.71045945397844
16.99199199199199,84.914025973575,46.75870903395538
17.017017017017018,85.00163321177634,46.80695078569613
17.04204204204204,85.08922625442588,46.85518472052244
17.067067067067068,85.17680512203715,46.90341084973027
17.092092092092095,85.26436983507709,46.95162918458994
17.117117117117118,85.35192041396594,46.99983973634604
17.142142142142145,85.43945687907768,47.048042516217706
17.167167167167168,85.52697925073984,47.09623753539847
17.192192192192195,85.6144875492338,47.144424805056474
17.217217217217218,85.70198179479485,47.192604336334476
17.242242242242245,85.78946200761233,47.24077614034991
17.26726726726727,85.87692820782966,47.28894022819496
17.292292292292295,85.96438041554458,47.33709661093663
17.31731731731732,86.05181865080914,47.385245299616756
17.342342342342345,86.13924293362999,47.4333863052522
17.36736736736737,86.22665328396828,47.481519638834754
17.392392392392395,86.31404972173995,47.52964531133132
17.41741741741742,86.40143226681569,47.577763333683905
17.442442442442445,86.48880093902127,47.625873716809714
17.46746746746747,86.57615575813743,47.673976471601215
17.492492492492495,86.66349674390015,47.722071608926214
17.51751751751752,86.7508239160006,47.77015913962784
17.542542542542545,86.83813729408553,47.81823907452476
17.56756756756757,86.92543689775707,47.86631142441107
17.592592592592595,87.01272274657308,47.914376200056495
17.61761761761762,87.09999486004709,47.962433412206344
17.642642642642645,87.18725325764863,48.01048307158169
17.66766766766767,87.27449795880307,48.0585251888793
17.692692692692695,87.36172898289196,48.10655977477182
17.71771771771772,87.44894634925306,48.154586839907736
17.742742742742745,87.53615007718047,48.20260639491155
17.76776776776777,87.62334018592459,48.25061845038369
17.792792792792795,87.71051669469259,48.298623016900734
17.81781781781782,87.79767962264813,48.346620105015354
17.842842842842845,87.88482898891174,48.39460972525644
17.86786786786787,87.97196481256077,48.44259188812913
17.892892892892895,88.05908711262967,48.490566604114896
17.91791791791792,88.1461959081099,48.53853388367158
17.942942942942945,88.23329121795024,48.58649373723352
17.96796796796797,88.32037306105673,48.63444617521148
17.992992992992995,88.40744145629296,48.682391207992886
18.01801801801802,88.49449642247997,48.73032884594171
18.043043043043046,88.58153797839658,48.778259099398724
18.06806806806807,88.66856614277933,48.82618197868132
18.093093093093096,88.75558093432265,48.87409749408382
18.11811811811812,88.84258237167906,48.92200565587738
18.143143143143146,88.92957047345912,48.96990647431008
18.16816816816817,89.01654525823167,49.01779995960703
18.193193193193196,89.10350674452387,49.065686121970394
18.21821821821822,89.19045495082133,49.113564971579436
18.243243243243246,89.27738989556828,49.161436518590655
18.26826826826827,89.36431159716751,49.20930077313772
18.293293293293296,89.4512200739807,49.25715774533165
18.31831831831832,89.5381153443284,49.305007445260834
18.343343343343346,89.62499742649011,49.35284988299106
18.36836836836837,89.71186633870447,49.4006850685656
18.393393393393396,89.79872209916935,49.44851301200529
18.41841841841842,89.88556472604198,49.496333723308574
18.443443443443446,89.97239423743899,49.54414721245154
18.46846846846847,90.05921065143652,49.591953489388
18.493493493493496,90.14601398607046,49.63975256404956
18.51851851851852,90.23280425933636,49.68754444634567
18.543543543543546,90.31958148918972,49.73532914616368
18.56856856856857,90.40634569354597,49.78310667336889
18.593593593593596,90.49309689028068,49.83087703780466
18.61861861861862,90.57983509722952,49.87864024929236
18.643643643643646,90.66656033218852,49.92639631763155
18.66866866866867,90.75327261291417,49.97414525259998
18.693693693693696,90.83997195712337,50.02188706395368
18.71871871871872,90.92665838249368,50.06962176142692
18.743743743743746,91.01333190666344,50.11734935473244
18.76876876876877,91.09999254723168,50.16506985356131
18.793793793793796,91.18664032175849,50.21278326758316
18.81881881881882,91.27327524776501,50.26048960644617
18.843843843843846,91.35989734273348,50.30818887977708
18.86886886886887,91.44650662410734,50.35588109718131
18.893893893893896,91.53310310929147,50.403566268243026
18.91891891891892,91.61968681565222,50.451244402525134
18.943943943943946,91.70625776051745,50.49891550956942
18.96896896896897,91.79281596117666,50.546579598896514
18.993993993993996,91.87936143488125,50.594236680006034
19.01901901901902,91.96589419884437,50.64188676237658
19.044044044044046,92.05241427024123,50.68952985546584
19.06906906906907,92.13892166620907,50.73716596871059
19.094094094094096,92.22541640384733,50.78479511152682
19.11911911911912,92.3118985002178,50.83241729330974
19.144144144144146,92.39836797234456,50.880032523433826
19.16916916916917,92.48482483721423,50.92764081125294
19.194194194194196,92.57126911177608,50.97524216610032
19.21921921921922,92.65770081294195,51.02283659728867
19.244244244244246,92.74411995758662,51.070424114110224
19.26926926926927,92.83052656254765,51.118004725836755
19.294294294294296,92.9169206446257,51.165578441719695
19.31931931931932,93.00330222058444,51.21314527099011
19.344344344344346,93.0896713071508,51.26070522285885
19.36936936936937,93.17602792101499,51.308258306516564
19.394394394394396,93.26237207883064,51.355804531133685
19.41941941941942,93.34870379721484,51.403343905860595
19.444444444444446,93.43502309274837,51.45087643982765
19.46946946946947,93.5213299819756,51.49840214214516
19.494494494494496,93.60762448140478,51.54592102190356
19.51951951951952,93.69390660750796,51.59343308817333
19.544544544544546,93.78017637672134,51.64093835000523
19.56956956956957,93.8664338054451,51.68843681643015
19.594594594594597,93.95267891004362,51.735928496459316
19.61961961961962,94.03891170684558,51.78341339908427
19.644644644644647,94.1251322121441,51.83089153327694
19.66966966966967,94.21134044219671,51.878362907989725
19.694694694694697,94.2975364132256,51.9258275321555
19.71971971971972,94.38372014141754,51.97328541468768
19.744744744744747,94.46989164292418,52.02073656448032
19.76976976976977,94.55605093386198,52.068180990408095
19.794794794794797,94.64219803031237,52.115618701326405
19.81981981981982,94.72833294832185,52.16304970607139
19.844844844844847,94.81445570390213,52.210474013460065
19.86986986986987,94.90056631303007,52.25789163229023
19.894894894894897,94.98666479164798,52.30530257134068
19.91991991991992,95.07275115566357,52.35270683937114
19.944944944944947,95.15882542095008,52.40010444512234
19.96996996996997,95.24488760334641,52.44749539731615
19.994994994994997,95.33093771865717,52.4948797046555
20.02002002002002,95.41697578265278,52.54225737582455
20.045045045045047,95.50300181106964,52.58962841948867
20.07007007007007,95.58901581961005,52.6369928442945
20.095095095095097,95.6750178239425,52.684350658870024
20.12012012012012,95.76100783970166,52.73170187182463
20.145145145145147,95.84698588248847,52.77904649174912
20.17017017017017,95.93295196787021,52.826384527215765
20.195195195195197,96.0189061113807,52.87371598677842
20.22022022022022,96.10484832852032,52.92104087897249
20.245245245245247,96.19077863475603,52.96835921231503
20.27027027027027,96.27669704552166,53.0156709953048
20.295295295295297,96.36260357621771,53.062976236422244
20.32032032032032,96.44849824221178,53.110274944129685
20.345345345345347,96.53438105883835,53.15756712687117
20.37037037037037,96.62025204139911,53.20485279307275
20.395395395395397,96.70611120516291,53.252131951142346
20.42042042042042,96.79195856536586,53.29940460946987
20.445445445445447,96.87779413721152,53.346670776427295
20.47047047047047,96.96361793587083,53.39393046036865
20.495495495495497,97.0494299764823,53.441183669630114
20.52052052052052,97.13523027415222,53.48843041253007
20.545545545545547,97.22101884395443,53.535670697369106
20.57057057057057,97.30679570093069,53.5829045324301
20.595595595595597,97.3925608600907,53.63013192597826
20.62062062062062,97.47831433641204,53.67735288626117
20.645645645645647,97.5640561448405,53.72456742150885
20.67067067067067,97.64978630028997,53.77177553993377
20.695695695695697,97.73550481764264,53.81897724973095
20.72072072072072,97.82121171174902,53.86617255907798
20.745745745745747,97.90690699742811,53.913361476135066
20.77077077077077,97.9925906894673,53.96054400904504
20.795795795795797,98.07826280262277,54.00772016593349
20.82082082082082,98.16392335161925,54.05488995490878
20.845845845845847,98.24957235115032,54.10205338406204
20.87087087087087,98.33520981587837,54.149210461467256
20.895895895895897,98.42083576043484,54.19636119518137
20.92092092092092,98.50645019942004,54.24350559324419
20.945945945945947,98.59205314740356,54.29064366367858
20.97097097097097,98.67764461892413,54.337775414490444
20.995995995995997,98.76322462848975,54.38490085366874
21.02102102102102,98.8487931905778,54.43201998918557
21.046046046046047,98.93435031963516,54.479132828996256
21.07107107107107,99.01989603007816,54.52623938103929
21.096096096096097,99.10543033629284,54.57333965323647
21.12112112112112,99.19095325263491,54.620433653492896
21.146146146146148,99.27646479342988,54.66752138969706
21.17117117117117,99.36196497297308,54.714602869720814
21.196196196196198,99.44745380552986,54.76167810141951
21.22122122122122,99.53293130533558,54.808747092631975
21.246246246246248,99.61839748659574,54.85580985118062
21.27127127127127,99.70385236348598,54.902866384871366
21.296296296296298,99.78929595015221,54.94991670149382
21.32132132132132,99.8747282607108,54.996960808821285
21.346346346346348,99.96014930924852,55.04399871461077
21.371371371371374,100.04555910982265,55.09103042660304
21.396396396396398,100.13095767646101,55.13805595252267
21.421421421421424,100.2163450231622,55.185075300078104
21.446446446446448,100.30172116389558,55.23208847696169
21.471471471471475,100.38708611260125,55.27909549084971
21.496496496496498,100.47243988319036,55.32609634940244
21.521521521521525,100.55778248954499,55.3730910602642
21.546546546546548,100.64311394551831,55.420079631063345
21.571571571571575,100.72843426493466,55.4670620694124
21.596596596596598,100.81374346158957,55.514038382907984
21.621621621621625,100.89904154925,55.56100857913102
21.646646646646648,100.98432854165415,55.60797266564658
21.671671671671675,101.06960445251185,55.6549306500041
21.696696696696698,101.15486929550434,55.70188253973727
21.721721721721725,101.2401230842846,55.74882834236426
21.746746746746748,101.32536583247725,55.79576806538758
21.771771771771775,101.41059755367867,55.842701716294215
21.796796796796798,101.49581826145715,55.889629302555655
21.821821821821825,101.58102796935292,55.936550831627976
21.846846846846848,101.66622669087815,55.983466310951776
21.871871871871875,101.7514144395172,56.030375747952334
21.896896896896898,101.83659122872652,56.077279150039566
21.921921921921925,101.92175707193476,56.12417652460812
21.946946946946948,102.006911982543,56.17106787903738
21.971971971971975,102.09205597392462,56.21795322069156
21.996996996996998,102.1771890594255,56.26483255691968
22.022022022022025,102.26231125236403,56.31170589505563
22.047047047047048,102.34742256603121,56.35857324241825
22.072072072072075,102.43252301369077,56.40543460631131
22.097097097097098,102.51761260857916,56.4522899940236
22.122122122122125,102.60269136390572,56.49913941282897
22.147147147147148,102.68775929285259,56.54598286998628
22.172172172172175,102.77281640857501,56.59282037273959
22.197197197197198,102.85786272420117,56.63965192831807
22.222222222222225,102.94289825283249,56.68647754393613
22.24724724724725,103.02792300754349,56.73329722679338
22.272272272272275,103.11293700138206,56.78011098407476
22.2972972972973,103.19794024736936,56.82691882295051
22.322322322322325,103.2829327585,56.87372075057622
22.34734734734735,103.36791454774202,56.92051677409286
22.372372372372375,103.45288562803711,56.96730690062691
22.3973973973974,103.53784601230056,57.014091137290286
22.422422422422425,103.62279571342135,57.060869491180426
22.44744744744745,103.70773474426218,57.107641969380296
22.472472472472475,103.79266311765973,57.15440857895854
22.4974974974975,103.87758084642444,57.20116932696934
22.522522522522525,103.96248794334088,57.24792422045265
22.54754754754755,104.0473844211675,57.29467326643403
22.572572572572575,104.13227029263706,57.341416471924894
22.5975975975976,104.21714557045638,57.38815384392236
22.622622622622625,104.30201026730664,57.43488538940945
22.64764764764765,104.38686439584329,57.481611115355015
22.672672672672675,104.47170796869618,57.52833102871378
22.6976976976977,104.55654099846966,57.57504513642645
22.722722722722725,104.64136349774263,57.62175344541974
22.74774774774775,104.72617547906853,57.6684559626063
22.772772772772775,104.81097695497556,57.715152694884914
22.7977977977978,104.8957679379666,57.7618436491404
22.822822822822825,104.98054844051941,57.80852883224376
22.84784784784785,105.06531847508654,57.85520825105209
22.872872872872875,105.15007805409553,57.90188191240876
22.8978978978979,105.234827189949,57.948549823143374
22.922922922922925,105.31956589502448,57.995211990071745
22.94794794794795,105.40429418167483,58.04186841999608
22.972972972972975,105.48901206222806,58.08851911970492
22.997997997998,105.5737195489874,58.13516409597315
23.023023023023026,105.65841665423147,58.18180335556212
23.04804804804805,105.74310339021432,58.22843690521962
23.073073073073076,105.8277797691655,58.275064751679984
23.0980980980981,105.91244580329,58.321686901663995
23.123123123123126,105.99710150476854,58.36830336187909
23.14814814814815,106.08174688575743,58.414914139019245
23.173173173173176,106.16638195838874,58.46151923976511
23.1981981981982,106.25100673477037,58.50811867078401
23.223223223223226,106.33562122698608,58.554712438729965
23.24824824824825,106.4202254470955,58.60130055024375
23.273273273273276,106.50481940713433,58.64788301195292
23.2982982982983,106.58940311911434,58.69445983047187
23.323323323323326,106.67397659502338,58.74103101240184
23.34834834834835,106.75853984682543,58.78759656433089
23.373373373373376,106.84309288646088,58.83415649283411
23.3983983983984,106.92763572584629,58.88071080447347
23.423423423423426,107.01216837687465,58.92725950579797
23.44844844844845,107.09669085141545,58.973802603343636
23.473473473473476,107.18120316131454,59.020340103633494
23.4984984984985,107.26570531839444,59.06687201317775
23.523523523523526,107.35019733445431,59.11339833847371
23.54854854854855,107.43467922126993,59.15991908600581
23.573573573573576,107.51915099059384,59.20643426224571
23.5985985985986,107.60361265415548,59.25294387365233
23.623623623623626,107.68806422366104,59.29944792667179
23.64864864864865,107.77250571079372,59.345946427737566
23.673673673673676,107.8569371272137,59.39243938327043
23.6986986986987,107.94135848455818,59.43892679967854
23.723723723723726,108.0257697944416,59.48540868335748
23.74874874874875,108.1101710684554,59.53188504069018
23.773773773773776,108.19456231816841,59.57835587804714
23.7987987987988,108.27894355512666,59.62482120178628
23.823823823823826,108.36331479085356,59.67128101825308
23.84884884884885,108.44767603685001,59.71773533378062
23.873873873873876,108.53202730459428,59.76418415468952
23.8988988988989,108.61636860554225,59.81062748728804
23.923923923923926,108.70069995112736,59.85706533787215
23.94894894894895,108.7850213527607,59.90349771272546
23.973973973973976,108.86933282183112,59.94992461811935
23.998998998999,108.9536343697052,59.99634606031292
24.024024024024026,109.03792600772738,60.04276204555312
24.04904904904905,109.12220774721996,60.08917258007465
24.074074074074076,109.2064795994832,60.135577670100126
24.0990990990991,109.29074157579537,60.18197732184003
24.124124124124126,109.37499368741278,60.22837154149275
24.14914914914915,109.45923594556993,60.274760335244665
24.174174174174176,109.54346836147937,60.32114370927009
24.1991991991992,109.627690946332,60.367521669731374
24.224224224224226,109.71190371129698,60.41389422277896
24.24924924924925,109.79610666752178,60.460261374551266
24.274274274274276,109.88029982613237,60.50662313117493
24.2992992992993,109.9644831982331,60.55297949876466
24.324324324324326,110.0486567949068,60.59933048342333
24.34934934934935,110.132820627215,60.645676091242066
24.374374374374376,110.21697470619779,60.69201632830021
24.3993993993994,110.30111904287386,60.738351200665306
24.424424424424426,110.38525364824086,60.7846807143933
24.44944944944945,110.469378533275,60.83100487552836
24.474474474474476,110.55349370893155,60.877323690103104
24.4994994994995,110.63759918614453,60.923637164138434
24.524524524524526,110.721694975827,60.96994530364377
24.54954954954955,110.80578108887099,61.01624811461688
24.574574574574577,110.88985753614767,61.062545603044086
24.5995995995996,110.97392432850722,61.108837774900145
24.624624624624627,111.05798147677925,61.155124636148464
24.64964964964965,111.14202899177226,61.20140619274088
24.674674674674677,111.2260668842743,61.2476824506179
24.6996996996997,111.3100951650527,61.29395341570868
24.724724724724727,111.39411384485409,61.34021909393094
24.74974974974975,111.47812293440462,61.38647949119115
24.774774774774777,111.56212244441004,61.43273461338451
24.7997997997998,111.6461123855555,61.47898446639491
24.824824824824827,111.73009276850581,61.525229056095036
24.84984984984985,111.81406360390548,61.57146838834638
24.874874874874877,111.89802490237868,61.61770246899925
24.8998998998999,111.98197667452942,61.663931303892824
24.924924924924927,112.06591893094142,61.710154898855144
24.94994994994995,112.14985168217842,61.756373259703224
24.974974974974977,112.23377493878394,61.80258639224296
25.0,112.31768871128155,61.848794302269255


==> figure_data/fig_2/Cs/theta_0/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,0.5201366494638365,0.2864181502564085
0.05005005005005005,0.5202909616842093,0.28650312373552533
0.07507507507507508,0.5205450447628545,0.28664303697846255
0.1001001001001001,0.5208954898427544,0.2868360128659623
0.12512512512512514,0.521338524688143,0.28707997418083236
0.15015015015015015,0.5218702093641517,0.28737275136078905
0.1751751751751752,0.522486558668482,0.2877121499166109
0.2002002002002002,0.5231836213225367,0.2880959940394832
0.22522522522522523,0.5239575315822128,0.2885221550209664
0.2502502502502503,0.524804542474438,0.28898856955500907
0.2752752752752753,0.5257210464702863,0.2894932511217936
0.3003003003003003,0.5267035874362147,0.2900342965687977
0.3253253253253253,0.527748866484783,0.29060988933254794
0.3503503503503504,0.5288537435539282,0.29121830030826273
0.3753753753753754,0.530015236011417,0.29185788708138016
0.4004004004004004,0.5312305152139115,0.2925270920327759
0.42542542542542544,0.5324969016918017,0.293224439687245
0.45045045045045046,0.5338118594464849,0.2939485335732458
0.47547547547547553,0.5351729897134335,0.2946980527884737
0.5005005005005005,0.5365780244471208,0.29547174841227475
0.5255255255255256,0.5380248197124272,0.29626843986656076
0.5505505505505506,0.5395113491143895,0.2970870112978388
0.5755755755755756,0.5410356973590776,0.2979264080314477
0.6006006006006006,0.5425960540093866,0.29878563313312523
0.6256256256256256,0.5441907074780117,0.299663744101184
0.6506506506506506,0.5458180392839421,0.30055984970379535
0.6756756756756758,0.5474765185870584,0.30147310696941343
0.7007007007007008,0.5491646970067994,0.302402718333626
0.7257257257257258,0.5508812037246248,0.3033479289422786
0.7507507507507508,0.5526247408655284,0.30430802410826185
0.7757757757757758,0.5543940791507374,0.3052823269176289
0.8008008008008008,0.5561880538116141,0.30627019597954724
0.8258258258258259,0.5580055607534252,0.30727102331384165
0.8508508508508509,0.5598455529568424,0.30828423236944696
0.8758758758758759,0.5617070371046736,0.3093092761668857
0.9009009009009009,0.5635890704212498,0.3103456355578464
0.9259259259259259,0.5654907577120484,0.3113928175950247
0.9509509509509511,0.5674112485914551,0.31245035400556415
0.9759759759759761,0.5693497348869759,0.31351779976166066
1.001001001001001,0.5713054482087144,0.31459473174217306
1.026026026026026,0.5732776576734644,0.31568074747937247
1.0510510510510511,0.575265667773323,0.31677546398527423
1.0760760760760761,0.5772688163793053,0.3178785166523101
1.1011011011011012,0.5792864728709997,0.3189895582234042
1.1261261261261262,0.5813180363838535,0.3201082578268254
1.1511511511511512,0.5833629341662203,0.32123430007147913
1.1761761761761762,0.5854206200388021,0.32236738419858524
1.2012012012012012,0.5874905729496108,0.3235072232859536
1.2262262262262262,0.5895722956180474,0.32465354350133363
1.2512512512512513,0.591665313262112,0.32580608340154055
1.2762762762762763,0.5937691724031864,0.3269645932742975
1.3013013013013013,0.5958834397432182,0.3281288345199464
1.3263263263263263,0.5980077011094688,0.3292985790703637
1.3513513513513515,0.6001415604623662,0.330473608842625
1.3763763763763766,0.6022846389622742,0.33165371522511244
1.4014014014014016,0.6044365740913207,0.33283869859394183
1.4264264264264266,0.6065970188266607,0.33402836785771156
1.4514514514514516,0.6087656408618453,0.3352225400287422
1.4764764764764766,0.610942121873156,0.33642103981907695
1.5015015015015016,0.6131261568280301,0.3376236992596589
1.5265265265265267,0.6153174533328516,0.3388303573411867
1.5515515515515517,0.6175157310176188,0.34004085967527525
1.5765765765765767,0.6197207209551577,0.3412550581746405
1.6016016016016017,0.6219321651126763,0.3424728107510928
1.6266266266266267,0.6241498158336829,0.34369398103024973
1.6516516516516517,0.6263734353483158,0.34491843808189504
1.6766766766766767,0.62860279531035,0.34614605616502714
1.7017017017017018,0.6308376763593064,0.3473767144867298
1.7267267267267268,0.6330778677062329,0.348610296974079
1.7517517517517518,0.6353231667406669,0.3498466920577133
1.7767767767767768,0.6375733786632968,0.3510857924695549
1.8018018018018018,0.6398283161198867,0.3523274950412274
1.8268268268268268,0.6420877988919989,0.35357170053374887
1.8518518518518519,0.6443516535583123,0.3548183134510336
1.876876876876877,0.6466197132047102,0.3560672418802495
1.9019019019019021,0.6488918171379536,0.35731839733414944
1.9269269269269271,0.6511678106150944,0.3585716946020699
1.9519519519519521,0.6534475445868384,0.3598270516086116
1.9769769769769772,0.6557308754536222,0.3610843892793213
2.002002002002002,0.6580176648338124,0.36234363141304754
2.027027027027027,0.6603077793433029,0.3636047045605748
2.052052052052052,0.6626010903859412,0.3648675379092191
2.0770770770770772,0.664897473954082,0.36613206317300145
2.1021021021021022,0.6671968104388057,0.36739821448814236
2.1271271271271273,0.6694989844492161,0.36866592831355693
2.1521521521521523,0.6718038846403005,0.3699351433360641
2.1771771771771773,0.6741114035489978,0.37120580038011597
2.2022022022022023,0.6764214374378783,0.37247784232171877
2.2272272272272273,0.678733886146164,0.3737512140063958
2.2522522522522523,0.6810486529476325,0.3750258621709406
2.2772772772772774,0.6833656444150514,0.3763017353687667
2.3023023023023024,0.6856847702908024,0.3775787838986657
2.3273273273273274,0.6880059433633966,0.3788569597368089
2.3523523523523524,0.690329079349523,0.38013621647179635
2.3773773773773774,0.6926540967814224,0.3814165092426383
2.4024024024024024,0.6949809168992307,0.38269779467947307
2.4274274274274275,0.697309463548119,0.3839800308469261
2.4524524524524525,0.6996396630799188,0.38526317718993885
2.4774774774774775,0.7019714442590655,0.3865471944819762
2.5025025025025025,0.704304738172612,0.38783204477547384
2.5275275275275275,0.706639478144115,0.3891176913544198
2.5525525525525525,0.7089755996512218,0.3904040986889721
2.5775775775775776,0.7113130402467484,0.3916912323920001
2.6026026026026026,0.7136517394831153,0.3929790591774743
2.6276276276276276,0.7159916388399389,0.39426754682059345
2.6526526526526526,0.7183326816546621,0.39555666411958645
2.677677677677678,0.7206748130560646,0.39684638085909835
2.702702702702703,0.7230179799005082,0.3981366677750838
2.727727727727728,0.725362130710807,0.3994274965211449
2.752752752752753,0.7277072156175873,0.40071883963624094
2.777777777777778,0.730053186303025,0.40201067051370637
2.802802802802803,0.732399995946849,0.4033029633715176
2.827827827827828,0.7347475991745103,0.4045956932237513
2.852852852852853,0.7370959520074155,0.4058888358531804
2.877877877877878,0.7394450118151304,0.40718236778495437
2.902902902902903,0.7417947372694645,0.40847626626131534
2.927927927927928,0.7441450883003555,0.4097705092173058
2.9529529529529532,0.7464960260534704,0.41106507525742086
2.9779779779779783,0.7488475128494485,0.4123599436331653
3.0030030030030033,0.75119951214471,0.4136550942214725
3.0280280280280283,0.7535519884937716,0.41495050750395257
3.0530530530530533,0.7559049075129889,0.41624616454692775
3.0780780780780783,0.7582582358456765,0.4175420469822247
3.1031031031031033,0.7606119411285424,0.4188381369886915
3.1281281281281283,0.7629659919593741,0.42013441727440376
3.1531531531531534,0.7653203578659357,0.4214308710595373
3.1781781781781784,0.7676750092760083,0.4227274820598713
3.2032032032032034,0.7700299174885442,0.424024234470903
3.2282282282282284,0.7723850546458727,0.4253211129525433
3.2532532532532534,0.7747403937069187,0.42661810261436944
3.2782782782782784,0.777095908421398,0.42791518900141473
3.3033033033033035,0.7794515733049383,0.4292123580804694
3.3283283283283285,0.7818073636150985,0.4305095962268749
3.3533533533533535,0.7841632553282395,0.43180689021178803
3.3783783783783785,0.7865192251172216,0.433104227189899
3.4034034034034035,0.7888752503298889,0.434401594687585
3.4284284284284285,0.7912313089683071,0.4356989805914757
3.4534534534534536,0.7935873796687356,0.4369963731374263
3.4784784784784786,0.7959434416822899,0.4382937608998676
3.5035035035035036,0.7982994748562796,0.4395911327815308
3.5285285285285286,0.8006554596161872,0.4408884780035231
3.5535535535535536,0.8030113769482657,0.4421857860957456
3.5785785785785786,0.8053672083827318,0.44348304688763796
3.6036036036036037,0.8077229359775308,0.44478025049923847
3.6286286286286287,0.8100785423026493,0.4460773873325461
3.6536536536536537,0.8124340104249572,0.44737444806317295
3.6786786786786787,0.814789323893557,0.44867142363227724
3.7037037037037037,0.817144466725625,0.44996830523876635
3.7287287287287287,0.819499423392715,0.4512650843317551
3.753753753753754,0.8218541788075253,0.4525617526032785
3.778778778778779,0.8242087183110928,0.4538583019812403
3.8038038038038042,0.8265630276604088,0.4551547246225934
3.8288288288288292,0.8289170930164413,0.4564510129067444
3.8538538538538543,0.8312709009325426,0.45774715942916994
3.8788788788788793,0.8336244383432329,0.45904315699524034
3.9039039039039043,0.835977692553345,0.46033899861424216
3.9289289289289293,0.8383306512275159,0.46163467749359144
3.9539539539539543,0.8406833023800149,0.4629301870332326
3.9789789789789793,0.8430356343648933,0.46422552082021407
4.004004004004004,0.8453876358664449,0.46552067262343566
4.029029029029029,0.8477392958899699,0.46681563638856216
4.054054054054054,0.8500906037528243,0.46811040623309497
4.079079079079079,0.8524415490757514,0.4694049764415985
4.104104104104104,0.8547921217744829,0.4706993414610754
4.129129129129129,0.8571423120515964,0.4719934958964825
4.1541541541541545,0.8594921103886283,0.47328743450638827
4.1791791791791795,0.8618415075384266,0.47458115219876107
4.2042042042042045,0.8641904945177385,0.4758746440268882
4.2292292292292295,0.8665390626000206,0.47716790518541624
4.2542542542542545,0.8688872033084706,0.478460931006514
4.2792792792792795,0.8712349084092696,0.4797537169561516
4.3043043043043046,0.8735821699050245,0.48104625863048894
4.32932932932933,0.875928980028409,0.4823385517523746
4.354354354354355,0.878275331235994,0.48363059216794835
4.37937937937938,0.880621216202262,0.4849223758433448
4.404404404404405,0.8829666278137965,0.48621389886149413
4.42942942942943,0.8853115591636466,0.48750515741901873
4.454454454454455,0.8876560035458539,0.48879614782321934
4.47947947947948,0.8899999544501389,0.49008686648914906
4.504504504504505,0.892343405556747,0.49137730993677553
4.52952952952953,0.894686350731439,0.4926674747882222
4.554554554554555,0.8970287840206299,0.4939573577650913
4.57957957957958,0.8993706996466663,0.4952469556858633
4.604604604604605,0.9017120920032401,0.49653626546337204
4.62962962962963,0.9040529556509336,0.49782528410235083
4.654654654654655,0.9063932853128903,0.4991140086970488
4.67967967967968,0.9087330758706104,0.5004024364289158
4.704704704704705,0.9110723223598648,0.5016905645643523
4.72972972972973,0.9134110199667241,0.5029783904525228
4.754754754754755,0.9157491640236982,0.5042659115232295
4.77977977977978,0.9180867500059864,0.5055531252848486
4.804804804804805,0.9204237735278313,0.5068400293223214
4.82982982982983,0.9227602303389721,0.5081266212952015
4.854854854854855,0.9250961163211987,0.5094128989357577
4.87987987987988,0.9274314274850004,0.5106988600471286
4.904904904904905,0.929766159966306,0.5119845025015267
4.92992992992993,0.9321003100233138,0.5132698242384938
4.954954954954955,0.9344338740334097,0.5145548232632031
4.97997997997998,0.9367668484901656,0.515839497644807
5.005005005005005,0.9390992300004241,0.5171238455148314
5.03003003003003,0.9414310152814593,0.5184078650656122
5.055055055055055,0.9437622011582122,0.5196915545487734
5.08008008008008,0.9460927845606061,0.5209749122737483
5.105105105105105,0.94842276252093,0.5222579366063387
5.13013013013013,0.9507521321712908,0.5235406259673124
5.155155155155155,0.9530808907411384,0.5248229788310397
5.18018018018018,0.95540903555485,0.5261049937241639
5.205205205205205,0.9577365640293858,0.5273866692243095
5.23023023023023,0.960063473671998,0.5286680039588216
5.255255255255255,0.9623897620780082,0.5299489966035416
5.28028028028028,0.9647154269286385,0.531229645881612
5.305305305305305,0.9670404659888995,0.5325099505623152
5.33033033033033,0.9693648771055353,0.5337899094599406
5.355355355355356,0.9716886582050202,0.5350695214326815
5.380380380380381,0.9740118072916079,0.5363487853815614
5.405405405405406,0.9763343224454312,0.5376277002493876
5.430430430430431,0.9786562018206518,0.5389062650197315
5.455455455455456,0.9809774436436541,0.5401844787159351
5.480480480480481,0.98329804621129,0.5414623404001438
5.505505505505506,0.9856180078891642,0.5427398491723625
5.530530530530531,0.9879373271099662,0.5440170041695368
5.555555555555556,0.9902560023718436,0.5452938045646576
5.580580580580581,0.9925740322368157,0.5465702495658872
5.605605605605606,0.9948914153292292,0.5478463384157092
5.630630630630631,0.9972081503342504,0.5491220703900979
5.655655655655656,0.9995242359963974,0.5503974447977105
5.680680680680681,1.0018396711181083,0.5516724609790981
5.705705705705706,1.0041544545583436,0.5529471183059368
5.730730730730731,1.0064685852312265,0.554221416180278
5.755755755755756,1.0087820621047152,0.5554953540338183
5.780780780780781,1.0110948841993066,0.556768931327185
5.805805805805806,1.0134070505867747,0.5580421475492419
5.830830830830831,1.0157185603889407,0.5593150022164114
5.855855855855856,1.018029412776469,0.5605874948720121
5.8808808808808815,1.0203396069676975,0.5618596250856142
5.9059059059059065,1.0226491422274928,0.5631313924524098
5.9309309309309315,1.024958017866137,0.5644027965925993
5.9559559559559565,1.027266233238237,0.5656738371507907
5.9809809809809815,1.0295737877416669,0.5669445137954177
6.0060060060060065,1.0318806808165273,0.5682148262181664
6.0310310310310316,1.0341869119441385,0.569484774133421
6.056056056056057,1.036492480646052,0.5707543572777195
6.081081081081082,1.0387973864830868,0.5720235754092224
6.106106106106107,1.0411016290543933,0.5732924283071984
6.131131131131132,1.0434052079965321,0.5745609157715159
6.156156156156157,1.0457081229825818,0.5758290376221527
6.181181181181182,1.048010373721263,0.577096793698713
6.206206206206207,1.0503119599560866,0.5783641838599588
6.231231231231232,1.0526128814645204,0.5796312079833504
6.256256256256257,1.0549131380571752,0.5808978659645991
6.281281281281282,1.057212729577013,0.5821641577172303
6.306306306306307,1.0595116558985687,0.5834300831721554
6.331331331331332,1.0618099169271957,0.5846956422772566
6.356356356356357,1.0641075125983255,0.5859608349969784
6.381381381381382,1.0664044428767456,0.5872256613119307
6.406406406406407,1.068700707755895,0.5884901212185008
6.431431431431432,1.0709963072571755,0.5897542147284738
6.456456456456457,1.0732912414292795,0.5910179418686623
6.481481481481482,1.0755855103475302,0.5922813026805442
6.506506506506507,1.077879114113245,0.5935442972199106
6.531531531531532,1.0801720528531045,0.5948069255565195
6.556556556556557,1.082464326718541,0.5960691877737583
6.581581581581582,1.084755935885141,0.5973310839683157
6.606606606606607,1.0870468805520608,0.5985926142498585
6.631631631631632,1.0893371609414526,0.5998537787407177
6.656656656656657,1.0916267772979122,0.6011145775755815
6.681681681681682,1.0939157298879265,0.6023750109011937
6.706706706706707,1.0962040189993472,0.6036350788760626
6.731731731731732,1.0984916449408653,0.6048947816701717
6.756756756756757,1.1007786080415052,0.6061541194647017
6.781781781781782,1.1030649086501263,0.6074130924517549
6.806806806806807,1.1053505471349376,0.6086717008340893
6.831831831831832,1.1076355238830213,0.6099299448248553
6.856856856856857,1.1099198392998697,0.6111878246473411
6.881881881881882,1.112203493808932,0.6124453405347229
6.906906906906907,1.1144864878511689,0.6137024927298198
6.931931931931932,1.1167688218846201,0.6149592814848561
6.956956956956957,1.119050496383981,0.6162157070612267
6.981981981981982,1.1213315118401863,0.6174717697292701
7.007007007007007,1.123611868760007,0.618727469768044
7.032032032032032,1.125891567665654,0.6199828074651088
7.057057057057057,1.128170609094389,0.621237783116313
7.082082082082082,1.1304489935981485,0.6224923970255853
7.107107107107107,1.1327267217431716,0.6237466495047309
7.132132132132132,1.1350037941096391,0.6250005408732316
7.157157157157157,1.1372802112913194,0.6262540714580517
7.182182182182182,1.139555973895222,0.6275072415934467
7.207207207207207,1.1418310825412596,0.6287600516207773
7.232232232232232,1.1441055378619165,0.630012501888327
7.257257257257257,1.1463793405019262,0.6312645927511245
7.282282282282282,1.1486524911179523,0.6325163245707676
7.307307307307307,1.150924990378283,0.6337676977152555
7.332332332332332,1.1531968389625233,0.6350187125588191
7.357357357357357,1.1554680375613031,0.6362693694817605
7.382382382382382,1.157738586875986,0.6375196688702919
7.407407407407407,1.1600084876183856,0.6387696111163803
7.4324324324324325,1.1622777405104885,0.6400191966175945
7.4574574574574575,1.1645463462841839,0.641268425776956
7.482482482482483,1.166814305680997,0.6425172990027929
7.507507507507508,1.1690816194518328,0.6437658167085979
7.532532532532533,1.1713482883567194,0.6450139793128877
7.557557557557558,1.1736143131645602,0.6462617872390661
7.582582582582583,1.175879694652892,0.6475092409152912
7.6076076076076085,1.1781444336076474,0.6487563407743443
7.6326326326326335,1.1804085308229215,0.6500030872535012
7.6576576576576585,1.1826719871007465,0.6512494807944085
7.6826826826826835,1.1849348032508666,0.6524955218429596
7.7077077077077085,1.1871969800905233,0.6537412108491759
7.7327327327327335,1.1894585184442394,0.6549865482670891
7.7577577577577586,1.191719419143614,0.6562315345546268
7.782782782782784,1.1939796830271152,0.6574761701734996
7.807807807807809,1.1962393109398841,0.6587204555890921
7.832832832832834,1.198498303733538,0.6599643912703554
7.857857857857859,1.2007566622659782,0.6612079776897014
7.882882882882884,1.2030143874012067,0.6624512153229005
7.907907907907909,1.2052714800091386,0.6636941046489799
7.932932932932934,1.2075279409654294,0.6649366461501273
7.957957957957959,1.2097837711512933,0.6661788403115919
7.982982982982984,1.2120389714533373,0.6674206876215919
8.008008008008009,1.2142935427633903,0.6686621885712216
8.033033033033034,1.216547485978341,0.6699033436543612
8.058058058058059,1.218800801999977,0.6711441533675881
8.083083083083084,1.2210534917348266,0.6723846182100912
8.108108108108109,1.2233055560940067,0.6736247386835854
8.133133133133134,1.2255569959930719,0.6748645152922295
8.158158158158159,1.227807812351867,0.6761039485425444
8.183183183183184,1.2300580060943826,0.6773430389433347
8.208208208208209,1.232307578148615,0.6785817870056101
8.233233233233234,1.2345565294464298,0.6798201932425113
8.258258258258259,1.2368048609234228,0.6810582581692327
8.283283283283284,1.2390525735187912,0.6822959823029523
8.308308308308309,1.2412996681752038,0.6835333661627596
8.333333333333334,1.2435461458386738,0.6847704102695856
8.358358358358359,1.2457920074584357,0.686007115146135
8.383383383383384,1.2480372539868234,0.6872434813168198
8.408408408408409,1.2502818863791518,0.6884795093076931
8.433433433433434,1.252525905593602,0.6897151996463863
8.458458458458459,1.2547693125911068,0.6909505528620458
8.483483483483484,1.2570121083352377,0.6921855694852719
8.508508508508509,1.259254293792101,0.6934202500480596
8.533533533533534,1.2614958699302257,0.6946545950837391
8.558558558558559,1.2637368377204634,0.6958886051269184
8.583583583583584,1.2659771981358856,0.697122280713429
8.608608608608609,1.2682169521516817,0.6983556223802678
8.633633633633634,1.270456100745066,0.6995886306655472
8.65865865865866,1.272694644895176,0.7008213061084385
8.683683683683684,1.2749325855829852,0.702053649249124
8.70870870870871,1.2771699237912066,0.7032856606287438
8.733733733733734,1.2794066605042071,0.7045173407893488
8.75875875875876,1.281642796707917,0.7057486902738509
8.783783783783784,1.2838783333897457,0.7069797096259764
8.80880880880881,1.2861132715384984,0.7082103993902203
8.833833833833834,1.2883476121442925,0.7094407601117999
8.85885885885886,1.2905813561984785,0.7106707923366118
8.883883883883884,1.2928145046935609,0.711900496611188
8.90890890890891,1.2950470586231215,0.7131298734826536
8.933933933933934,1.2972790189817445,0.7143589234986857
8.95895895895896,1.2995103867649427,0.7155876472074729
8.983983983983984,1.301741162969085,0.716816045157675
9.00900900900901,1.3039713485913262,0.7180441178983851
9.034034034034034,1.30620094462954,0.7192718659790914
9.05905905905906,1.308429952082247,0.7204992899496387
9.084084084084084,1.310658371948554,0.7217263903601947
9.10910910910911,1.3128862052280872,0.7229531677612129
9.134134134134134,1.3151134529209263,0.7241796227033968
9.15915915915916,1.317340116027549,0.7254057557376684
9.184184184184184,1.3195661955487648,0.7266315674151335
9.20920920920921,1.3217916924856588,0.7278570582870486
9.234234234234235,1.3240166078395332,0.7290822289047906
9.25925925925926,1.3262409426118515,0.7303070798198245
9.284284284284285,1.3284646978041814,0.7315316115836729
9.30930930930931,1.3306878744181434,0.732755824747888
9.334334334334335,1.3329104734553552,0.7339797198640196
9.35935935935936,1.3351324959173823,0.7352032974835895
9.384384384384385,1.3373539428056855,0.7364265581580614
9.40940940940941,1.3395748151215736,0.7376495024388152
9.434434434434435,1.341795113866152,0.7388721308771194
9.45945945945946,1.3440148400402794,0.7400944440241063
9.484484484484485,1.3462339946445174,0.7413164424307442
9.50950950950951,1.3484525786790889,0.7425381266478156
9.534534534534535,1.3506705931438305,0.74375949722589
9.55955955955956,1.352888039038154,0.7449805547153024
9.584584584584585,1.3551049173609984,0.7462012996661287
9.60960960960961,1.3573212291107934,0.7474217326281632
9.634634634634635,1.359536975285417,0.7486418541508968
9.65965965965966,1.3617521568821551,0.7498616647834946
9.684684684684685,1.3639667748976656,0.7510811650747756
9.70970970970971,1.3661808303279392,0.7523003555731913
9.734734734734735,1.3683943241682615,0.7535192368268053
9.75975975975976,1.3706072574131805,0.7547378093832747
9.784784784784785,1.3728196310564662,0.7559560737898284
9.80980980980981,1.375031446091082,0.7571740305932512
9.834834834834835,1.3772427035091477,0.7583916803398629
9.85985985985986,1.379453404301907,0.7596090235755015
9.884884884884885,1.3816635494596967,0.7608260608455052
9.90990990990991,1.3838731399719144,0.762042792694695
9.934934934934935,1.386082176826989,0.7632592196673587
9.95995995995996,1.3882906610123502,0.7644753423072335
9.984984984984985,1.3904985935143988,0.7656911611574907
10.01001001001001,1.3927059753184798,0.7669066767607197
10.035035035035035,1.3949128074088541,0.7681218896589129
10.06006006006006,1.3971190907686706,0.7693368003934508
10.085085085085085,1.3993248263799407,0.7705514095050869
10.11011011011011,1.401530015223513,0.771765717533935
10.135135135135135,1.4037346582790455,0.7729797250194528
10.16016016016016,1.4059387565249852,0.7741934325004315
10.185185185185185,1.4081423109385405,0.77540684051498
10.21021021021021,1.4103453224956597,0.7766199496005136
10.235235235235235,1.4125477921710077,0.7778327602937406
10.26026026026026,1.4147497209379434,0.7790452731306503
10.285285285285285,1.4169511097685,0.7802574886465019
10.31031031031031,1.4191519596333597,0.7814694073758107
10.335335335335335,1.4213522715018387,0.78268102985234
10.36036036036036,1.4235520463418616,0.7838923566090863
10.385385385385385,1.4257512851199459,0.7851033881782719
10.41041041041041,1.4279499888011815,0.7863141250913322
10.435435435435435,1.430148158349211,0.7875245678789066
10.46046046046046,1.4323457947262133,0.7887347170708277
10.485485485485485,1.4345428988928859,0.7899445731961126
10.51051051051051,1.4367394718084256,0.7911541367829523
10.535535535535535,1.4389355144305145,0.7923634083587031
10.56056056056056,1.441131027715303,0.7935723884498787
10.585585585585585,1.4433260126173924,0.7947810775821388
10.61061061061061,1.4455204700898212,0.7959894762802835
10.635635635635635,1.4477144010840497,0.7971975850682431
10.66066066066066,1.449907806549945,0.798405404469071
10.685685685685687,1.4521006874357678,0.7996129350049357
10.710710710710712,1.4542930446881566,0.800820177197113
10.735735735735737,1.4564848792521168,0.8020271315659787
10.760760760760762,1.4586761920710065,0.8032337986310019
10.785785785785787,1.4608669840865227,0.8044401789107369
10.810810810810812,1.4630572562386914,0.8056462729228181
10.835835835835837,1.4652470094658545,0.8068520811839521
10.860860860860862,1.4674362447046578,0.8080576042099118
10.885885885885887,1.4696249628900395,0.8092628425155298
10.910910910910912,1.471813164955221,0.8104677966146931
10.935935935935937,1.4740008518316956,0.8116724670203375
10.960960960960962,1.4761880244492163,0.81287685424444
10.985985985985987,1.4783746837357894,0.8140809587980162
11.011011011011012,1.4805608306176612,0.8152847811911124
11.036036036036037,1.4827464660193128,0.8164883219328025
11.061061061061062,1.4849315908634466,0.8176915815311817
11.086086086086087,1.487116206070981,0.8188945604933622
11.111111111111112,1.4893003125610402,0.8200972593254682
11.136136136136138,1.491483911250947,0.8212996785326326
11.161161161161163,1.4936670030562142,0.8225018186189909
11.186186186186188,1.495849588890537,0.8237036800876778
11.211211211211213,1.498031669665787,0.8249052634408244
11.236236236236238,1.5002132462920026,0.8261065691795518
11.261261261261263,1.5023943196773855,0.8273075978039696
11.286286286286288,1.5045748907282903,0.8285083498131707
11.311311311311313,1.506754960349221,0.8297088257052286
11.336336336336338,1.5089345294428247,0.8309090259771947
11.361361361361363,1.5111135989098836,0.8321089511250931
11.386386386386388,1.5132921696493118,0.8333086016439192
11.411411411411413,1.515470242558149,0.8345079780276364
11.436436436436438,1.5176478185315545,0.8357070807691728
11.461461461461463,1.5198248984628038,0.8369059103604186
11.486486486486488,1.5220014832432813,0.8381044672922235
11.511511511511513,1.52417757376248,0.8393027520543949
11.536536536536538,1.5263531709079927,0.8405007651356943
11.561561561561563,1.52852827556551,0.8416985070238354
11.586586586586588,1.5307028886188168,0.8428959782054827
11.611611611611613,1.532877010949787,0.8440931791662485
11.636636636636638,1.535050643438381,0.8452901103906914
11.661661661661663,1.5372237869626433,0.8464867723623146
11.686686686686688,1.5393964423986952,0.8476831655635627
11.711711711711713,1.5415686106207376,0.8488792904758227
11.736736736736738,1.5437402925010435,0.8500751475794199
11.761761761761763,1.545911488909957,0.8512707373536175
11.786786786786788,1.5480822007158916,0.8524660602766156
11.811811811811813,1.5502524287853263,0.853661116825549
11.836836836836838,1.5524221739828044,0.8548559074764865
11.861861861861863,1.554591437170931,0.85605043270443
11.886886886886888,1.5567602192103713,0.8572446929833129
11.911911911911913,1.5589285209598487,0.8584386887859988
11.936936936936938,1.5610963432761433,0.8596324205842825
11.961961961961963,1.5632636870140906,0.8608258888488868
11.986986986986988,1.5654305530265802,0.8620190940494634
12.012012012012013,1.5675969421645544,0.8632120366545917
12.037037037037038,1.569762855277007,0.8644047171317785
12.062062062062063,1.5719282932109822,0.865597135947456
12.087087087087088,1.5740932568115766,0.8667892935669852
12.112112112112113,1.5762577469219328,0.8679811904546504
12.137137137137138,1.5784217643832452,0.8691728270736631
12.162162162162163,1.5805853100347542,0.870364203886159
12.187187187187188,1.5827483847137518,0.8715553213532007
12.212212212212213,1.5849109892555742,0.8727461799347742
12.237237237237238,1.5870731244936083,0.8739367800897916
12.262262262262263,1.5892347912592881,0.8751271222760902
12.287287287287288,1.5913959903820962,0.8763172069504321
12.312312312312313,1.5935567226895633,0.877507034568505
12.337337337337338,1.5957169890072689,0.8786966055849221
12.362362362362363,1.5978767901588438,0.8798859204532233
12.387387387387388,1.6000361269659649,0.8810749796258729
12.412412412412413,1.6021950002483643,0.882263783554264
12.437437437437438,1.6043534108238222,0.8834523326887151
12.462462462462463,1.6065113595081728,0.8846406274784729
12.487487487487488,1.6086688471153032,0.885828668371712
12.512512512512513,1.6108258744571549,0.8870164558155358
12.537537537537538,1.6129824423437247,0.8882039902559764
12.562562562562563,1.615138551583067,0.8893912721379966
12.587587587587588,1.617294202981293,0.8905783019054894
12.612612612612613,1.6194493973425739,0.8917650800012791
12.637637637637638,1.6216041354691422,0.8929516068671226
12.662662662662663,1.6237584181612938,0.8941378829437103
12.687687687687689,1.625912246217386,0.8953239086706654
12.712712712712714,1.628065620433846,0.8965096844865477
12.737737737737739,1.630218541605164,0.8976952108288511
12.762762762762764,1.6323710105239038,0.898880488134008
12.787787787787789,1.6345230279806988,0.9000655168373884
12.812812812812814,1.6366745947642558,0.9012502973733009
12.837837837837839,1.6388257116613587,0.9024348301749957
12.862862862862864,1.6409763794568668,0.9036191156746628
12.887887887887889,1.6431265989337205,0.9048031543034358
12.912912912912914,1.645276370872943,0.9059869464913924
12.937937937937939,1.647425696053641,0.9071704926675553
12.962962962962964,1.6495745752530089,0.9083537932598935
12.987987987987989,1.6517230092463293,0.9095368486953241
13.013013013013014,1.653870998806978,0.9107196593997136
13.038038038038039,1.6560185447064248,0.9119022257978789
13.063063063063064,1.6581656477142346,0.9130845483135885
13.088088088088089,1.6603123085980755,0.914266627369566
13.113113113113114,1.662458528123715,0.9154484633874884
13.138138138138139,1.6646043070550276,0.9166300567879906
13.163163163163164,1.6667496461539952,0.9178114079906649
13.188188188188189,1.6688945461807103,0.9189925174140633
13.213213213213214,1.6710390078933792,0.9201733854756995
13.238238238238239,1.6731830320483256,0.9213540125920502
13.263263263263264,1.6753266193999925,0.9225343991785565
13.288288288288289,1.6774697707009452,0.9237145456496257
13.313313313313314,1.679612486701877,0.9248944524186339
13.338338338338339,1.6817547681516067,0.9260741198979257
13.363363363363364,1.6838966157970892,0.9272535484988184
13.388388388388389,1.6860380303834126,0.9284327386316019
13.413413413413414,1.6881790126538037,0.9296116907055411
13.438438438438439,1.6903195633496322,0.9307904051288782
13.463463463463464,1.6924596832104128,0.931968882308834
13.488488488488489,1.6945993729738098,0.9331471226516102
13.513513513513514,1.6967386333756376,0.93432512656239
13.538538538538539,1.6988774651498677,0.9355028944453417
13.563563563563564,1.7010158690286308,0.93668042670362
13.588588588588589,1.7031538457422186,0.9378577237393669
13.613613613613614,1.7052913960190912,0.9390347859537157
13.63863863863864,1.707428520585876,0.940211613746791
13.663663663663664,1.709565220167375,0.9413882075177115
13.68868868868869,1.7117014954865675,0.9425645676645925
13.713713713713714,1.7138373472646122,0.9437406945845471
13.73873873873874,1.715972776220852,0.9449165886736882
13.763763763763764,1.7181077830728189,0.9460922503271315
13.78878878878879,1.7202423685362358,0.9472676799389966
13.813813813813814,1.7223765333250203,0.948442877902409
13.83883883883884,1.7245102781512902,0.9496178446095029
13.863863863863864,1.7266436037253663,0.9507925804514235
13.88888888888889,1.728776510755776,0.9519670858183275
13.913913913913914,1.7309089999492566,0.953141361099387
13.93893893893894,1.7330410720107619,0.9543154066827912
13.963963963963964,1.7351727276434616,0.9554892229557475
13.98898898898899,1.7373039675487494,0.9566628103044843
14.014014014014014,1.7394347924262454,0.9578361691142545
14.03903903903904,1.7415652029737991,0.9590092997693354
14.064064064064064,1.743695199887494,0.9601822026530319
14.08908908908909,1.7458247838616539,0.9613548781476798
14.114114114114114,1.747953955588841,0.9625273266346454
14.13913913913914,1.7500827157598677,0.9636995484943307
14.164164164164164,1.7522110650637945,0.9648715441061735
14.18918918918919,1.7543390041879365,0.9660433138486503
14.214214214214214,1.7564665338178667,0.9672148580992784
14.23923923923924,1.7585936546374217,0.9683861772346187
14.264264264264265,1.7607203673287044,0.9695572716302778
14.28928928928929,1.762846672572087,0.9707281416609091
14.314314314314315,1.7649725710462183,0.9718987877002168
14.33933933933934,1.7670980634280244,0.9730692101209567
14.364364364364365,1.7692231503927158,0.9742394092949398
14.38938938938939,1.7713478326137901,0.9754093855930339
14.414414414414415,1.7734721107630338,0.9765791393851646
14.43943943943944,1.7755959855105328,0.977748671040321
14.464464464464465,1.7777194575246695,0.9789179809265544
14.48948948948949,1.779842527472133,0.9800870694109829
14.514514514514515,1.781965196017918,0.9812559368597925
14.53953953953954,1.7840874638253317,0.9824245836382396
14.564564564564565,1.7862093315560008,0.9835930101106549
14.58958958958959,1.7883307998698692,0.9847612166404431
14.614614614614615,1.7904518694252076,0.985929203590087
14.63963963963964,1.7925725408786153,0.9870969713211489
14.664664664664665,1.7946928148850259,0.9882645201942747
14.68968968968969,1.7968126920977106,0.9894318505691938
14.714714714714715,1.7989321731682815,0.990598962804723
14.73973973973974,1.801051258746698,0.9917658572587684
14.764764764764765,1.80316994948127,0.992932534288328
14.78978978978979,1.805288246018662,0.9940989942494934
14.814814814814815,1.807406149003897,0.9952652374974531
14.83983983983984,1.809523659080363,0.9964312643864943
14.864864864864865,1.8116407768898133,0.997597075270005
14.88988988988989,1.8137575030723754,0.998762670500477
14.914914914914915,1.8158738382665518,0.9999280504295079
14.93993993993994,1.8179897831092255,1.0010932154078034
14.964964964964967,1.8201053382356651,1.00225816578518
14.989989989989992,1.8222205042795276,1.0034229019105667
15.015015015015017,1.8243352818728635,1.0045874241320087
15.040040040040042,1.8264496716461214,1.005751732796668
15.065065065065067,1.8285636742281517,1.006915828250827
15.090090090090092,1.8306772902462105,1.0080797108398907
15.115115115115117,1.832790520325966,1.0092433809083883
15.140140140140142,1.8349033650914996,1.0104068387999767
15.165165165165167,1.8370158251653133,1.0115700848574423
15.190190190190192,1.8391279011683321,1.0127331194227036
15.215215215215217,1.8412395937199089,1.0138959428368128
15.240240240240242,1.8433509034378281,1.015058555439959
15.265265265265267,1.845461830938311,1.0162209575714698
15.290290290290292,1.8475723768360206,1.0173831495698156
15.315315315315317,1.8496825417440634,1.018545131772609
15.340340340340342,1.8517923262739957,1.0197069045166094
15.365365365365367,1.853901731035828,1.0208684681377247
15.390390390390392,1.8560107566380275,1.0220298229710134
15.415415415415417,1.858119403687525,1.0231909693506875
15.440440440440442,1.8602276727897173,1.0243519076101144
15.465465465465467,1.8623355645484707,1.0255126380818187
15.490490490490492,1.864443079566129,1.0266731610974869
15.515515515515517,1.8665502184435132,1.0278334769879665
15.540540540540542,1.8686569817799281,1.0289935860832706
15.565565565565567,1.870763370173168,1.03015348871258
15.590590590590592,1.8728693842195174,1.0313131852042448
15.615615615615617,1.874975024513758,1.0324726758857867
15.640640640640642,1.8770802916491724,1.0336319610839024
15.665665665665667,1.8791851862175482,1.0347910411244656
15.690690690690692,1.8812897088091807,1.0359499163325279
15.715715715715717,1.8833938600128803,1.0371085870323233
15.740740740740742,1.8854976404159742,1.038267053547269
15.765765765765767,1.8876010506043124,1.0394253161999685
15.790790790790792,1.8897040911622691,1.0405833753122133
15.815815815815817,1.891806762672751,1.0417412312049867
15.840840840840842,1.893909065717197,1.0428988841984632
15.865865865865867,1.896011000875588,1.0440563346120149
15.890890890890892,1.8981125687264442,1.045213582764209
15.915915915915917,1.9002137698468353,1.0463706289728152
15.940940940940942,1.9023146048123818,1.0475274735548035
15.965965965965967,1.9044150741972599,1.0486841168263499
15.990990990990992,1.9065151785742043,1.049840559102836
16.016016016016017,1.9086149185145154,1.0509968006988535
16.04104104104104,1.9107142945880606,1.052152841928206
16.066066066066067,1.9128133073632807,1.05330868310391
16.09109109109109,1.914911957407191,1.0544643245381984
16.116116116116117,1.9170102452853888,1.0556197665425224
16.14114114114114,1.9191081715620548,1.0567750094275536
16.166166166166168,1.9212057367999609,1.0579300535031873
16.19119119119119,1.9233029415604697,1.0590848990785433
16.216216216216218,1.925399786403542,1.0602395464619694
16.24124124124124,1.9274962718877378,1.0613939959610421
16.266266266266268,1.9295923985702264,1.0625482478825714
16.29129129129129,1.9316881670067825,1.0637023025326002
16.316316316316318,1.9337835777517962,1.0648561602164088
16.34134134134134,1.9358786313582754,1.0660098212385158
16.366366366366368,1.937973328377849,1.0671632859026812
16.39139139139139,1.9400676693607708,1.068316554511907
16.416416416416418,1.9421616548559268,1.0694696273684432
16.44144144144144,1.9442552854108346,1.0706225047737847
16.466466466466468,1.9463485615716507,1.0717751870286785
16.49149149149149,1.9484414838831725,1.0729276744331218
16.516516516516518,1.9505340528888457,1.0740799672863683
16.54154154154154,1.9526262691307628,1.0752320658869265
16.566566566566568,1.9547181331496726,1.0763839705325648
16.59159159159159,1.9568096454849808,1.0775356815203119
16.616616616616618,1.958900806674756,1.0786871991464602
16.64164164164164,1.960991617255731,1.079838523706567
16.666666666666668,1.9630820777633113,1.0809896554954583
16.69169169169169,1.9651721887315727,1.082140594807228
16.716716716716718,1.9672619506932727,1.083291341935244
16.74174174174174,1.9693513641798472,1.0844418971721463
16.766766766766768,1.9714404297214203,1.085592260809853
16.79179179179179,1.9735291478468042,1.0867424331395592
16.816816816816818,1.9756175190835057,1.087892414451742
16.84184184184184,1.977705543957729,1.0890422050361601
16.866866866866868,1.9797932229943787,1.090191805181858
16.89189189189189,1.9818805567170665,1.0913412151771664
16.916916916916918,1.9839675456481118,1.0924904353097062
16.94194194194194,1.9860541903085471,1.0936394658663884
16.966966966966968,1.9881404912181224,1.0947883071334186
16.99199199199199,1.9902264488953092,1.0959369593962978
17.017017017017018,1.9923120638573018,1.0970854229398237
17.04204204204204,1.9943973366200243,1.0982336980480951
17.067067067067068,1.9964822676981333,1.0993817850045127
17.092092092092095,1.9985668576050206,1.10052968409178
17.117117117117118,2.000651106852818,1.1016773955919077
17.142142142142145,2.002735015952403,1.1028249197862148
17.167167167167168,2.0048185854133966,1.1039722569553294
17.192192192192195,2.006901815744176,1.1051194073791935
17.217217217217218,2.008984707451869,1.1062663713370628
17.242242242242245,2.0110672610423665,1.1074131491075103
17.26726726726727,2.013149477020318,1.108559740968426
17.292292292292295,2.0152313558891417,1.1097061471970218
17.31731731731732,2.017312898151025,1.1108523680698323
17.342342342342345,2.019394104306931,1.111998403862717
17.36736736736737,2.0214749748565954,1.1131442548508612
17.392392392392395,2.0235555102985425,1.114289921308781
17.41741741741742,2.0256357111300747,1.1154354035103202
17.442442442442445,2.0277155778472857,1.1165807017286589
17.46746746746747,2.0297951109450625,1.1177258162363102
17.492492492492495,2.031874310917087,1.118870747305125
17.51751751751752,2.0339531782558398,1.1200154952062926
17.542542542542545,2.036031713452606,1.1211600602103435
17.56756756756757,2.038109916997477,1.1223044425871513
17.592592592592595,2.0401877893793547,1.1234486426059345
17.61761761761762,2.0422653310859546,1.1245926605352579
17.642642642642645,2.0443425426038115,1.1257364966430368
17.66766766766767,2.04641942441828,1.126880151196536
17.692692692692695,2.048495977013539,1.1280236244623736
17.71771771771772,2.0505722008725966,1.1291669167065226
17.742742742742745,2.052648096477295,1.1303100281943133
17.76776776776777,2.0547236643083084,1.131452959190434
17.792792792792795,2.0567989048451514,1.1325957099589337
17.81781781781782,2.0588738185661826,1.1337382807632252
17.842842842842845,2.060948405948604,1.1348806718660842
17.86786786786787,2.0630226674684695,1.1360228835296546
17.892892892892895,2.065096603600686,1.1371649160154478
17.91791791791792,2.0671702148190154,1.1383067695843456
17.942942942942945,2.069243501596081,1.1394484444966027
17.96796796796797,2.07131646440337,1.140589941011847
17.992992992992995,2.0733891037112353,1.141731259389084
18.01801801801802,2.0754614199889008,1.1428723998866956
18.043043043043046,2.0775334137044656,1.1440133627624454
18.06806806806807,2.079605085324904,1.1451541482734764
18.093093093093096,2.081676435316073,1.1462947566763177
18.11811811811812,2.083747464142712,1.1474351882268827
18.143143143143146,2.0858181722684495,1.1485754431804724
18.16816816816817,2.0878885601558044,1.149715521791777
18.193193193193196,2.0899586282661895,1.1508554243148785
18.21821821821822,2.0920283770599157,1.151995151003251
18.243243243243246,2.0940978069961957,1.153134702109764
18.26826826826827,2.096166918533145,1.1542740778866836
18.293293293293296,2.098235712127789,1.155413278585675
18.31831831831832,2.100304188236061,1.156552304457802
18.343343343343346,2.102372347312812,1.1576911557535332
18.36836836836837,2.104440189811809,1.1588298327227387
18.393393393393396,2.1065077161857397,1.1599683356146961
18.41841841841842,2.108574926886217,1.16110666467809
18.443443443443446,2.1106418223637817,1.1622448201610147
18.46846846846847,2.1127084030679035,1.1633828023109754
18.493493493493496,2.1147746694469896,1.1645206113748912
18.51851851851852,2.1168406219483797,1.1656582475990944
18.543543543543546,2.118906261018359,1.166795711229336
18.56856856856857,2.1209715871021513,1.1679330025107828
18.593593593593596,2.1230366006439336,1.1690701216880246
18.61861861861862,2.125101302086828,1.1702070690050714
18.643643643643646,2.1271656918729116,1.1713438447053566
18.66866866866867,2.129229770443219,1.1724804490317404
18.693693693693696,2.131293538237744,1.1736168822265092
18.71871871871872,2.133356995695442,1.1747531445313786
18.743743743743746,2.1354201432542386,1.1758892361874953
18.76876876876877,2.1374829813510217,1.1770251574354371
18.793793793793796,2.1395455104216583,1.178160908515217
18.81881881881882,2.1416077309009878,1.1792964896662843
18.843843843843846,2.1436696432228275,1.1804319011275244
18.86886886886887,2.145731247819978,1.181567143137263
18.893893893893896,2.147792545124225,1.1827022159332667
18.91891891891892,2.1498535355663404,1.1838371197527442
18.943943943943946,2.1519142195760885,1.1849718548323496
18.96896896896897,2.1539745975822258,1.1861064214081816
18.993993993993996,2.1560346700125086,1.187240819715788
19.01901901901902,2.1580944372936917,1.1883750499901653
19.044044044044046,2.160153899851533,1.1895091124657615
19.06906906906907,2.1622130581107966,1.1906430073764767
19.094094094094096,2.164271912495257,1.1917767349556663
19.11911911911912,2.1663304634276983,1.1929102954361406
19.144144144144146,2.168388711329923,1.1940436890501687
19.16916916916917,2.1704466566227505,1.1951769160294792
19.194194194194196,2.1725042997260204,1.1963099766052603
19.21921921921922,2.174561641058598,1.1974428710081644
19.244244244244246,2.176618681038374,1.1985755994683072
19.26926926926927,2.1786754200822713,1.199708162215271
19.294294294294296,2.1807318586062445,1.2008405594781044
19.31931931931932,2.182787997025283,1.2019727914853267
19.344344344344346,2.184843835753418,1.2031048584649267
19.36936936936937,2.1868993752037196,1.2042367606443662
19.394394394394396,2.188954615788305,1.2053684982505812
19.41941941941942,2.1910095579183366,1.206500071509982
19.444444444444446,2.193064202004029,1.2076314806484574
19.46946946946947,2.1951185484546496,1.208762725891374
19.494494494494496,2.197172597678522,1.2098938074635792
19.51951951951952,2.1992263500830274,1.2110247255894016
19.544544544544546,2.201279806074612,1.212155480492654
19.56956956956957,2.2033329660587833,1.2132860723966334
19.594594594594597,2.2053858304401186,1.2144165015241242
19.61961961961962,2.2074383996222644,1.215546768097398
19.644644644644647,2.2094906740079416,1.2166768723382164
19.66966966966967,2.211542653998946,1.2178068144678327
19.694694694694697,2.213594339996152,1.218936594706992
19.71971971971972,2.215645732399516,1.2200662132759337
19.744744744744747,2.2176968316080785,1.2211956703943938
19.76976976976977,2.2197476380199674,1.222324966281605
19.794794794794797,2.2217981520324006,1.2234541011562985
19.81981981981982,2.223848374041687,1.224583075236706
19.844844844844847,2.2258983044432323,1.2257118887405616
19.86986986986987,2.22794794363154,1.2268405418851023
19.894894894894897,2.229997292000214,1.2279690348870695
19.91991991991992,2.232046349941962,1.2290973679627113
19.944944944944947,2.2340951178485966,1.2302255413277836
19.96996996996997,2.2361435961110407,1.2313535551975512
19.994994994994997,2.238191785119328,1.2324814097867902
20.02002002002002,2.2402396852626056,1.2336091053097882
20.045045045045047,2.24228729692914,1.2347366419803472
20.07007007007007,2.244334620506314,1.2358640200117839
20.095095095095097,2.2463816563806347,1.2369912396169314
20.12012012012012,2.248428404937733,1.2381183010081414
20.145145145145147,2.2504748665623673,1.2392452043972846
20.17017017017017,2.252521041638425,1.2403719499957524
20.195195195195197,2.2545669305489286,1.2414985380144599
20.22022022022022,2.2566125336760328,1.2426249686638438
20.245245245245247,2.258657851401032,1.2437512421538677
20.27027027027027,2.2607028841043615,1.2448773586940216
20.295295295295297,2.2627476321655977,1.2460033184933232
20.32032032032032,2.2647920959634633,1.2471291217603193
20.345345345345347,2.266836275875829,1.2482547687030883
20.37037037037037,2.268880172279716,1.2493802595292405
20.395395395395397,2.2709237855513,1.2505055944459202
20.42042042042042,2.2729671160659097,1.2516307736598062
20.445445445445447,2.2750101641980334,1.2527557973771137
20.47047047047047,2.277052930321321,1.2538806658035966
20.495495495495497,2.2790954148085842,1.2550053791445475
20.52052052052052,2.281137618031801,1.2561299376047987
20.545545545545547,2.283179540362118,1.2572543413887263
20.57057057057057,2.2852211821698507,1.2583785907002483
20.595595595595597,2.28726254382449,1.2595026857428278
20.62062062062062,2.2893036256947,1.2606266267194732
20.645645645645647,2.2913444281483257,1.261750413832742
20.67067067067067,2.293384951552391,1.262874047284739
20.695695695695697,2.2954251962731016,1.2639975272771193
20.72072072072072,2.297465162675851,1.2651208540110899
20.745745745745747,2.2995048511252185,1.2662440276874103
20.77077077077077,2.301544261984973,1.2673670485063928
20.795795795795797,2.30358339561808,1.2684899166679078
20.82082082082082,2.3056222523866943,1.2696126323713797
20.845845845845847,2.307660832652173,1.2707351958157929
20.87087087087087,2.3096991367750705,1.2718576071996899
20.895895895895897,2.311737165115143,1.2729798667211742
20.92092092092092,2.3137749180313523,1.2741019745779114
20.945945945945947,2.3158123958818666,1.2752239309671298
20.97097097097097,2.317849599024063,1.2763457360856232
20.995995995995997,2.3198865278145315,1.2774673901297504
21.02102102102102,2.3219231826090723,1.2785888932954372
21.046046046046047,2.3239595637627084,1.279710245778179
21.07107107107107,2.325995671629673,1.280831447773039
21.096096096096097,2.328031506563427,1.281952499474653
21.12112112112112,2.3300670689166503,1.2830734010772273
21.146146146146148,2.33210235904125,1.2841941527745437
21.17117117117117,2.3341373772883602,1.2853147547599568
21.196196196196198,2.3361721240083444,1.286435207226398
21.22122122122122,2.3382065995508006,1.2875555103663765
21.246246246246248,2.340240804264559,1.2886756643719788
21.27127127127127,2.3422747384976863,1.2897956694348716
21.296296296296298,2.34430840259749,1.2909155257463025
21.32132132132132,2.3463417969105174,1.2920352334971013
21.346346346346348,2.3483749217825602,1.2931547928776814
21.371371371371374,2.3504077775586536,1.2942742040780402
21.396396396396398,2.352440364583084,1.2953934672877614
21.421421421421424,2.3544726831993854,1.2965125826960155
21.446446446446448,2.3565047337503446,1.2976315504915616
21.471471471471475,2.358536516578003,1.2987503708627477
21.496496496496498,2.360568032023659,1.2998690439975131
21.521521521521525,2.3625992804278693,1.3009875700833888
21.546546546546548,2.364630262130451,1.3021059493074978
21.571571571571575,2.3666609774704868,1.3032241818565593
21.596596596596598,2.36869142678632,1.304342267916886
21.621621621621625,2.370721610415567,1.3054602076743884
21.646646646646648,2.3727515286951095,1.306578001314574
21.671671671671675,2.374781181961104,1.307695649022551
21.696696696696698,2.376810570548977,1.3088131509830245
21.721721721721725,2.3788396947934354,1.3099305073803047
21.746746746746748,2.380868555028461,1.3110477183983011
21.771771771771775,2.3828971515873163,1.3121647842205286
21.796796796796798,2.3849254848025474,1.313281705030106
21.821821821821825,2.386953555005983,1.3143984810097586
21.846846846846848,2.3889813625287397,1.3155151123418187
21.871871871871875,2.3910089077012224,1.3166315992082265
21.896896896896898,2.3930361908531244,1.3177479417905313
21.921921921921925,2.3950632123134348,1.3188641402698935
21.946946946946948,2.397089972410435,1.3199801948270848
21.971971971971975,2.399116471471706,1.3210961056424906
21.996996996996998,2.401142709824123,1.3222118728961076
22.022022022022025,2.4031686877938663,1.3233274967675503
22.047047047047048,2.4051944057064167,1.3244429774360476
22.072072072072075,2.4072198638865605,1.3255583150804466
22.097097097097098,2.4092450626583903,1.3266735098792115
22.122122122122125,2.411270002345309,1.3277885620104273
22.147147147147148,2.413294683270029,1.3289034716517985
22.172172172172175,2.4153191057545755,1.3300182389806512
22.197197197197198,2.417343270120289,1.3311328641739348
22.222222222222225,2.4193671766878273,1.3322473474082228
22.24724724724725,2.4213908257771655,1.3333616888597122
22.272272272272275,2.4234142177076006,1.3344758887042267
22.2972972972973,2.425437352797753,1.335589947117218
22.322322322322325,2.427460231365565,1.336703864273764
22.34734734734735,2.429482853728308,1.3378176403485729
22.372372372372375,2.4315052202025815,1.3389312755159832
22.3973973973974,2.4335273311043144,1.3400447699499647
22.422422422422425,2.435549186748769,1.3411581238241188
22.44744744744745,2.4375707874505403,1.3422713373116808
22.472472472472475,2.4395921335235626,1.3433844105855213
22.4974974974975,2.4416132252811047,1.3444973438181447
22.522522522522525,2.4436340630357787,1.3456101371816938
22.54754754754755,2.4456546470995346,1.3467227908479469
22.572572572572575,2.44767497778367,1.347835304988323
22.5975975975976,2.4496950553988266,1.3489476797738795
22.622622622622625,2.451714880254993,1.350059915375315
22.64764764764765,2.453734452661508,1.35117201196297
22.672672672672675,2.4557537729270615,1.352283969706827
22.6976976976977,2.457772841359697,1.353395788776513
22.722722722722725,2.4597916582668105,1.354507469341299
22.74774774774775,2.461810223955158,1.3556190115701026
22.772772772772775,2.4638285387308527,1.3567304156314883
22.7977977977978,2.4658466028993677,1.3578416816936676
22.822822822822825,2.467864416765539,1.3589528099245014
22.84784784784785,2.4698819806335663,1.3600638004914998
22.872872872872875,2.4718992948070158,1.3611746535618248
22.8978978978979,2.4739163595888205,1.3622853693022892
22.922922922922925,2.4759331752812836,1.363395947879359
22.94794794794795,2.4779497421860794,1.3645063894591538
22.972972972972975,2.479966060604254,1.3656166942074481
22.997997997998,2.481982130836231,1.3667268622896724
23.023023023023026,2.483997953181808,1.3678368938709133
23.04804804804805,2.4860135279401625,1.3689467891159157
23.073073073073076,2.488028855409851,1.3700565481890825
23.0980980980981,2.490043935888812,1.3711661712544765
23.123123123123126,2.4920587696743692,1.3722756584758218
23.14814814814815,2.4940733570632294,1.3733850100165024
23.173173173173176,2.496087698351488,1.3744942260395665
23.1981981981982,2.498101793834629,1.3756033067077247
23.223223223223226,2.500115643807526,1.3767122521833526
23.24824824824825,2.502129248564446,1.3778210626284906
23.273273273273276,2.5041426083990497,1.3789297382048455
23.2982982982983,2.506155723604393,1.380038279073792
23.323323323323326,2.50816859447293,1.3811466853963719
23.34834834834835,2.5101812212965116,1.3822549573332965
23.373373373373376,2.5121936043663933,1.3833630950449478
23.3983983983984,2.5142057439732293,1.3844710986913773
23.423423423423426,2.5162176404070804,1.38557896843231
23.44844844844845,2.5182292939574125,1.3866867044271431
23.473473473473476,2.520240704913098,1.3877943068349463
23.4984984984985,2.5222518735624195,1.388901775814466
23.523523523523526,2.5242628001930703,1.3900091115241222
23.54854854854855,2.5262734850921555,1.3911163141220129
23.573573573573576,2.528283928546194,1.3922233837659121
23.5985985985986,2.5302941308411233,1.3933303206132737
23.623623623623626,2.532304092262294,1.3944371248212293
23.64864864864865,2.534313813094477,1.3955437965465902
23.673673673673676,2.536323293621866,1.3966503359458504
23.6986986986987,2.5383325341280734,1.3977567431751843
23.723723723723726,2.540341534896139,1.3988630183904496
23.74874874874875,2.5423502962085256,1.3999691617471879
23.773773773773776,2.544358818347124,1.4010751734006244
23.7987987987988,2.546367101593252,1.4021810535056696
23.823823823823826,2.5483751462276603,1.4032868022169214
23.84884884884885,2.5503829525305295,1.4043924196886641
23.873873873873876,2.552390520781473,1.4054979060748696
23.8988988988989,2.5543978512595413,1.406603261529199
23.923923923923926,2.556404944243219,1.4077084862050033
23.94894894894895,2.558411800010431,1.4088135802553239
23.973973973973976,2.5604184188385393,1.4099185438328934
23.998998998999,2.5624248010043496,1.411023377090137
24.024024024024026,2.5644309467841095,1.412128080179173
24.04904904904905,2.5664368564535094,1.413232653251813
24.074074074074076,2.5684425302876868,1.414337096459564
24.0990990990991,2.5704479685612265,1.4154414099536292
24.124124124124126,2.572453171548162,1.4165455938849072
24.14914914914915,2.5744581395219766,1.4176496484039938
24.174174174174176,2.576462872755606,1.4187535736611845
24.1991991991992,2.5784673715214392,1.4198573698064727
24.224224224224226,2.5804716360913207,1.4209610369895518
24.24924924924925,2.5824756667365496,1.4220645753598151
24.274274274274276,2.5844794637278854,1.4231679850663592
24.2992992992993,2.5864830273355435,1.4242712662579808
24.324324324324326,2.5884863578292046,1.4253744190831819
24.34934934934935,2.5904894554780076,1.4264774436901666
24.374374374374376,2.592492320550558,1.4275803402268448
24.3993993993994,2.5944949533149253,1.4286831088408314
24.424424424424426,2.5964973540386453,1.429785749679448
24.44944944944945,2.5984995229887233,1.430888262889723
24.474474474474476,2.600501460431633,1.4319906486183935
24.4994994994995,2.602503166633321,1.4330929070119045
24.524524524524526,2.6045046418592053,1.4341950382164113
24.54954954954955,2.6065058863741752,1.435297042377778
24.574574574574577,2.6085069004426007,1.4363989196415823
24.5995995995996,2.6105076843283244,1.4375006701531114
24.624624624624627,2.6125082382946716,1.438602294057368
24.64964964964965,2.614508562604441,1.4397037914990645
24.674674674674677,2.6165086575199186,1.4408051626226313
24.6996996996997,2.618508523302868,1.4419064075722112
24.724724724724727,2.6205081602145404,1.4430075264916646
24.74974974974975,2.6225075685156702,1.444108519524567
24.774774774774777,2.62450674846648,1.4452093868142128
24.7997997997998,2.6265057003266796,1.4463101285036133
24.824824824824827,2.6285044243554685,1.4474107447354994
24.84984984984985,2.6305029208115362,1.4485112356523209
24.874874874874877,2.632501189953066,1.4496116013962488
24.8998998998999,2.634499232037735,1.4507118421091756
24.924924924924927,2.636497047322713,1.4518119579327138
24.94994994994995,2.63849463606467,1.4529119490082012
24.974974974974977,2.640491998519768,1.4540118154766968
25.0,2.6424891349436743,1.4551115574789855


==> figure_data/fig_2/EIC_limit/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1)
1.77,1.363907072677498
1.7982582582582582,1.3747445106844352
1.8265165165165165,1.38566624146984
1.8547747747747747,1.3966676378351075
1.8830330330330332,1.4077538465835426
1.9112912912912914,1.4189082484709599
1.9395495495495496,1.4301608159998076
1.9678078078078078,1.4414869896182243
1.996066066066066,1.4528951158354984
2.0243243243243243,1.4643829098207148
2.0525825825825827,1.4759497042858558
2.0808408408408408,1.4875958180417383
2.109099099099099,1.4993154886535296
2.137357357357357,1.5111122271603934
2.1656156156156157,1.5229907612138847
2.1938738738738737,1.5349502314347119
2.222132132132132,1.5469835741474047
2.2503903903903906,1.5590915414124
2.2786486486486486,1.571279691313215
2.306906906906907,1.5835431335642969
2.335165165165165,1.5958854779662135
2.3634234234234235,1.6082979404353575
2.391681681681682,1.6207821924231904
2.41993993993994,1.6333403740211443
2.4481981981981984,1.6459763688554032
2.4764564564564564,1.6586808240401334
2.504714714714715,1.6714596629626686
2.5329729729729733,1.6843085345693134
2.5612312312312313,1.697231324833496
2.5894894894894893,1.7102225776230815
2.6177477477477478,1.723287577203545
2.646006006006006,1.7364217807083724
2.6742642642642642,1.749617975026918
2.7025225225225227,1.7628959197598022
2.7307807807807807,1.7762406688374364
2.759039039039039,1.7896497774578342
2.7872972972972976,1.8031287564579683
2.8155555555555556,1.8166699415429446
2.8438138138138136,1.8302796612268921
2.872072072072072,1.8439492899095309
2.9003303303303305,1.8576870144665625
2.928588588588589,1.8714899346255964
2.956846846846847,1.8853585173450513
2.985105105105105,1.8992856005542946
3.0133633633633634,1.91328590717631
3.041621621621622,1.9273434623426826
3.06987987987988,1.9414643219320251
3.0981381381381383,1.9556562876298957
3.1263963963963963,1.9699130930634132
3.1546546546546548,1.9842318477109853
3.1829129129129132,1.9986234197311012
3.2111711711711712,2.013086031775418
3.2394294294294292,2.0276331756311814
3.2676876876876877,2.0422705153620084
3.295945945945946,2.056985935182311
3.3242042042042046,2.071782872796898
3.3524624624624626,2.086676154581487
3.3807207207207206,2.1016494128531558
3.408978978978979,2.1167077865296013
3.4372372372372375,2.131850917101417
3.4654954954954955,2.147084339266551
3.493753753753754,2.162399989293213
3.522012012012012,2.177803838271644
3.5502702702702704,2.1932880315210372
3.578528528528529,2.2088558014336352
3.606786786786787,2.2245058782041576
3.635045045045045,2.24024426163104
3.6633033033033033,2.256071411124648
3.691561561561562,2.271980036025295
3.7198198198198202,2.287966383555764
3.7480780780780782,2.3040380595995322
3.7763363363363363,2.320190215871527
3.8045945945945947,2.336423661507866
3.832852852852853,2.352738608261116
3.861111111111111,2.3691442342230373
3.8893693693693696,2.3856213073759243
3.9176276276276276,2.4021977314273757
3.945885885885886,2.418841243436287
3.974144144144144,2.4355837146171915
4.002402402402403,2.452395799747135
4.030660660660661,2.4692883210108496
4.058918918918919,2.4862495372097824
4.087177177177177,2.503338864918781
4.115435435435435,2.5204831275634034
4.1436936936936934,2.5377190645048504
4.171951951951952,2.5550426275665767
4.20021021021021,2.5724514041529076
4.228468468468469,2.589965973044613
4.256726726726727,2.6075658196699982
4.284984984984986,2.625272455414968
4.313243243243243,2.643061955167882
4.341501501501502,2.6609317216178927
4.369759759759759,2.678937528880242
4.398018018018018,2.6970197812611865
4.426276276276276,2.7152008135591874
4.454534534534535,2.7334594827784136
4.482792792792793,2.7518531472922034
4.5110510510510515,2.7703135906419956
4.53930930930931,2.7888915994327514
4.5675675675675675,2.8075408752915463
4.595825825825826,2.826301802840092
4.6240840840840844,2.8451429355666864
4.652342342342342,2.864078503027422
4.6806006006006005,2.88311854273927
4.708858858858859,2.902253674917047
4.737117117117117,2.9214790772005994
4.765375375375376,2.9408057180871165
4.793633633633634,2.960231047656767
4.821891891891893,2.979747942856931
4.85015015015015,2.999393021380037
4.878408408408409,3.0191302440138186
4.906666666666666,3.0389788942220344
4.934924924924925,3.0589274976158896
4.963183183183183,3.0789687300318156
4.991441441441442,3.0991464842708214
5.0196996996997,3.1194089619086816
5.0479579579579585,3.1397745985079855
5.076216216216217,3.1602607171653343
5.1044744744744746,3.1808420485291733
5.132732732732733,3.2015318795728245
5.160990990990991,3.2223077187730103
5.189249249249249,3.2432443672823714
5.2175075075075075,3.264264374175553
5.245765765765766,3.285384819337898
5.274024024024024,3.306616056715778
5.302282282282283,3.327970742940069
5.330540540540541,3.349416757455675
5.358798798798799,3.370987926459183
5.387057057057057,3.392661350212724
5.415315315315316,3.414458803882839
5.443573573573573,3.436362734081745
5.471831831831832,3.458406989682277
5.50009009009009,3.4805530339474915
5.528348348348349,3.5028231361879216
5.556606606606607,3.525183091773473
5.5848648648648656,3.5477118468136526
5.613123123123124,3.570330324551868
5.641381381381382,3.5930464617281235
5.66963963963964,3.6159124059034164
5.697897897897898,3.638887893770159
5.726156156156156,3.6619738697723094
5.7544144144144145,3.6852003948559227
5.782672672672673,3.7085348235024784
5.810930930930931,3.7319919394975947
5.83918918918919,3.7556017340023025
5.867447447447448,3.7793041240135983
5.895705705705707,3.8031618821605004
5.923963963963963,3.8271216551744875
5.952222222222222,3.851210025939445
5.98048048048048,3.8754657221344337
6.008738738738739,3.8998057117804614
6.036996996996997,3.924292353474233
6.065255255255256,3.9488986020194643
6.093513513513514,3.973638785289622
6.121771771771773,3.9985203950340162
6.150030030030031,4.023510510659777
6.178288288288288,4.048665111392554
6.206546546546546,4.073945609923426
6.234804804804805,4.0993423735575165
6.263063063063063,4.124929097940821
6.2913213213213215,4.150599382282227
6.31957957957958,4.176425501946781
6.347837837837838,4.202371586671506
6.376096096096097,4.228486643412472
6.404354354354355,4.254746966306329
6.432612612612614,4.281124317405771
6.46087087087087,4.307641059223591
6.489129129129129,4.334283533660343
6.517387387387387,4.361137385723033
6.545645645645646,4.388082956996643
6.573903903903904,4.415185369181173
6.602162162162163,4.442420950851688
6.630420420420421,4.4698483123475885
6.65867867867868,4.49739270900965
6.686936936936938,4.5251015188888015
6.715195195195195,4.55293446959052
6.743453453453453,4.580904161684404
6.771711711711712,4.609020352390777
6.79996996996997,4.63738529127169
6.8282282282282285,4.665840905566923
6.856486486486487,4.694442728182046
6.884744744744745,4.72322243078794
6.913003003003004,4.752146091559774
6.941261261261262,4.7812433376190215
6.969519519519519,4.810454776894224
6.997777777777777,4.83985306198093
7.026036036036036,4.869437673450931
7.054294294294294,4.899028074829204
7.082552552552553,4.929062610293655
7.110810810810811,4.959110469098255
7.13906906906907,4.989292686321003
7.167327327327328,5.019730997584534
7.195585585585587,5.050267634230692
7.223843843843845,5.080967474657409
7.252102102102102,5.111827418912679
7.28036036036036,5.142877840101042
7.308618618618619,5.174189515215609
7.336876876876877,5.205571410936506
7.3651351351351355,5.2371667777911455
7.393393393393394,5.268805053728346
7.421651651651652,5.300798849992606
7.449909909909911,5.332939040515597
7.478168168168169,5.365222293060218
7.506426426426426,5.39769581385295
7.534684684684684,5.430347305602573
7.562942942942943,5.463200058536567
7.591201201201201,5.4961945025350945
7.61945945945946,5.529381677607742
7.647717717717718,5.562787595881161
7.675975975975977,5.59632169020547
7.704234234234235,5.63007192174863
7.732492492492494,5.664073101398834
7.76075075075075,5.698182335270658
7.789009009009009,5.732501272599321
7.817267267267267,5.767059585192733
7.845525525525526,5.801764162038622
7.873783783783784,5.836657414811172
7.9020420420420425,5.871592029127346
7.930300300300301,5.907087829188409
7.958558558558559,5.942579808336428
7.986816816816818,5.978315487567226
8.015075075075076,6.014213006690272
8.043333333333333,6.050358171413793
8.071591591591591,6.086632153036441
8.09984984984985,6.123165755110957
8.128108108108108,6.159913778158831
8.156366366366367,6.19682295920706
8.184624624624625,6.2340266801708735
8.212882882882884,6.271412033844343
8.241141141141142,6.308966038746861
8.2693993993994,6.346712015187669
8.297657657657657,6.3847644075287375
8.325915915915916,6.422991016915899
8.354174174174174,6.461471371911998
8.382432432432433,6.500131484826277
8.410690690690691,6.539036706381032
8.43894894894895,6.5781044083645
8.467207207207208,6.617489288158864
8.495465465465466,6.657034516674313
8.523723723723725,6.696673250353145
8.551981981981982,6.736844372717855
8.58024024024024,6.777137979759012
8.608498498498498,6.817627111158438
8.636756756756757,6.858322948638626
8.665015015015015,6.899314676270021
8.693273273273274,6.940512799570106
8.721531531531532,6.981886072540883
8.74978978978979,7.023645984465395
8.77804804804805,7.065534632925902
8.806306306306308,7.107708573497843
8.834564564564564,7.150170193981345
8.862822822822823,7.192812129188939
8.891081081081081,7.235687891487597
8.91933933933934,7.278862085280623
8.947597597597598,7.322218124609796
8.975855855855857,7.366002191747302
9.004114114114115,7.409906113154439
9.032372372372373,7.454123454583106
9.060630630630632,7.498589391913154
9.088888888888889,7.543253362971933
9.117147147147147,7.588222458572345
9.145405405405405,7.633423147263127
9.173663663663664,7.678679214288938
9.201921921921922,7.72483027061585
9.23018018018018,7.7708681005997065
9.25843843843844,7.817155487087317
9.286696696696698,7.8637958201870735
9.314954954954956,7.910628152879648
9.343213213213213,7.957847861722276
9.371471471471471,8.00516751341857
9.39972972972973,8.052918553382968
9.427987987987988,8.101048949939326
9.456246246246247,8.149290186206361
9.484504504504505,8.197899975986097
9.512762762762764,8.246731004828447
9.541021021021022,8.295839448961425
9.56927927927928,8.345495202629497
9.597537537537537,8.395235460564482
9.625795795795796,8.445263824770832
9.654054054054054,8.495694530130129
9.682312312312312,8.546336344568118
9.710570570570571,8.59726536857259
9.73882882882883,8.648553059170569
9.767087087087088,8.700116235043494
9.795345345345345,8.752181595582151
9.823603603603603,8.804352745813228
9.851861861861861,8.856974202583139
9.88012012012012,8.909798037928468
9.908378378378378,8.96285265127839
9.936636636636637,9.016351051573388
9.964894894894895,9.070420995398582
9.993153153153154,9.12458827026363
10.021411411411412,9.178933980736048
10.04966966966967,9.233972057110991
10.077927927927927,9.289122147768804
10.106186186186186,9.344584601492198
10.134444444444444,9.400512245275145
10.162702702702703,9.45682281115061
10.190960960960961,9.513225581568523
10.21921921921922,9.570278287979159
10.247477477477478,9.627514279572008
10.275735735735736,9.684996951318597
10.303993993993995,9.743047486568264
10.332252252252252,9.80151774951966
10.36051051051051,9.860172037305952
10.388768768768768,9.919096211450894
10.417027027027027,9.97874029278424
10.445285285285285,10.038520039981359
10.473543543543544,10.098666425644856
10.501801801801802,10.159126682865594
10.53006006006006,10.220061944127377
10.55831831831832,10.281653843356322
10.586576576576576,10.343337000607606
10.614834834834834,10.405389151565249
10.643093093093093,10.467726250007205
10.671351351351351,10.530766552776397
10.69960960960961,10.593834785034366
10.727867867867868,10.657791313509541
10.756126126126127,10.721784143441942
10.784384384384385,10.78641612665902
10.812642642642643,10.85127865680836
10.840900900900902,10.91660358639868
10.869159159159159,10.982335379424478
10.897417417417417,11.04845217921496
10.925675675675675,11.115225859201237
10.953933933933934,11.182150667198842
10.982192192192192,11.249629157561484
11.01045045045045,11.317333411977739
11.03870870870871,11.385821119613459
11.066966966966968,11.454479857845126
11.095225225225226,11.523635602597375
11.123483483483483,11.593362263683824
11.151741741741741,11.66359113939608
11.18,11.734133266846502
11.208258258258258,11.80503658480864
11.236516516516517,11.876553457156835
11.264774774774775,11.948337203596463
11.293033033033034,12.02102367837732
11.321291291291292,12.09385245282536
11.34954954954955,12.16712159471715
11.377807807807807,12.240793899990264
11.406066066066066,12.315315807900026
11.434324324324324,12.390062725004794
11.462582582582582,12.465125031794466
11.490840840840841,12.541064596873971
11.5190990990991,12.617534160827914
11.547357357357358,12.694345897723933
11.575615615615616,12.77143190267234
11.603873873873875,12.849372365045037
11.632132132132133,12.927538338595406
11.66039039039039,13.006230307843246
11.688648648648648,13.08601338038263
11.716906906906907,13.165828541330843
11.745165165165165,13.245995671337282
11.773423423423424,13.327279218133798
11.801681681681682,13.408708495414368
11.82993993993994,13.490635719556918
11.858198198198199,13.573284747241077
11.886456456456457,13.656545431850033
11.914714714714714,13.740313988084775
11.942972972972973,13.824588341302963
11.971231231231231,13.909368893375689
11.99948948948949,13.994610992827528
12.027747747747748,14.080589003587267
12.056006006006006,14.16718563947029
12.084264264264265,14.254509216845653
12.112522522522523,14.341970157316599
12.140780780780782,14.430632220323048
12.169039039039038,14.519473750757252
12.197297297297297,14.608997381229077
12.225555555555555,14.698878975164318
12.253813813813814,14.790032950379288
12.282072072072072,14.881427774815362
12.31033033033033,14.973575090322425
12.338588588588589,15.06612867850961
12.366846846846848,15.159215819418757
12.395105105105106,15.253249432896329
12.423363363363364,15.347932817632849
12.451621621621621,15.44274152596397
12.47987987987988,15.538748604251474
12.508138138138138,15.63569755931835
12.536396396396396,15.732851315480506
12.564654654654655,15.830639712742263
12.592912912912913,15.929096204819952
12.621171171171172,16.02805018100232
12.64942942942943,16.128582294322907
12.677687687687689,16.229292042234338
12.705945945945945,16.330617078279
12.734204204204204,16.432419800308693
12.762462462462462,16.535403845078744
12.79072072072072,16.638421469329028
12.81897897897898,16.74309634265377
12.847237237237238,16.84780657759822
12.875495495495496,16.95398573601501
12.903753753753755,17.06041044401526
12.932012012012013,17.16751362434846
12.96027027027027,17.275347236966887
12.988528528528528,17.38345079643446
13.016786786786787,17.49381993700734
13.045045045045045,17.60423383460425
13.073303303303303,17.715171195768384
13.101561561561562,17.826354068077727
13.12981981981982,17.939760794768357
13.158078078078079,18.052978536963206
13.186336336336337,18.167480814125202
13.214594594594594,18.28207430335772
13.242852852852852,18.39876547309287
13.27111111111111,18.515475942379666
13.29936936936937,18.633001777400143
13.327627627627628,18.7513448713809
13.355885885885886,18.870357297657478
13.384144144144145,18.990811994492706
13.412402402402403,19.112321187080997
13.440660660660662,19.234126373435434
13.46891891891892,19.355755541584468
13.497177177177177,19.48054978222132
13.525435435435435,19.60520248023494
13.553693693693694,19.730913545965745
13.581951951951952,19.856819465530908
13.61021021021021,19.984824155552918
13.638468468468469,20.113319488246344
13.666726726726727,20.242521203435558
13.694984984984986,20.37253755044864
13.723243243243244,20.50357093324116
13.751501501501501,20.636132649138915
13.77975975975976,20.769539088289974
13.808018018018018,20.903551324969232
13.836276276276276,21.038889996099453
13.864534534534535,21.174910839235533
13.892792792792793,21.311786283887304
13.921051051051052,21.449238311954215
13.94930930930931,21.588855506857737
13.977567567567569,21.72994410040312
14.005825825825825,21.871001106663698
14.034084084084084,22.01365128635325
14.062342342342342,22.157088939601554
14.0906006006006,22.301276473605256
14.118858858858859,22.447461670346353
14.147117117117118,22.59434068483388
14.175375375375376,22.74200429161775
14.203633633633634,22.89123539892646
14.231891891891893,23.041288335666987
14.260150150150151,23.192373554651486
14.288408408408408,23.34428961825432
14.316666666666666,23.497788970314275
14.344924924924925,23.65354891535037
14.373183183183183,23.80940856215199
14.401441441441442,23.966638522337988
14.4296996996997,24.124972992167557
14.457957957957959,24.284161995874634
14.486216216216217,24.445650276455297
14.514474474474476,24.607422234164535
14.542732732732732,24.770874053429925
14.57099099099099,24.93585332933029
14.59924924924925,25.10162038484075
14.627507507507508,25.268646650240502
14.655765765765766,25.436765499873875
14.684024024024025,25.606070016139462
14.712282282282283,25.77849306773891
14.740540540540541,25.950896241593178
14.7687987987988,26.124587949369754
14.797057057057057,26.299943091490373
14.825315315315315,26.47601795011501
14.853573573573573,26.654853429360003
14.881831831831832,26.834031696991122
14.91009009009009,27.01477984327451
14.938348348348349,27.197550499031962
14.966606606606607,27.381153483066992
14.994864864864866,27.566164387573902
15.023123123123124,27.752512407980863
15.051381381381383,27.937998639335138
15.07963963963964,28.131058736664453
15.107897897897898,28.322270409762172
15.136156156156156,28.51474506426726
15.164414414414415,28.709082080116648
15.192672672672673,28.904154239189978
15.220930930930932,29.101025283063525
15.24918918918919,29.30180722386814
15.277447447447448,29.501855477980627
15.305705705705707,29.70522861082599
15.333963963963964,29.90906162728484
15.362222222222222,30.114507252067398
15.39048048048048,30.32148446393528
15.418738738738739,30.528927333419443
15.446996996996997,30.74201552972547
15.475255255255256,30.95441032334804
15.503513513513514,31.168777057718117
15.531771771771773,31.384466356425644
15.560030030030031,31.602281408290732
15.588288288288288,31.82111176500441
15.616546546546546,32.04358607260165
15.644804804804805,32.26609398841342
15.673063063063063,32.49244861179706
15.701321321321322,32.71931824682776
15.72957957957958,32.948024248497155
15.757837837837839,33.17849766123034
15.786096096096097,33.40964377248667
15.814354354354355,33.64682430253757
15.842612612612614,33.8834841230099
15.87087087087087,34.122279812831025
15.899129129129129,34.36268553440444
15.927387387387387,34.6057073074943
15.955645645645646,34.84933851687451
15.983903903903904,35.09762432959917
16.012162162162163,35.34554231822262
16.04042042042042,35.59805591390873
16.06867867867868,35.851566647071095
16.096936936936938,36.10685313486663
16.125195195195197,36.36417774949707
16.153453453453455,36.62232037814906
16.181711711711714,36.88716211756082
16.209969969969972,37.15149273205551
16.23822822822823,37.41835162381061
16.26648648648649,37.68690801893559
16.294744744744747,37.95875802246401
16.323003003003006,38.231812567161526
16.351261261261264,38.50872832252113
16.37951951951952,38.785143580509974
16.407777777777778,39.068758274385466
16.436036036036036,39.35141504753699
16.464294294294294,39.63809373979255
16.492552552552553,39.92620986210705
16.52081081081081,40.21528603545379
16.54906906906907,40.511046076517594
16.57732732732733,40.807813014340354
16.605585585585587,41.10706619861035
16.633843843843845,41.40786592060836
16.662102102102104,41.71294817013197
16.690360360360362,42.01928734925586
16.71861861861862,42.32956046200828
16.74687687687688,42.64295495866833
16.775135135135137,42.95817022010361
16.803393393393396,43.27614608427416
16.831651651651654,43.59725588836523
16.859909909909913,43.92082938227661
16.88816816816817,44.24553104849418
16.916426426426426,44.57818312383004
16.944684684684685,44.91199885875848
16.972942942942943,45.247645789199616
17.0012012012012,45.585005236076064
17.02945945945946,45.929059375076584
17.05771771771772,46.27376180344894
17.085975975975977,46.62264861768654
17.114234234234235,46.975418837344776
17.142492492492494,47.33034303540277
17.170750750750752,47.68847670960791
17.19900900900901,48.04969188451219
17.22726726726727,48.41464783886039
17.255525525525528,48.780569526870536
17.283783783783786,49.1556992208415
17.312042042042044,49.53184455039352
17.340300300300303,49.910329203915566
17.36855855855856,50.293492807735824
17.39681681681682,50.67927481110577
17.425075075075075,51.06841979610175
17.453333333333333,51.46205627696491
17.48159159159159,51.86057311876628
17.50984984984985,52.26149745302795
17.53810810810811,52.66618725236654
17.566366366366367,53.07467586043967
17.594624624624625,53.487027378384404
17.622882882882884,53.90086008442259
17.651141141141142,54.3251298133019
17.6793993993994,54.7499240014024
17.70765765765766,55.17892829069943
17.735915915915918,55.61288544206207
17.764174174174176,56.0497796111557
17.792432432432435,56.490657253943816
17.82069069069069,56.93280100679646
17.848948948948948,57.38824797687554
17.877207207207206,57.8427828687419
17.905465465465465,58.30174267680249
17.933723723723723,58.76516143385097
17.96198198198198,59.232956975138265
17.99024024024024,59.70286235035026
18.0184984984985,60.18409958212509
18.046756756756757,60.667208037542174
18.075015015015016,61.15399681833234
18.103273273273274,61.647467018233115
18.131531531531532,62.14415912237125
18.15978978978979,62.645549332301925
18.18804804804805,63.15028099269183
18.216306306306308,63.66656606893115
18.244564564564566,64.18393623049113
18.272822822822825,64.70650906939355
18.301081081081083,65.2343213468134
18.32933933933934,65.76731263168001
18.357597597597596,66.30296938938318
18.385855855855855,66.85262075037727
18.414114114114113,67.40226267222617
18.442372372372372,67.9569262120657
18.47063063063063,68.52059723965007
18.49888888888889,69.08760073358036
18.527147147147147,69.66017919172864
18.555405405405406,70.23708478718025
18.583663663663664,70.82652054968692
18.611921921921923,71.41788225153606
18.64018018018018,72.01543460656998
18.66843843843844,72.61918269742768
18.696696696696698,73.22907823190339
18.724954954954956,73.8424340207747
18.753213213213215,74.47131369667352
18.781471471471473,75.10081195333423
18.80972972972973,75.73434820920572
18.83798798798799,76.38241000276277
18.86624624624625,77.03256164777335
18.894504504504503,77.68935670024406
18.922762762762762,78.35116998171611
18.95102102102102,79.02779238687955
18.97927927927928,79.70685131184977
19.007537537537537,80.39328962342042
19.035795795795796,81.08712912629784
19.064054054054054,81.7883147323042
19.092312312312313,82.4938986625972
19.12057057057057,83.21685085840804
19.14882882882883,83.94121058725601
19.177087087087088,84.67591343161843
19.205345345345346,85.41705543948588
19.233603603603605,86.16616083569068
19.261861861861863,86.9232209349225
19.290120120120122,87.68540266371865
19.31837837837838,88.46668537423655
19.34663663663664,89.25035933299941
19.374894894894897,90.04285668886514
19.403153153153152,90.84426061900984
19.43141141141141,91.65457808062938
19.45966966966967,92.47012739616098
19.487927927927927,93.30577332173978
19.516186186186186,94.14354013883519
19.544444444444444,94.99406036049382
19.572702702702703,95.85210385964932
19.60096096096096,96.71981352224007
19.62921921921922,97.59711109391198
19.657477477477478,98.4756276421826
19.685735735735737,99.3866328698547
19.713993993993995,100.29592519687287
19.742252252252253,101.21589397193695
19.770510510510512,102.14665644808495
19.79876876876877,103.088338839523
19.82702702702703,104.03961256387583
19.855285285285287,105.00758193002893
19.883543543543546,105.98193437897248
19.911801801801804,106.97227499060692
19.94006006006006,107.97146475569681
19.968318318318317,108.98244227210716
19.996576576576576,110.00507639160676
20.024834834834834,111.04309805976021
20.053093093093093,112.09213948691661
20.08135135135135,113.15355205909606
20.10960960960961,114.22791893323758
20.137867867867868,115.31545207705553
20.166126126126127,116.41633310702672
20.194384384384385,117.53026051941876
20.222642642642644,118.66111109784815
20.250900900900902,119.80103280900907
20.27915915915916,120.96176714245242
20.30741741741742,122.1327677755181
20.335675675675677,123.31828537066971
20.363933933933936,124.5181112937337
20.392192192192194,125.73630565266453
20.420450450450453,126.96804600233311
20.448708708708708,128.21522823259303
20.476966966966966,129.47831554406136
20.505225225225225,130.75763021384998
20.533483483483483,132.05301379640215
20.56174174174174,133.36647476854083
20.59,134.6968684392693
20.61825825825826,136.03829534434377
20.646516516516517,137.40961558446364
20.674774774774775,138.79170121976736
20.703033033033034,140.1917960376903
20.731291291291292,141.60968112468382
20.75954954954955,143.04947919891077
20.78780780780781,144.50632259957268
20.816066066066067,145.98258237016043
20.844324324324326,147.47857334389028
20.872582582582584,148.9947664388249
20.900840840840843,150.5298801702504
20.9290990990991,152.09020130581993
20.95735735735736,153.66810700415516
20.985615615615615,155.26992468445764
21.013873873873873,156.89171835339283
21.04213213213213,158.53577045539734
21.07039039039039,160.20238166548918
21.09864864864865,161.89152347223163
21.126906906906907,163.6067908636497
21.155165165165165,165.34418503855343
21.183423423423424,167.10591162450265
21.211681681681682,168.89247732773262
21.23993993993994,170.70465687371623
21.2681981981982,172.5437697089032
21.296456456456458,174.40728684038626
21.324714714714716,176.29604455718717
21.352972972972974,178.2152850439082
21.381231231231233,180.16018472826144
21.40948948948949,182.13313197717412
21.43774774774775,184.13469188943765
21.46600600600601,186.16521470979322
21.494264264264267,188.22738732905063
21.52252252252252,190.31850679184555
21.55078078078078,192.440576493203
21.57903903903904,194.59416164907216
21.607297297297297,196.7800048969826
21.635555555555555,199.00022851109145
21.663813813813814,201.25164488084715
21.692072072072072,203.53571492466344
21.72033033033033,205.8579640129975
21.74858858858859,208.21356838468253
21.776846846846848,210.60517965084338
21.805105105105106,213.0335398250843
21.833363363363365,215.49951728785186
21.861621621621623,218.004691737061
21.88987987987988,220.54805354445182
21.91813813813814,223.13123477545395
21.9463963963964,225.75518650338125
21.974654654654657,228.4201932428071
22.002912912912915,231.12958505181368
22.03117117117117,233.88000846136418
22.05942942942943,236.67343133921813
22.087687687687687,239.51494125345027
22.115945945945946,242.40061102911687
22.144204204204204,245.3332436732442
22.172462462462462,248.31392015582048
22.20072072072072,251.34392019035417
22.22897897897898,254.42363621798273
22.257237237237238,257.5544371833096
22.285495495495496,260.7373976958149
22.313753753753755,263.9737461209308
22.342012012012013,267.2630148017047
22.37027027027027,270.6114252400728
22.39852852852853,274.0143356018349
22.42678678678679,277.47492100902485
22.455045045045047,280.9969201809432
22.483303303303305,284.57859407878414
22.511561561561564,288.22251913896616
22.539819819819822,291.9301675503019
22.568078078078077,295.7027902888568
22.596336336336336,299.5419401976665
22.624594594594594,303.44923113310693
22.652852852852853,307.4262817292521
22.68111111111111,311.4748818530486
22.70936936936937,315.59602859646776
22.737627627627628,319.79169093279677
22.765885885885886,324.06377842993885
22.794144144144145,328.41460671388774
22.822402402402403,332.8453924822093
22.85066066066066,337.35824365544175
22.87891891891892,341.9552640150909
22.90717717717718,346.6385058927881
22.935435435435437,351.4100600625743
22.963693693693696,356.27206001173926
22.991951951951954,361.22679064090505
23.020210210210212,366.2767435455035
23.04846846846847,371.42448179680713
23.07672672672673,376.6719316523127
23.104984984984984,382.02205851289006
23.133243243243243,387.47748034560453
23.1615015015015,393.0408027073503
23.18975975975976,398.7149824649289
23.218018018018018,404.5029001449844
23.246276276276276,410.407427525834
23.274534534534535,416.4319077870622
23.302792792792793,422.57943611429977
23.331051051051052,428.8532800439557
23.35930930930931,435.2569430325039
23.38756756756757,441.7939315092085
23.415825825825827,448.46784917956967
23.444084084084086,455.28269474979345
23.472342342342344,462.2421398723699
23.500600600600603,469.35052889882144
23.52885885885886,476.6119643727923
23.55711711711712,484.0310502309838
23.585375375375378,491.6119797603373
23.613633633633633,499.3598750648643
23.64189189189189,507.27899789509274
23.67015015015015,515.374837057541
23.698408408408408,523.6524682097765
23.726666666666667,532.1170493270755
23.754924924924925,540.7745770028838
23.783183183183183,549.6307119962921
23.811441441441442,558.69163506633
23.8396996996997,567.9636289632585
23.86795795795796,577.4531401238457
23.896216216216217,587.1669954188685
23.924474474474476,597.1128923462783
23.952732732732734,607.29739144644
23.980990990990993,617.7286341616269
24.00924924924925,628.4143862696781
24.03750750750751,639.3629322249307
24.065765765765768,650.5827660570422
24.094024024024026,662.0828800249109
24.122282282282285,673.8727150284345
24.15054054054054,685.9618003119833
24.1787987987988,698.3602748512028
24.207057057057057,711.078761495301
24.235315315315315,724.1290768107144
24.263573573573574,737.5215750979605
24.291831831831832,751.2694165282314
24.32009009009009,765.3843695458431
24.34834834834835,779.8798399278937
24.376606606606607,794.7696425511855
24.404864864864866,810.0678239207889
24.433123123123124,825.7892342767385
24.461381381381383,841.9499381393064
24.48963963963964,858.5664902980697
24.5178978978979,875.6558998557344
24.546156156156158,893.236535340723
24.574414414414417,911.326015557124
24.602672672672675,929.9451586299112
24.630930930930933,949.1134131244937
24.65918918918919,968.8526875722994
24.687447447447447,989.1869018618285
24.715705705705705,1010.1404554474652
24.743963963963964,1031.7384023895186
24.772222222222222,1054.0073600073122
24.80048048048048,1076.976462156037
24.82873873873874,1100.6737469585423
24.856996996996997,1125.1304871861894
24.885255255255256,1150.3809032693252
24.913513513513514,1176.4584713736097
24.941771771771773,1203.4001826154233
24.97003003003003,1231.2426750790223
24.99828828828829,1260.0259713965834
25.026546546546548,1289.7933078743852
25.054804804804807,1320.5902555837006
25.083063063063065,1352.4627037301095
25.111321321321324,1385.4623914413876
25.139579579579582,1419.6442101699645
25.16783783783784,1455.06827880195
25.196096096096095,1491.7936734925177
25.224354354354354,1529.8845777704264
25.252612612612612,1569.4119840338894
25.28087087087087,1610.4454476818594
25.30912912912913,1653.063605628887
25.337387387387388,1697.3468589069387
25.365645645645646,1743.389500397136
25.393903903903905,1791.2844946249088
25.422162162162163,1841.1303734522323
25.45042042042042,1893.033671681847
25.47867867867868,1947.1100513782715
25.50693693693694,2003.4829777608015
25.535195195195197,2062.2892380901358
25.563453453453455,2123.669230682341
25.591711711711714,2187.7902253531747
25.619969969969972,2254.8106341779403
25.64822822822823,2324.9136692602897
25.67648648648649,2398.2927577640985
25.704744744744747,2475.158287419972
25.733003003003002,2555.740066525588
25.76126126126126,2640.298472639699
25.78951951951952,2729.1087225906185
25.817777777777778,2822.4676363640506
25.846036036036036,2920.696044786393
25.874294294294295,3024.1511619000776
25.902552552552553,3133.227405318386
25.93081081081081,3248.358713424375
25.95906906906907,3370.009556392743
25.98732732732733,3498.6824720117947
26.015585585585587,3634.9405324662653
26.043843843843845,3779.3875507716725
26.072102102102104,3932.670519168414
26.100360360360362,4095.526468214075
26.12861861861862,4268.845788534819
26.15687687687688,4453.587122404533
26.185135135135138,4650.772597011627
26.213393393393396,4861.486349468062
26.24165165165165,5086.979898043929
26.26990990990991,5328.701571560127
26.298168168168168,5588.329477388306
26.326426426426426,5867.800064343002
26.354684684684685,6169.062585603902
26.382942942942943,6494.3936927273835
26.4112012012012,6846.459322110781
26.43945945945946,7228.41462729182
26.46771771771772,7643.806620032789
26.495975975975977,8096.666830181498
26.524234234234235,8591.392166360418
26.552492492492494,9133.48042344147
26.580750750750752,9729.504038581523
26.60900900900901,10386.86955197423
26.63726726726727,11113.852333567782
26.665525525525528,11921.39247528878
26.693783783783786,12822.14881528127
26.722042042042045,13830.836279358158
26.750300300300303,14966.619481732117
26.778558558558558,16252.894155191601
26.806816816816816,17718.972053506877
26.835075075075075,19402.335583677184
26.863333333333333,21350.143534727333
26.89159159159159,23620.840812463535
26.91984984984985,26292.553668998986
26.94810810810811,29465.578450657253
26.976366366366367,33280.33068816497
27.004624624624626,37918.62025802139
27.032882882882884,43642.06920366071
27.061141141141142,50818.703157385855
27.0893993993994,59989.485313470104
27.11765765765766,71977.93213565751
27.145915915915918,88079.60513707131
27.174174174174176,110581.28271986815
27.202432432432435,143776.36557655103
27.230690690690693,196074.48009952882
27.25894894894895,286406.7028023075
27.287207207207206,464606.9837132752
27.315465465465465,887762.1312907978
27.343723723723723,2463152.9816352637
27.371981981981982,38845008.08466053
27.40024024024024,inf
27.4284984984985,inf
27.456756756756757,inf
27.485015015015016,inf
27.513273273273274,inf
27.541531531531533,inf
27.56978978978979,inf
27.59804804804805,inf
27.626306306306308,inf
27.654564564564566,inf
27.682822822822825,inf
27.711081081081083,inf
27.73933933933934,inf
27.7675975975976,inf
27.79585585585586,inf
27.824114114114114,inf
27.852372372372372,inf
27.88063063063063,inf
27.90888888888889,inf
27.937147147147147,inf
27.965405405405406,inf
27.993663663663664,inf
28.021921921921923,inf
28.05018018018018,inf
28.07843843843844,inf
28.106696696696698,inf
28.134954954954956,inf
28.163213213213215,inf
28.191471471471473,inf
28.219729729729732,inf
28.24798798798799,inf
28.27624624624625,inf
28.304504504504507,inf
28.332762762762766,inf
28.36102102102102,inf
28.38927927927928,inf
28.417537537537537,inf
28.445795795795796,inf
28.474054054054054,inf
28.502312312312313,inf
28.53057057057057,inf
28.55882882882883,inf
28.587087087087088,inf
28.615345345345347,inf
28.643603603603605,inf
28.671861861861863,inf
28.700120120120122,inf
28.72837837837838,inf
28.75663663663664,inf
28.784894894894897,inf
28.813153153153156,inf
28.841411411411414,inf
28.86966966966967,inf
28.897927927927928,inf
28.926186186186186,inf
28.954444444444444,inf
28.982702702702703,inf
29.01096096096096,inf
29.03921921921922,inf
29.06747747747748,inf
29.095735735735737,inf
29.123993993993995,inf
29.152252252252254,inf
29.180510510510512,inf
29.20876876876877,inf
29.23702702702703,inf
29.265285285285287,inf
29.293543543543546,inf
29.321801801801804,inf
29.350060060060063,inf
29.37831831831832,inf
29.406576576576576,inf
29.434834834834835,inf
29.463093093093093,inf
29.49135135135135,inf
29.51960960960961,inf
29.54786786786787,inf
29.576126126126127,inf
29.604384384384385,inf
29.632642642642644,inf
29.660900900900902,inf
29.68915915915916,inf
29.71741741741742,inf
29.745675675675677,inf
29.773933933933936,inf
29.802192192192194,inf
29.830450450450453,inf
29.85870870870871,inf
29.88696696696697,inf
29.915225225225228,inf
29.943483483483483,inf
29.97174174174174,inf
30.0,inf


==> figure_data/fig_2/Rb/theta_0.2501pi/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,4.872118927176415,27.98819239854857
0.05005005005005005,4.874502153425403,28.00188299103675
0.07507507507507508,4.8784130683921925,28.02434948706876
0.1001001001001001,4.883786402217244,28.05521693984753
0.12512512512512514,4.890551596117073,28.094080020021078
0.15015015015015015,4.898636541607898,28.140524495886964
0.1751751751751752,4.907969776222728,28.194139846826694
0.2002002002002002,4.91848179637367,28.25452680512545
0.22522522522522523,4.930105828567492,28.32130178626823
0.2502502502502503,4.942778255898565,28.39409933895528
0.2752752752752753,4.956438821042591,28.472573311212248
0.3003003003003003,4.971030683470628,28.55639717905978
0.3253253253253253,4.986500382054685,28.645263831698955
0.3503503503503504,5.002797737346664,28.738885010146614
0.3753753753753754,5.019875716742727,28.836990532663588
0.4004004004004004,5.037690278330403,28.939327397724597
0.42542542542542544,5.056200204169035,29.045658826287397
0.45045045045045046,5.075366930279155,29.155763285156013
0.47547547547547553,5.095154378204246,29.269433519376804
0.5005005005005005,5.115528791325417,29.386475611937822
0.5255255255255256,5.136458577933331,29.506708082285655
0.5505505505505506,5.157914162239806,29.629961030452282
0.5755755755755756,5.179867843940427,29.756075330303645
0.6006006006006006,5.202293666545096,29.884901873156316
0.6256256256256256,5.225167294425906,30.016300861471233
0.6506506506506506,5.2484658983531265,30.15014115130803
0.6756756756756758,5.2721680491762335,30.28629964156906
0.7007007007007008,5.296253619237475,30.424660707663442
0.7257257257257258,5.32070369106862,30.56511567700981
0.7507507507507508,5.345500472906582,30.70756234371052
0.7757757757757758,5.3706272205641366,30.85190451973309
0.8008008008008008,5.396068165202894,30.99805161999754
0.8258258258258259,5.421808446573166,31.14591827886859
0.8508508508508509,5.447834051307179,31.29542399567716
0.8758758758758759,5.474131755876173,31.446492807033895
0.9009009009009009,5.500689073846928,31.599052983840927
0.9259259259259259,5.527494207098443,31.753036751053056
0.9509509509509511,5.554536000684385,31.90838002838225
0.9759759759759761,5.581803901050361,32.065022190274156
1.001001001001001,5.609287917337999,32.22290584361696
1.026026026026026,5.636978585529112,32.38197662176531
1.0510510510510511,5.664866935202856,32.54218299357469
1.0760760760760761,5.692944458697855,32.70347608625135
1.1011011011011012,5.721203082488054,32.8658095209191
1.1261261261261262,5.74963514059695,33.029139259895665
1.1511511511511512,5.778233349889884,33.193423464757736
1.1761761761761762,5.806990787096872,33.358622364347156
1.2012012012012012,5.835900867430957,33.524698131942756
1.2262262262262262,5.864957324679191,33.69161477089169
1.2512512512512513,5.894154192651615,33.85933800804198
1.2762762762762763,5.923485787885557,34.02783519438626
1.3013013013013013,5.95294669350961,34.19707521236737
1.3263263263263263,5.98253174417893,34.36702838933828
1.3513513513513515,6.012236012003379,34.53766641672538
1.3763763763763766,6.042054793392862,34.70896227446068
1.4014014014014016,6.071983596754375,34.88089016030681
1.4264264264264266,6.102018130975832,35.05342542370156
1.4514514514514516,6.132154294642832,35.22654450381297
1.4764764764764766,6.162388165931649,35.40022487147894
1.5015015015015016,6.192715993135603,35.574444974785436
1.5265265265265267,6.223134185772361,35.749184187981754
1.5515515515515517,6.25363930624032,35.92442276355013
1.5765765765765767,6.284228061977125,36.10014178715986
1.6016016016016017,6.314897298092425,36.27632313534566
1.6266266266266267,6.345643990443285,36.45294943572902
1.6516516516516517,6.376465239107266,36.630004029523775
1.6766766766766767,6.407358262230063,36.80747093619363
1.7017017017017018,6.4383203903082045,36.98533482060865
1.7267267267267268,6.469349060705421,37.16358096154425
1.7517517517517518,6.500441811405764,37.342195215795556
1.7767767767767768,6.531596287010636,37.52116405262778
1.8018018018018018,6.5628101952587246,37.70047430400222
1.8268268268268268,6.594081371170026,37.8801135330556
1.8518518518518519,6.625407708635985,38.06006964111539
1.876876876876877,6.656787187796752,38.240331024970146
1.9019019019019021,6.68821786509674,38.42088651974306
1.9269269269269271,6.719697869910079,38.6017253795066
1.9519519519519521,6.7512254012595845,38.78283725843452
1.9769769769769772,6.7827987246889165,38.96421219283373
2.002002002002002,6.8144161693747005,39.14584058455466
2.027027027027027,6.846076125302569,39.32771318476894
2.052052052052052,6.877777040649812,39.509821078933776
2.0770770770770772,6.90951741926956,39.69215567233976
2.1021021021021022,6.9412958183162035,39.874708676469886
2.1271271271271273,6.973110845984007,40.05747209600892
2.1521521521521523,7.004961159359833,40.24043821650822
2.1771771771771773,7.036845462388061,40.423599592695076
2.2022022022022023,7.068762503924892,40.60694903729556
2.2272272272272273,7.100711075897079,40.79047961045722
2.2522522522522523,7.132690011542696,40.97418460964307
2.2772772772772774,7.164698183742008,41.1580575600432
2.3023023023023024,7.196734503423376,41.34209220541733
2.3273273273273274,7.228797918048047,41.52628249939068
2.3523523523523524,7.2608874101621685,41.710622597135846
2.3773773773773774,7.293001996020793,41.895106847468334
2.4024024024024024,7.325140724270853,42.07972978528087
2.4274274274274275,7.357302674698384,42.26448612434667
2.4524524524524525,7.389486957030271,42.44937075043605
2.4774774774774775,7.421692709791827,42.63437871475373
2.5025025025025025,7.453919099214437,42.81950522766364
2.5275275275275275,7.48616531819245,43.004745652696826
2.5525525525525525,7.518430585286116,43.19009550082367
2.5775775775775776,7.550714143768882,43.37555042498109
2.6026026026026026,7.583015260715227,43.56110621483252
2.6276276276276276,7.615333226128813,43.74675879175952
2.6526526526526526,7.64766735210769,43.93250420406623
2.677677677677678,7.6800169720456735,44.118338622391676
2.702702702702703,7.712381439867199,44.304258335314294
2.727727727727728,7.7447601292945025,44.49025974514223
2.752752752752753,7.777152433145558,44.67633936388032
2.777777777777778,7.8095577626614965,44.86249380936633
2.802802802802803,7.841975546861194,45.04871980156345
2.827827827827828,7.874405231922785,45.23501415900726
2.852852852852853,7.906846280590361,45.421373795397535
2.877877877877878,7.939298171604706,45.60779571632807
2.902902902902903,7.971760399156765,45.79427701614704
2.927927927927928,8.004232472363162,45.98081487494415
2.9529529529529532,8.03671391476244,46.167406555656726
2.9779779779779783,8.069204263831487,46.354049401291746
3.0030030030030033,8.101703070520344,46.540740832253626
3.0280280280280283,8.134209898805778,46.72747834377956
3.0530530530530533,8.166724325261955,46.91425950347331
3.0780780780780783,8.199245938647227,47.1010819489315
3.1031031031031033,8.23177433950751,47.2879433854651
3.1281281281281283,8.26430913979417,47.47484158390442
3.1531531531531534,8.296849962496573,47.66177437848826
3.1781781781781784,8.329396441288266,47.848739664831356
3.2032032032032034,8.361948220186806,48.03573539797027
3.2282282282282284,8.394504953225916,48.22275959048006
3.2532532532532534,8.42706630413936,48.40981031065825
3.2782782782782784,8.459631946057392,48.596885680781114
3.3033033033033035,8.492201561213534,48.783983875419196
3.3283283283283285,8.52477484066223,48.97110311981542
3.3533533533533535,8.557351484006437,49.158241688320146
3.3783783783783785,8.589931199135647,49.34539790288625
3.4034034034034035,8.622513701972606,49.53257013161417
3.4284284284284285,8.65509871622904,49.71975678734859
3.4534534534534536,8.687685973170703,49.90695632632881
3.4784784784784786,8.720275211389705,50.094167246880815
3.5035035035035036,8.752866176585503,50.28138808815921
3.5285285285285286,8.785458621353184,50.46861742893099
3.5535535535535536,8.818052304979053,50.65585388640123
3.5785785785785786,8.850646993243382,50.84309611508005
3.6036036036036037,8.883242458229834,51.03034280568776
3.6286286286286287,8.915838478141225,51.21759268409655
3.6536536536536537,8.948434837121717,51.404844510309026
3.6786786786786787,8.981031325084807,51.592097077470115
3.7037037037037037,9.013627737547393,51.779349210913836
3.7287287287287287,9.046223875468707,51.966599767238016
3.753753753753754,9.078819545095428,52.15384763341457
3.778778778778779,9.111414557811127,52.341091725924606
3.8038038038038042,9.144008729991219,52.5283309899252
3.8288288288288292,9.1766018828622,52.71556439844073
3.8538538538538543,9.209193842365801,52.90279095158261
3.8788788788788793,9.241784439027224,53.09000967579221
3.9039039039039043,9.274373507827965,53.2772196231104
3.9289289289289293,9.306960888082195,53.464419870467374
3.9539539539539543,9.339546423317646,53.651609518998406
3.9789789789789793,9.372129961159922,53.838787693379196
4.004004004004004,9.404711353220335,54.02595354118166
4.029029029029029,9.437290454987597,54.213106232251626
4.054054054054054,9.469867125722716,54.40024495810516
4.079079079079079,9.502441228357148,54.587368931343406
4.104104104104104,9.5350126293942,54.77447738508628
4.129129129129129,9.567581198813091,54.96156957242121
4.1541541541541545,9.60014680997663,55.14864476587297
4.1791791791791795,9.632709339540918,55.33570225688476
4.2042042042042045,9.665268667368636,55.52274135532025
4.2292292292292295,9.697824676444053,55.70976138897525
4.2542542542542545,9.73037725279124,55.89676170310788
4.2792792792792795,9.762926285394594,56.083741659982046
4.3043043043043046,9.795471666121458,56.27070063842296
4.32932932932933,9.828013289647455,56.45763803338811
4.354354354354355,9.860551053383626,56.644553255548786
4.37937937937938,9.893084857406013,56.831445730885584
4.404404404404405,9.925614604386972,57.01831490029374
4.42942942942943,9.958140199528996,57.20516021920302
4.454454454454455,9.990661550500008,57.391981157206054
4.47947947947948,10.023178567370538,57.57877719769734
4.504504504504505,10.055691162553066,57.7655478375249
4.52952952952953,10.088199250742736,57.95229258664965
4.554554554554555,10.120702748859934,58.13901096781552
4.57957957957958,10.153201575994405,58.3257025162285
4.604604604604605,10.18569565335119,58.51236677924601
4.62962962962963,10.218184904197717,58.699003316072975
4.654654654654655,10.250669253812594,58.885611697467674
4.67967967967968,10.283148629435814,59.072191505455706
4.704704704704705,10.315622960220475,59.25874233305259
4.72972972972973,10.348092177185448,59.44526378399191
4.754754754754755,10.380556213169768,59.631755472463304
4.77977977977978,10.41301500278803,59.81821702285621
4.804804804804805,10.445468482387236,60.004648069511994
4.82982982982983,10.477916590004385,60.191048256480315
4.854854854854855,10.510359265325858,60.377417237285805
4.87987987987988,10.542796449647199,60.563754674697044
4.904904904904905,10.57522808583458,60.750060240505185
4.92992992992993,10.607654118286987,60.936333615306715
4.954954954954955,10.640074492899341,61.122574488291605
4.97997997997998,10.672489157026929,61.308782557039024
5.005005005005005,10.70489805945047,61.4949575273166
5.03003003003003,10.737301150342354,61.68109911288649
5.055055055055055,10.769698381233423,61.8672070353146
5.08008008008008,10.802089704981007,62.05328102378689
5.105105105105105,10.834475075737743,62.239320814930316
5.13013013013013,10.866854448920794,62.42532615263599
5.155155155155155,10.89922778118243,62.61129678789015
5.18018018018018,10.931595030380985,62.797232478607356
5.205205205205205,10.963956155552754,62.98313298946904
5.23023023023023,10.996311116884522,63.16899809176569
5.255255255255255,11.028659875686818,63.354827563243234
5.28028028028028,11.061002394367845,63.54062118795322
5.305305305305305,11.093338636408188,63.726378756107586
5.33033033033033,11.125668566335962,63.91210006393587
5.355355355355356,11.157992149702677,64.09778491354656
5.380380380380381,11.190309353059776,64.28343311279232
5.405405405405406,11.222620143935625,64.46904447513782
5.430430430430431,11.254924490813409,64.65461881953274
5.455455455455456,11.287222363108938,64.8401559702843
5.480480480480481,11.319513731149794,65.02565575693741
5.505505505505506,11.351798566154306,65.21111801415398
5.530530530530531,11.384076840211396,65.39654258159705
5.555555555555556,11.416348526261064,65.58192930381878
5.580580580580581,11.448613598074896,65.76727803014839
5.605605605605606,11.480872030237435,65.9525886145852
5.630630630630631,11.513123798127767,66.13786091569281
5.655655655655656,11.545368877901831,66.32309479649754
5.680680680680681,11.577607246474892,66.50829012438767
5.705705705705706,11.609838881504468,66.69344677101542
5.730730730730731,11.6420637613738,66.87856461220196
5.755755755755756,11.674281865175729,67.06364352784479
5.780780780780781,11.706493172696636,67.24868340182555
5.805805805805806,11.738697664401272,67.43368412192275
5.830830830830831,11.77089532141763,67.61864557972496
5.855855855855856,11.8030861255221,67.80356767054552
5.8808808808808815,11.835270059125305,67.98845029334116
5.9059059059059065,11.867447105257748,68.1732933506295
5.9309309309309315,11.899617247556554,68.35809674841305
5.9559559559559565,11.931780470251718,68.54286039609998
5.9809809809809815,11.96393675815335,68.72758420643102
6.0060060060060065,11.996086096638614,68.91226809540436
6.0310310310310316,12.028228471639432,69.09691198220509
6.056056056056057,12.060363869630427,69.28151578913578
6.081081081081082,12.092492277616737,69.46607944154667
6.106106106106107,12.12461368312267,69.65060286777036
6.131131131131132,12.156728074180162,69.83508599905554
6.156156156156157,12.188835439317817,70.01952876950408
6.181181181181182,12.220935767549983,70.20393111600819
6.206206206206207,12.253029048366297,70.38829297819045
6.231231231231232,12.285115271721065,70.5726142983427
6.256256256256257,12.317194428023464,70.75689502136993
6.281281281281282,12.34926650812748,70.94113509473223
6.306306306306307,12.38133150332216,71.12533446838901
6.331331331331332,12.41338940532246,71.30949309474633
6.356356356356357,12.44544020625972,71.49361092860212
6.381381381381382,12.477483898672716,71.67768792709498
6.406406406406407,12.509520475498974,71.86172404965404
6.431431431431432,12.541549930065973,72.0457192579486
6.456456456456457,12.573572256082825,72.22967351584028
6.481481481481482,12.605587447631775,72.41358678933415
6.506506506506507,12.637595499160566,72.59745904653491
6.531531531531532,12.66959640547418,72.78129025759947
6.556556556556557,12.701590161727257,72.96508039469333
6.581581581581582,12.73357676341657,73.14882943194743
6.606606606606607,12.765556206373581,73.33253734541539
6.631631631631632,12.797528486757196,73.51620411303173
6.656656656656657,12.82949360104691,73.69982971457273
6.681681681681682,12.861451546035543,73.88341413161456
6.706706706706707,12.89340231882285,74.06695734749655
6.731731731731732,12.925345916808636,74.25045934728172
6.756756756756757,12.957282337686365,74.43392011772004
6.781781781781782,12.989211579436917,74.61733964721253
6.806806806806807,13.021133640322232,74.80071792577483
6.831831831831832,13.053048518879471,74.98405494500355
6.856856856856857,13.084956213914756,75.16735069804038
6.881881881881882,13.116856724497715,75.35060517954074
6.906906906906907,13.148750049955565,75.53381838563978
6.931931931931932,13.180636189867624,75.71699031392087
6.956956956956957,13.212515144059848,75.90012096338423
6.981981981981982,13.244386912599555,76.08321033441653
7.007007007007007,13.276251495790156,76.26625842876076
7.032032032032032,13.30810889416604,76.44926524948674
7.057057057057057,13.339959108487617,76.6322308009627
7.082082082082082,13.371802139736477,76.81515508882745
7.107107107107107,13.403637989110386,76.99803811996162
7.132132132132132,13.435466658018802,77.18087990246194
7.157157157157157,13.467288148078246,77.3636804456146
7.182182182182182,13.499102461107745,77.54643975986912
7.207207207207207,13.530909599124444,77.72915785681313
7.232232232232232,13.562709564339357,77.91183474914793
7.257257257257257,13.594502359153054,78.09447045066375
7.282282282282282,13.626287986151464,78.2770649762156
7.307307307307307,13.658066448102202,78.45961834170224
7.332332332332332,13.689837747950003,78.64213056403987
7.357357357357357,13.721601888813332,78.82460166114272
7.382382382382382,13.753358873980455,79.00703165190043
7.407407407407407,13.785108706905499,79.18942055615548
7.4324324324324325,13.816851391205066,79.37176839468361
7.4574574574574575,13.848586930654486,79.5540751891725
7.482482482482483,13.880315329184457,79.73634096220223
7.507507507507508,13.91203659087747,79.91856573722497
7.532532532532533,13.943750719964584,80.10074953854628
7.557557557557558,13.975457720821934,80.28289239130518
7.582582582582583,14.00715759796773,80.46499432145676
7.6076076076076085,14.038850356059008,80.6470553557537
7.6326326326326335,14.070535999888348,80.82907552172722
7.6576576576576585,14.102214534381195,81.01105484767189
7.6826826826826835,14.133885964592583,81.19299336262667
7.7077077077077085,14.165550295704396,81.37489109635919
7.7327327327327335,14.197207533022345,81.55674807934848
7.7577577577577586,14.228857681973388,81.73856434277
7.782782782782784,14.260500748102725,81.92033991847853
7.807807807807809,14.292136737071385,82.10207483899417
7.832832832832834,14.323765654653378,82.28376913748613
7.857857857857859,14.355387506733189,82.46542284775815
7.882882882882884,14.38700229930328,82.64703600423435
7.907907907907909,14.418610038461521,82.8286086419443
7.932932932932934,14.450210730408905,83.01014079651
7.957957957957959,14.48180438144695,83.19163250413092
7.982982982982984,14.513390997975593,83.37308380157188
8.008008008008009,14.544970586490734,83.55449472614899
8.033033033033034,14.576543153582056,83.73586531571712
8.058058058058059,14.608108705930816,83.91719560865714
8.083083083083084,14.63966725030767,84.09848564386353
8.108108108108109,14.671218793570647,84.27973546073267
8.133133133133134,14.702763342662953,84.46094509915021
8.158158158158159,14.734300904610995,84.64211459947981
8.183183183183184,14.765831486522293,84.82324400255106
8.208208208208209,14.79735509558375,85.00433334964957
8.233233233233234,14.828871739059622,85.18538268250532
8.258258258258259,14.860381424289457,85.3663920432808
8.283283283283284,14.891884158686551,85.54736147456215
8.308308308308309,14.923379949735999,85.72829101934799
8.333333333333334,14.95486880499284,85.90918072103868
8.358358358358359,14.98635073208045,86.0900306234272
8.383383383383384,15.01782573868896,86.27084077068999
8.408408408408409,15.049293832573165,86.45161120737492
8.433433433433434,15.080755021551397,86.63234197839496
8.458458458458459,15.1122093135035,86.81303312901632
8.483483483483484,15.143656716369472,86.9936847048508
8.508508508508509,15.175097238148014,87.17429675184749
8.533533533533534,15.20653088689471,87.35486931628215
8.558558558558559,15.237957670720757,87.53540244475009
8.583583583583584,15.269377597791564,87.715896184158
8.608608608608609,15.300790676325054,87.89635058171424
8.633633633633634,15.332196914590723,88.07676568492349
8.65865865865866,15.363596320907618,88.25714154157498
8.683683683683684,15.394988903643709,88.43747819973909
8.70870870870871,15.426374671213926,88.6177757077559
8.733733733733734,15.457753632079323,88.79803411423042
8.75875875875876,15.489125794745629,88.97825346802439
8.783783783783784,15.520491167761882,89.1584338182483
8.80880880880881,15.551849759719508,89.33857521425611
8.833833833833834,15.583201579250813,89.51867770563665
8.85885885885886,15.614546635028065,89.6987413422083
8.883883883883884,15.645884935762064,89.87876617401079
8.90890890890891,15.677216490201287,90.05875225130033
8.933933933933934,15.708541307130607,90.23869962454215
8.95895895895896,15.739859395370317,90.41860834440497
8.983983983983984,15.771170763774942,90.59847846175415
9.00900900900901,15.80247542123225,90.77831002764609
9.034034034034034,15.833773376662297,90.95810309332253
9.05905905905906,15.865064639016223,91.13785771020393
9.084084084084084,15.896349217275501,91.31757392988487
9.10910910910911,15.927627120450856,91.49725180412806
9.134134134134134,15.95889835758117,91.6768913848579
9.15915915915916,15.990162937732944,91.85649272415746
9.184184184184184,16.02142086999897,92.03605587426088
9.20920920920921,16.052672163497597,92.2155808875491
9.234234234234235,16.083916827371933,92.39506781654525
9.25925925925926,16.115154870788814,92.57451671390879
9.284284284284285,16.1463863029381,92.75392763243148
9.30930930930931,16.177611133031814,92.9333006250323
9.334334334334335,16.208829370303214,93.11263574475234
9.35935935935936,16.240041024006235,93.29193304475142
9.384384384384385,16.27124610341434,93.47119257830147
9.40940940940941,16.302444617820196,93.65041439878483
9.434434434434435,16.333636576534545,93.82959855968764
9.45945945945946,16.36482198888567,94.00874511459679
9.484484484484485,16.396000864218514,94.18785411719492
9.50950950950951,16.42717321189423,94.36692562125775
9.534534534534535,16.45833904128911,94.54595968064794
9.55955955955956,16.489498361794308,94.7249563493136
9.584584584584585,16.520651182814817,94.9039156812823
9.60960960960961,16.55179751376903,95.0828377306586
9.634634634634635,16.582937364088057,95.26172255162005
9.65965965965966,16.61407074321495,95.4405701984129
9.684684684684685,16.6451976606043,95.61938072534963
9.70970970970971,16.676318125721473,95.79815418680464
9.734734734734735,16.707432148041946,95.97689063721039
9.75975975975976,16.738539737051095,96.1555901310562
9.784784784784785,16.769640902243058,96.33425272288176
9.80980980980981,16.800735653120718,96.51287846727696
9.834834834834835,16.83182399919475,96.6914674188765
9.85985985985986,16.862905949983254,96.87001963235767
9.884884884884885,16.893981515011195,97.04853516243723
9.90990990990991,16.925050703809926,97.22701406386868
9.934934934934935,16.95611352591665,97.40545639143902
9.95995995995996,16.98716999087379,97.58386219996534
9.984984984984985,17.01822010822872,97.76223154429307
10.01001001001001,17.04926388753313,97.94056447929255
10.035035035035035,17.080301338342593,98.11886105985636
10.06006006006006,17.111332470216098,98.2971213408967
10.085085085085085,17.1423572927156,98.47534537734282
10.11011011011011,17.17337581540565,98.65353322413884
10.135135135135135,17.20438804785267,98.83168493623977
10.16016016016016,17.23539399962498,99.00980056861133
10.185185185185185,17.266393680291984,99.1878801762256
10.21021021021021,17.297387099423958,99.36592381405964
10.235235235235235,17.328374266591553,99.54393153709263
10.26026026026026,17.359355191365484,99.72190340030417
10.285285285285285,17.39032988331613,99.89983945867189
10.31031031031031,17.421298352012965,100.07773976716818
10.335335335335335,17.45226060702453,100.25560438076023
10.36036036036036,17.483216657917694,100.43343335440541
10.385385385385385,17.514166514257603,100.61122674305139
10.41041041041041,17.545110185607193,100.78898460163298
10.435435435435435,17.57604768152679,100.96670698507013
10.46046046046046,17.606979011573863,101.14439394826627
10.485485485485485,17.63790418530275,101.32204554610695
10.51051051051051,17.668823212264055,101.49966183345616
10.535535535535535,17.69973610200467,101.67724286515666
10.56056056056056,17.730642864067352,101.85478869602737
10.585585585585585,17.761543507990257,102.03229938086083
10.61061061061061,17.792438043306856,102.20977497442274
10.635635635635635,17.823326479545457,102.38721553144899
10.66066066066066,17.854208826229186,102.56462110664577
10.685685685685687,17.88508509287532,102.74199175468569
10.710710710710712,17.91595528899536,102.91932753020818
10.735735735735737,17.946819424094638,103.0966284878172
10.760760760760762,17.977677507671906,103.2738946820789
10.785785785785787,18.008529549219304,103.45112616752154
10.810810810810812,18.03937555822206,103.62832299863355
10.835835835835837,18.07021554415805,103.8054852298612
10.860860860860862,18.101049516497856,103.98261291560883
10.885885885885887,18.131877484704187,104.15970611023559
10.910910910910912,18.162699458231984,104.33676486805595
10.935935935935937,18.193515446527996,104.51378924333737
10.960960960960962,18.22432545903048,104.69077929029851
10.985985985985987,18.255129505169304,104.86773506310982
11.011011011011012,18.285927594365234,105.04465661588952
11.036036036036037,18.316719736030365,105.22154400270593
11.061061061061062,18.347505939567256,105.39839727757268
11.086086086086087,18.378286214369208,105.57521649445015
11.111111111111112,18.4090605698198,105.75200170724291
11.136136136136138,18.43982901529293,105.92875296979987
11.161161161161163,18.470591560152286,106.10547033591139
11.186186186186188,18.50134821375148,106.28215385930983
11.211211211211213,18.53209898543379,106.45880359366825
11.236236236236238,18.56284388453182,106.63541959259837
11.261261261261263,18.593582920367595,106.81200190965116
11.286286286286288,18.624316102252102,106.98855059831416
11.311311311311313,18.65504343948532,107.16506571201167
11.336336336336338,18.685764941356112,107.34154730410418
11.361361361361363,18.71648061714181,107.51799542788586
11.386386386386388,18.747190476108223,107.69441013658478
11.411411411411413,18.777894527509666,107.8707914833629
11.436436436436438,18.808592780588352,108.0471395213127
11.461461461461463,18.839285244574747,108.22345430345914
11.486486486486488,18.869971928686972,108.39973588275633
11.511511511511513,18.900652842131127,108.5759843120893
11.536536536536538,18.931327994100794,108.75219964427112
11.561561561561563,18.961997393777004,108.92838193204284
11.586586586586588,18.992661050328238,109.10453122807331
11.611611611611613,19.02331897291009,109.28064758495748
11.636636636636638,19.05397117066538,109.45673105521682
11.661661661661663,19.084617652723846,109.63278169129768
11.686686686686688,19.115258428201994,109.80879954557041
11.711711711711713,19.145893506203254,109.98478467033023
11.736736736736738,19.176522895817588,110.16073711779497
11.761761761761763,19.207146606121533,110.33665694010543
11.786786786786788,19.237764646177958,110.51254418932379
11.811811811811813,19.268377025036248,110.68839891743478
11.836836836836838,19.298983751731793,110.8642211763428
11.861861861861863,19.329584835286237,111.04001101787325
11.886886886886888,19.36018028470721,111.21576849377101
11.911911911911913,19.39077010898828,111.39149365570022
11.936936936936938,19.42135431710886,111.56718655524365
11.961961961961963,19.451932918034103,111.74284724390218
11.986986986986988,19.482505920714864,111.91847577309458
12.012012012012013,19.51307333408751,112.0940721941564
12.037037037037038,19.54363516707404,112.26963655834054
12.062062062062063,19.574191428581656,112.44516891681504
12.087087087087088,19.604742127503233,112.62066932066556
12.112112112112113,19.635287272716592,112.7961378208913
12.137137137137138,19.66582687308497,112.9715744684077
12.162162162162163,19.696360937456518,113.14697931404346
12.187187187187188,19.726889474664734,113.32235240854324
12.212212212212213,19.757412493527802,113.49769380256359
12.237237237237238,19.787930002849002,113.67300354667552
12.262262262262263,19.818442011416455,113.84828169136297
12.287287287287288,19.848948528003124,114.02352828702273
12.312312312312313,19.879449561366595,114.19874338396335
12.337337337337338,19.90994512024911,114.37392703240513
12.362362362362363,19.94043521337777,114.54907928248151
12.387387387387388,19.97091984946399,114.72420018423571
12.412412412412413,20.001399037203893,114.89928978762319
12.437437437437438,20.031872785277894,115.0743481425091
12.462462462462463,20.062341102350963,115.24937529866992
12.487487487487488,20.092803997072426,115.42437130579226
12.512512512512513,20.12326147807584,115.59933621347211
12.537537537537538,20.15371355397912,115.77427007121562
12.562562562562563,20.184160233384468,115.9491729284387
12.587587587587588,20.214601524878056,116.12404483446517
12.612612612612613,20.245037437030486,116.29888583852932
12.637637637637638,20.27546797839632,116.47369598977342
12.662662662662663,20.30589315751423,116.64847533724839
12.687687687687689,20.336312982906925,116.82322392991348
12.712712712712714,20.36672746308123,116.99794181663667
12.737737737737739,20.397136606527667,117.17262904619227
12.762762762762764,20.427540421721062,117.3472856672645
12.787787787787789,20.45793891711983,117.52191172844323
12.812812812812814,20.488332101166492,117.69650727822705
12.837837837837839,20.51871998228743,117.8710723650218
12.862862862862864,20.54910256889263,118.04560703713923
12.887887887887889,20.579479869376073,118.22011134279909
12.912912912912914,20.60985189211553,118.39458533012798
12.937937937937939,20.640218645472352,118.56902904715822
12.962962962962964,20.67058013779193,118.74344254183042
12.987987987987989,20.700936377403046,118.91782586198978
13.013013013013014,20.73128737261837,119.09217905538901
13.038038038038039,20.76163313173422,119.26650216968676
13.063063063063064,20.79197366303049,119.44079525244743
13.088088088088089,20.822308974770785,119.6150583511418
13.113113113113114,20.852639075202404,119.78929151314703
13.138138138138139,20.882963972556123,119.96349478574531
13.163163163163164,20.913283675046408,120.13766821612515
13.188188188188189,20.943598190871334,120.31181185138091
13.213213213213214,20.973907528212372,120.48592573851154
13.238238238238239,21.00421169523478,120.66000992442292
13.263263263263264,21.034510700087267,120.83406445592578
13.288288288288289,21.064804550902064,121.00808937973628
13.313313313313314,21.095093255795042,121.18208474247649
13.338338338338339,21.1253768228655,121.35605059067339
13.363363363363364,21.155655260196347,121.5299869707597
13.388388388388389,21.185928575853925,121.70389392907308
13.413413413413414,21.216196777888157,121.87777151185679
13.438438438438439,21.246459874332455,122.05161976525928
13.463463463463464,21.276717873203783,122.22543873533449
13.488488488488489,21.30697078250254,122.39922846804123
13.513513513513514,21.337218610212723,122.57298900924407
13.538538538538539,21.367461364301743,122.74672040471229
13.563563563563564,21.39769905272054,122.92042270012058
13.588588588588589,21.427931683403628,123.09409594104922
13.613613613613614,21.458159264268982,123.26774017298354
13.63863863863864,21.488381803218108,123.44135544131423
13.663663663663664,21.518599308135915,123.61494179133665
13.68868868868869,21.548811786891072,123.78849926825285
13.713713713713714,21.579019247335573,123.96202791716911
13.73873873873874,21.609221697305006,124.13552778309744
13.763763763763764,21.63941914461847,124.30899891095515
13.78878878878879,21.669611597078603,124.48244134556502
13.813813813813814,21.699799062471634,124.65585513165549
13.83883883883884,21.72998154856735,124.82924031386057
13.863863863863864,21.760159063119055,125.00259693671966
13.88888888888889,21.790331613863675,125.17592504467798
13.913913913913914,21.82049920852161,125.34922468208586
13.93893893893894,21.85066185479705,125.52249589320049
13.963963963963964,21.880819560377606,125.69573872218385
13.98898898898899,21.910972332934566,125.86895321310412
14.014014014014014,21.94112018012286,126.04213940993552
14.03903903903904,21.971263109581045,126.21529735655825
14.064064064064064,22.001401128931313,126.38842709675843
14.08908908908909,22.031534245779568,126.5615286742287
14.114114114114114,22.06166246771528,126.73460213256719
14.13913913913914,22.091785802311744,126.9076475152792
14.164164164164164,22.121904257125873,127.08066486577589
14.18918918918919,22.15201783969836,127.25365422737522
14.214214214214214,22.182126557553538,127.42661564330125
14.23923923923924,22.212230418199567,127.599549156685
14.264264264264265,22.242329429128418,127.77245481056462
14.28928928928929,22.272423597815756,127.94533264788453
14.314314314314315,22.302512931720965,128.1181827114956
14.33933933933934,22.332597438287504,128.29100504415726
14.364364364364365,22.362677124942465,128.46379968853492
14.38938938938939,22.392751999096863,128.6365666872016
14.414414414414415,22.4228220681455,128.80930608263725
14.43943943943944,22.45288733946731,128.98201791723054
14.464464464464465,22.482947820424855,129.1547022332762
14.48948948948949,22.51300351836467,129.32735907297692
14.514514514514515,22.543054440617567,129.49998847844492
14.53953953953954,22.573100594497802,129.67259049169746
14.564564564564565,22.60314198730405,129.84516515466217
14.58958958958959,22.633178626318852,130.01771250917417
14.614614614614615,22.663210518808725,130.19023259697636
14.63963963963964,22.693237672024345,130.36272545972068
14.664664664664665,22.723260093200388,130.53519113896718
14.68968968968969,22.753277789555707,130.7076296761851
14.714714714714715,22.783290768293224,130.88004111275194
14.73973973973974,22.81329903659996,131.05242548995412
14.764764764764765,22.843302601647267,131.22478284898787
14.78978978978979,22.873301470590494,131.3971132309575
14.814814814814815,22.903295650569323,131.56941667687744
14.83983983983984,22.933285148707746,131.74169322767185
14.864864864864865,22.963269972113817,131.9139429241734
14.88988988988989,22.993250127879982,132.0861658071251
14.914914914914915,23.02322562308314,132.25836191718065
14.93993993993994,23.053196464784225,132.430531294902
14.964964964964967,23.08316266002888,132.6026739807633
14.989989989989992,23.11312421584686,132.77479001514743
15.015015015015017,23.143081139252473,132.94687943834853
15.040040040040042,23.173033437244467,133.1189422905713
15.065065065065067,23.202981116805983,133.29097861193088
15.090090090090092,23.23292418490474,133.46298844245374
15.115115115115117,23.26286264849291,133.63497182207706
15.140140140140142,23.292796514507273,133.8069287906497
15.165165165165167,23.322725789869082,133.9788593879311
15.190190190190192,23.352650481484407,134.15076365359366
15.215215215215217,23.382570596243703,134.32264162722
15.240240240240242,23.412486141022182,134.4944933483053
15.265265265265267,23.442397122679733,134.66631885625654
15.290290290290292,23.472303548060985,134.83811819039315
15.315315315315317,23.502205423995296,135.00989138994683
15.340340340340342,23.532102757296744,135.18163849406142
15.365365365365367,23.561995554764234,135.35335954179368
15.390390390390392,23.591883823181497,135.52505457211322
15.415415415415417,23.62176756931723,135.69672362390318
15.440440440440442,23.65164679992474,135.86836673595838
15.465465465465467,23.68152152174243,136.03998394698797
15.490490490490492,23.711391741493735,136.2115752956152
15.515515515515517,23.741257465886854,136.38314082037573
15.540540540540542,23.771118701615062,136.55468055971946
15.565565565565567,23.80097545535673,136.72619455201072
15.590590590590592,23.830827733775152,136.89768283552723
15.615615615615617,23.860675543518784,137.06914544846148
15.640640640640642,23.89051889122131,137.24058242892104
15.665665665665667,23.92035778350129,137.41199381492672
15.690690690690692,23.950192226962738,137.5833796444156
15.715715715715717,23.98002222819473,137.75473995523905
15.740740740740742,24.009847793771545,137.9260747851635
15.765765765765767,24.039668930252894,138.0973841718716
15.790790790790792,24.069485644183555,138.26866815296017
15.815815815815817,24.099297942093802,138.43992676594283
15.840840840840842,24.12910583049924,138.61116004824888
15.865865865865867,24.15890931590088,138.78236803722376
15.890890890890892,24.188708404785043,138.95355077012863
15.915915915915917,24.21850310362364,139.1247082841417
15.940940940940942,24.248293418873892,139.29584061635688
15.965965965965967,24.278079356978807,139.46694780378647
15.990990990990992,24.30786092436656,139.63802988335752
16.016016016016017,24.337638127451278,139.80908689191634
16.04104104104104,24.367410972632495,139.98011886622552
16.066066066066067,24.397179466295317,140.1511258429647
16.09109109109109,24.426943614810718,140.32210785873227
16.116116116116117,24.45670342453518,140.4930649500435
16.14114114114114,24.486458901811098,140.66399715333264
16.166166166166168,24.516210052966443,140.83490450495114
16.19119119119119,24.545956884315075,141.00578704116936
16.216216216216218,24.575699402156772,141.17664479817677
16.24124124124124,24.60543761277692,141.34747781208014
16.266266266266268,24.635171522447028,141.51828611890656
16.29129129129129,24.664901137424497,141.68906975460212
16.316316316316318,24.69462646395248,141.85982875503092
16.34134134134134,24.724347508260475,142.0305631559787
16.366366366366368,24.754064276563565,142.20127299314848
16.39139139139139,24.78377677506317,142.37195830216461
16.416416416416418,24.81348500994674,142.54261911857134
16.44144144144144,24.84318898738779,142.71325547783283
16.466466466466468,24.872888713545983,142.88386741533358
16.49149149149149,24.90258419456721,143.0544549663791
16.516516516516518,24.932275436583527,143.22501816619535
16.54154154154154,24.961962445713183,143.395557049929
16.566566566566568,24.991645228060815,143.56607165264853
16.59159159159159,25.021323789717265,143.73656200934315
16.616616616616618,25.050998136759777,143.90702815492398
16.64164164164164,25.08066827525182,144.07747012422297
16.666666666666668,25.110334211243565,144.24788795199575
16.69169169169169,25.139995950771215,144.4182816729176
16.716716716716718,25.16965349985773,144.58865132158786
16.74174174174174,25.199306864512522,144.75899693252796
16.766766766766768,25.228956050731384,144.9293185401811
16.79179179179179,25.25860106449686,145.09961617891437
16.816816816816818,25.288241911777945,145.26988988301702
16.84184184184184,25.317878598530314,145.44013968670183
16.866866866866868,25.347511130696294,145.61036562410484
16.89189189189189,25.377139514204952,145.780567729286
16.916916916916918,25.406763754971987,145.95074603622834
16.94194194194194,25.436383858899834,146.1209005788388
16.966966966966968,25.465999831877788,146.29103139094886
16.99199199199199,25.49561167978204,146.4611385063146
17.017017017017018,25.525219408475348,146.63122195861501
17.04204204204204,25.55482302380766,146.8012817814555
17.067067067067068,25.58442253161567,146.97131800836527
17.092092092092095,25.614017937723,147.14133067279857
17.117117117117118,25.643609247940443,147.3113198081358
17.142142142142145,25.673196468065502,147.4812854476811
17.167167167167168,25.70277960388292,147.65122762466535
17.192192192192195,25.732358661164486,147.82114637224484
17.217217217217218,25.761933645669114,147.99104172350204
17.242242242242245,25.791504563142787,148.16091371144518
17.26726726726727,25.821071419318656,148.33076236900862
17.292292292292295,25.850634219917097,148.5005877290535
17.31731731731732,25.880192970645798,148.6703898243679
17.342342342342345,25.909747677199643,148.8401686876665
17.36736736736737,25.939298345260646,149.00992435159003
17.392392392392395,25.968844980498528,149.17965684870845
17.41741741741742,25.998387588570022,149.34936621151724
17.442442442442445,26.027926175119337,149.51905247243997
17.46746746746747,26.057460745778247,149.68871566382867
17.492492492492495,26.086991306165768,149.85835581796215
17.51751751751752,26.116517861888713,150.02797296704912
17.542542542542545,26.146040418541016,150.19756714322423
17.56756756756757,26.175558981704437,150.3671383785523
17.592592592592595,26.205073556948232,150.53668670502628
17.61761761761762,26.23458414982927,150.70621215456785
17.642642642642645,26.264090765892053,150.87571475902786
17.66766766766767,26.293593410668834,151.04519455018664
17.692692692692695,26.32309208967946,151.2146515597533
17.71771771771772,26.35258680843151,151.38408581936645
17.742742742742745,26.382077572420478,151.55349736059534
17.76776776776777,26.411564387129587,151.72288621493868
17.792792792792795,26.441047258029776,151.89225241382462
17.81781781781782,26.470526190580046,152.0615959886127
17.842842842842845,26.500001190227014,152.23091697059138
17.86786786786787,26.529472262405633,152.40021539098214
17.892892892892895,26.558939412538457,152.5694912809351
17.91791791791792,26.588402646036126,152.73874467153203
17.942942942942945,26.617861968297305,152.90797559378592
17.96796796796797,26.647317384708842,153.07718407864184
17.992992992992995,26.67676890064537,153.24637015697476
18.01801801801802,26.706216521469887,153.4155338595927
18.043043043043046,26.735660252533506,153.58467521723546
18.06806806806807,26.765100099175342,153.75379426057395
18.093093093093096,26.79453606672292,153.92289102021246
18.11811811811812,26.823968160491827,154.09196552668675
18.143143143143146,26.853396385786063,154.26101781046592
18.16816816816817,26.88282074789782,154.43004790195133
18.193193193193196,26.91224125210762,154.59905583147727
18.21821821821822,26.941657903684362,154.76804162931123
18.243243243243246,26.97107070788534,154.9370053256541
18.26826826826827,27.000479669956302,155.10594695064043
18.293293293293296,27.029884795131377,155.27486653433792
18.31831831831832,27.059286088633115,155.44376410674792
18.343343343343346,27.088683555672723,155.6126396978065
18.36836836836837,27.118077201449825,155.7814933373832
18.393393393393396,27.14746703115272,155.95032505528255
18.41841841841842,27.176853049958158,156.11913488124273
18.443443443443446,27.2062352630316,156.28792284493707
18.46846846846847,27.235613675527198,156.45668897597386
18.493493493493496,27.264988292587795,156.6254333038965
18.51851851851852,27.29435911934477,156.79415585818256
18.543543543543546,27.32372616091851,156.96285666824642
18.56856856856857,27.35308942241792,157.13153576343646
18.593593593593596,27.382448908940937,157.3001931730381
18.61861861861862,27.41180462557427,157.46882892627232
18.643643643643646,27.44115657739329,157.63744305229483
18.66866866866867,27.470504769462604,157.80603558019962
18.693693693693696,27.499849206835414,157.97460653901516
18.71871871871872,27.529189894554136,158.14315595770788
18.743743743743746,27.55852683765005,158.31168386518024
18.76876876876877,27.58786004114332,158.480190290271
18.793793793793796,27.61718951004345,158.6486752617575
18.81881881881882,27.646515249348745,158.8171388083528
18.843843843843846,27.675837264046645,158.9855809587076
18.86886886886887,27.70515555911388,159.154001741411
18.893893893893896,27.734470139516276,159.32240118498956
18.91891891891892,27.76378101020865,159.49077931790646
18.943943943943946,27.79308817613528,159.65913616856446
18.96896896896897,27.82239164222948,159.8274717653033
18.993993993993996,27.85169141341403,159.9957861364022
19.01901901901902,27.880987494600927,160.16407931007836
19.044044044044046,27.910279890691417,160.3323513144874
19.06906906906907,27.939568606576188,160.50060217772415
19.094094094094096,27.968853647135372,160.66883192782277
19.11911911911912,27.998135017238223,160.83704059275507
19.144144144144146,28.027412721743826,161.00522820043432
19.16916916916917,28.056686765500547,161.1733947787123
19.194194194194196,28.085957153346165,161.34154035537992
19.21921921921922,28.115223890108133,161.5096649581688
19.244244244244246,28.144486980603332,161.67776861474977
19.26926926926927,28.17374642963844,161.84585135273517
19.294294294294296,28.203002242009358,162.01391319967524
19.31931931931932,28.232254422502006,162.1819541830631
19.344344344344346,28.26150297589183,162.34997433033155
19.36936936936937,28.290747906943853,162.51797366885359
19.394394394394396,28.31998922041304,162.68595222594436
19.41941941941942,28.349226921043886,162.853910028859
19.444444444444446,28.378461013570778,163.02184710479443
19.46946946946947,28.4076915027179,163.189763480889
19.494494494494496,28.43691839319917,163.35765918422217
19.51951951951952,28.466141689718565,163.5255342418162
19.544544544544546,28.495361396969727,163.693388680634
19.56956956956957,28.524577519636264,163.86122252758085
19.594594594594597,28.553790062391855,164.02903580950502
19.61961961961962,28.582999029899966,164.19682855319607
19.644644644644647,28.612204426814206,164.36460078538693
19.66966966966967,28.641406257778023,164.53235253275218
19.694694694694697,28.67060452742508,164.70008382191023
19.71971971971972,28.699799240379075,164.86779467942213
19.744744744744747,28.728990401253707,165.03548513179163
19.76976976976977,28.758178014652895,165.2031552054662
19.794794794794797,28.787362085170663,165.37080492683648
19.81981981981982,28.816542617391278,165.53843432223715
19.844844844844847,28.845719615889074,165.7060434179457
19.86986986986987,28.874893085228795,165.87363224018455
19.894894894894897,28.904063029965336,166.04120081511965
19.91991991991992,28.93322945464388,166.2087491688611
19.944944944944947,28.96239236379991,166.3762773274632
19.96996996996997,28.991551761959265,166.54378531692495
19.994994994994997,29.020707653638187,166.71127316319019
20.02002002002002,29.049860043343195,166.87874089214694
20.045045045045047,29.07900893557131,167.0461885296285
20.07007007007007,29.108154334810006,167.21361610141355
20.095095095095097,29.137296245537158,167.3810236332255
20.12012012012012,29.166434672221154,167.5484111507333
20.145145145145147,29.195569619320896,167.7157786795513
20.17017017017017,29.224701091285855,167.88312624523988
20.195195195195197,29.25382909255606,168.050453873305
20.22022022022022,29.282953627562005,168.21776158919798
20.245245245245247,29.312074700725006,168.38504941831724
20.27027027027027,29.341192316456883,168.55231738600682
20.295295295295297,29.370306479160345,168.71956551755835
20.32032032032032,29.39941719322835,168.88679383820747
20.345345345345347,29.428524463045022,169.05400237313904
20.37037037037037,29.45762829298495,169.22119114748315
20.395395395395397,29.486728687413663,169.38836018631784
20.42042042042042,29.515825650687383,169.55550951466773
20.445445445445447,29.54491918715306,169.72263915750418
20.47047047047047,29.574009301148767,169.88974913974744
20.495495495495497,29.603095997003273,170.05683948626444
20.52052052052052,29.632179279036063,170.22391022186875
20.545545545545547,29.661259151557925,170.39096137132393
20.57057057057057,29.690335618870233,170.5579929593395
20.595595595595597,29.719408685265545,170.72500501057434
20.62062062062062,29.748478355027213,170.8919975496344
20.645645645645647,29.777544632429887,171.0589706010757
20.67067067067067,29.806607521739117,171.22592418940198
20.695695695695697,29.83566702721128,171.39285833906422
20.72072072072072,29.86472315309422,171.5597730744645
20.745745745745747,29.893775903626594,171.72666841995195
20.77077077077077,29.92282528303842,171.89354439982623
20.795795795795797,29.95187129555073,172.06040103833533
20.82082082082082,29.980913945375704,172.22723835967633
20.845845845845847,30.00995323671689,172.39405638799684
20.87087087087087,30.03898917376901,172.5608551473937
20.895895895895897,30.068021760717798,172.72763466191208
20.92092092092092,30.09705100174071,172.89439495554964
20.945945945945947,30.126076901006112,173.06113605225184
20.97097097097097,30.15509946267379,173.22785797591482
20.995995995995997,30.18411869089506,173.3945607503861
21.02102102102102,30.213134589812352,173.5612443994621
21.046046046046047,30.242147163559732,173.72790894689123
21.07107107107107,30.27115641626243,173.89455441637114
21.096096096096097,30.300162352037336,174.06118083155152
21.12112112112112,30.329164974992626,174.22778821603214
21.146146146146148,30.358164289228046,174.39437659336414
21.17117117117117,30.38716029883487,174.56094598705016
21.196196196196198,30.416153007895797,174.7274964205435
21.22122122122122,30.445142420485332,174.89402791725044
21.246246246246248,30.474128540669184,175.06054050052666
21.27127127127127,30.503111372504936,175.2270341936812
21.296296296296298,30.532090920041732,175.39350901997463
21.32132132132132,30.561067187320273,175.55996500261904
21.346346346346348,30.590040178373034,175.72640216477922
21.371371371371374,30.61900989722404,175.89282052957142
21.396396396396398,30.64797634788922,176.05922012006542
21.421421421421424,30.676939534376135,176.22560095928284
21.446446446446448,30.705899460684034,176.3919630701977
21.471471471471475,30.734856130804026,176.55830647573714
21.496496496496498,30.763809548719014,176.7246311987812
21.521521521521525,30.79275971840371,176.89093726216282
21.546546546546548,30.821706643824587,177.0572246886677
21.571571571571575,30.850650328940137,177.22349350103568
21.596596596596598,30.879590777700656,177.3897437219594
21.621621621621625,30.908527994048292,177.5559753740848
21.646646646646648,30.9374619819172,177.7221884800119
21.671671671671675,30.966392745233538,177.88838306229476
21.696696696696698,30.995320287915238,178.05455914344023
21.721721721721725,31.024244613872508,178.22071674591064
21.746746746746748,31.05316572700726,178.38685589212085
21.771771771771775,31.08208363121368,178.5529766044412
21.796796796796798,31.110998330377953,178.71907890519617
21.821821821821825,31.139909828378244,178.8851628166641
21.846846846846848,31.168818129084972,179.05122836107884
21.871871871871875,31.197723236360524,179.21727556062817
21.896896896896898,31.22662515405954,179.38330443745525
21.921921921921925,31.25552388602881,179.54931501365826
21.946946946946948,31.284419436107193,179.71530731128968
21.971971971971975,31.313311808126066,179.8812813523592
21.996996996996998,31.342201005908517,180.0472371588287
22.022022022022025,31.371087033270335,180.21317475261827
22.047047047047048,31.399969894019428,180.37909415560267
22.072072072072075,31.428849591956016,180.5449953896125
22.097097097097098,31.457726130872466,180.71087847643324
22.122122122122125,31.486599514553628,180.8767434378072
22.147147147147148,31.5154697467768,181.0425902954333
22.172172172172175,31.544336831311355,181.208419070965
22.197197197197198,31.57320077191931,181.37422978601333
22.222222222222225,31.602061572354998,181.54002246214537
22.24724724724725,31.630919236365163,181.7057971208845
22.272272272272275,31.659773767689018,181.87155378371085
22.2972972972973,31.68862517005835,182.037292472062
22.322322322322325,31.7174734471972,182.2030132073308
22.34734734734735,31.74631860282236,182.36871601086867
22.372372372372375,31.775160640643023,182.53440090398328
22.3973973973974,31.803999564360943,182.70006790793963
22.422422422422425,31.832835377670484,182.86571704396016
22.44744744744745,31.86166808425858,183.0313483332247
22.472472472472475,31.890497687804732,183.19696179687045
22.4974974974975,31.919324191981172,183.3625574559927
22.522522522522525,31.948147600452653,183.52813533164385
22.54754754754755,31.97696791687675,183.69369544483513
22.572572572572575,32.00578514490347,183.85923781653418
22.5975975975976,32.03459928817594,184.02476246766923
22.622622622622625,32.06341035032959,184.19026941912415
22.64764764764765,32.0922183349928,184.3557586917425
22.672672672672675,32.12102324578669,184.52123030632592
22.6976976976977,32.14982508632526,184.68668428363534
22.722722722722725,32.17862386021498,184.85212064438832
22.74774774774775,32.20741957105556,185.01753940926363
22.772772772772775,32.236212222439335,185.18294059889766
22.7977977977978,32.26500181795151,185.34832423388585
22.822822822822825,32.2937883611701,185.51369033478232
22.84784784784785,32.322571855666226,185.6790389221016
22.872872872872875,32.35135230500381,185.84437001631682
22.8978978978979,32.38012971273957,186.00968363785987
22.922922922922925,32.40890408242349,186.1749798071238
22.94794794794795,32.43767541759819,186.34025854445943
22.972972972972975,32.46644372179944,186.50551987017818
22.997997997998,32.49520899855612,186.6707638045519
23.023023023023026,32.52397125138995,186.8359903678114
23.04804804804805,32.55273048381586,187.00119958014838
23.073073073073076,32.58148669934157,187.16639146171318
23.0980980980981,32.61023990146823,187.33156603261838
23.123123123123126,32.63899009368991,187.49672331293584
23.14814814814815,32.667737279493785,187.66186332269785
23.173173173173176,32.69648146236021,187.82698608189756
23.1981981981982,32.725222645762614,187.9920916104883
23.223223223223226,32.75396083316782,188.15717992838543
23.24824824824825,32.782696028035595,188.32225105546388
23.273273273273276,32.811428233819,188.48730501155987
23.2982982982983,32.84015745396437,188.65234181647116
23.323323323323326,32.86888369191119,188.81736148995603
23.34834834834835,32.89760695109232,188.98236405173478
23.373373373373376,32.926327234933794,189.14734952148845
23.3983983983984,32.95504454685494,189.31231791885966
23.423423423423426,32.98375889026856,189.4772692634534
23.44844844844845,33.01247026858062,189.6422035748355
23.473473473473476,33.04117868519045,189.80712087253357
23.4984984984985,33.06988414349087,189.97202117603788
23.523523523523526,33.09858664686786,190.13690450479947
23.54854854854855,33.12728619870116,190.30177087823344
23.573573573573576,33.15598280236346,190.46662031571444
23.5985985985986,33.18467646122127,190.6314528365815
23.623623623623626,33.21336717863448,190.79626846013576
23.64864864864865,33.2420549579562,190.96106720563944
23.673673673673676,33.27073980253337,191.1258490923192
23.6986986986987,33.29942171570616,191.2906141393629
23.723723723723726,33.32810070080836,191.45536236592164
23.74874874874875,33.35677676116752,191.6200937911107
23.773773773773776,33.38544990010432,191.78480843400604
23.7987987987988,33.41412012093323,191.94950631364776
23.823823823823826,33.44278742696244,192.1141874490401
23.84884884884885,33.47145182149354,192.27885185914903
23.873873873873876,33.50011330782176,192.44349956290444
23.8988988988989,33.52877188923611,192.60813057920004
23.923923923923926,33.557427569019,192.77274492689196
23.94894894894895,33.58608035044688,192.93734262480197
23.973973973973976,33.614730236789526,193.10192369171352
23.998998998999,33.64337723131057,193.26648814637474
24.024024024024026,33.67202133726751,193.4310360074984
24.04904904904905,33.70066255791122,193.59556729375956
24.074074074074076,33.72930089648664,193.7600820237988
24.0990990990991,33.75793635623235,193.92458021622045
24.124124124124126,33.786568940380825,194.08906188959364
24.14914914914915,33.815198652158024,194.25352706245008
24.174174174174176,33.84382549478419,194.4179757532887
24.1991991991992,33.87244947147308,194.58240798057108
24.224224224224226,33.90107058543233,194.74682376272366
24.24924924924925,33.929688839863566,194.91122311813845
24.274274274274276,33.958304237962125,195.07560606517126
24.2992992992993,33.986916782917255,195.23997262214291
24.324324324324326,34.01552647791248,195.40432280734132
24.34934934934935,34.04413332612466,195.56865663901618
24.374374374374376,34.07273733072501,195.73297413538475
24.3993993993994,34.10133849487867,195.89727531462935
24.424424424424426,34.129936821744494,196.0615601948963
24.44944944944945,34.158532314475636,196.22582879429893
24.474474474474476,34.18712497621911,196.3900811309156
24.4994994994995,34.215714810115884,196.55431722278973
24.524524524524526,34.24430181930111,196.7185370879314
24.54954954954955,34.27288600690389,196.88274074431598
24.574574574574577,34.30146737604741,197.04692820988478
24.5995995995996,34.330045929848964,197.21109950254524
24.624624624624627,34.358621671419954,197.37525464017108
24.64964964964965,34.38719460386577,197.5393936406014
24.674674674674677,34.41576473028618,197.7035165216429
24.6996996996997,34.444332053774666,197.86762330106646
24.724724724724727,34.47289657741947,198.03171399661255
24.74974974974975,34.50145830430241,198.19578862598493
24.774774774774777,34.530017237499926,198.35984720685633
24.7997997997998,34.55857338008233,198.5238897568644
24.824824824824827,34.58712673511445,198.68791629361527
24.84984984984985,34.615677305655055,198.85192683468017
24.874874874874877,34.64422509475743,199.01592139759896
24.8998998998999,34.67277010546889,199.17989999987702
24.924924924924927,34.7013123408312,199.34386265898803
24.94994994994995,34.72985180388029,199.50780939237208
24.974974974974977,34.75838849764638,199.67174021743645
25.0,34.78692242515423,199.8356551515571


==> figure_data/fig_2/Rb/theta_0.26pi/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,0.23675246931904811,1.3600393917258446
0.05005005005005005,0.236822822424292,1.3604435395462966
0.07507507507507508,0.2369386607146568,1.361108979862165
0.1001001001001001,0.2370984283139856,1.362026774845396
0.12512512512512514,0.2373004036663147,1.3631870349099073
0.15015015015015015,0.237542788851611,1.3645794317914346
0.1751751751751752,0.23782376545441422,1.3661935194884491
0.2002002002002002,0.23814153069001598,1.3680189417912554
0.22522522522522523,0.2384943209400806,1.3700455674838394
0.2502502502502503,0.2388804269017985,1.3722635773691296
0.2752752752752753,0.23929820300392832,1.3746635183600409
0.3003003003003003,0.23974607284366528,1.377236334711905
0.3253253253253253,0.2402225318410127,1.3799733832706738
0.3503503503503504,0.24072614794552052,1.3828664375328246
0.3753753753753754,0.24125556098712198,1.3859076839161983
0.4004004004004004,0.24180948109514916,1.3890897126779376
0.42542542542542544,0.24238668649169623,1.392405505238322
0.45045045045045046,0.24298602088129284,1.3958484191855844
0.47547547547547553,0.2436063905979947,1.3994121718871932
0.5005005005005005,0.2442467616266115,1.4030908233781103
0.5255255255255256,0.244906156582194,1.4068787590092653
0.5505505505505506,0.24558365170783586,1.410770672201239
0.5755755755755756,0.2462783739330245,1.4147615475457778
0.6006006006006006,0.24698949802155168,1.4188466444217842
0.6256256256256256,0.24771624382818752,1.4230214812361126
0.6506506506506506,0.24845787367606065,1.4272818203577622
0.6756756756756758,0.24921368986133222,1.431623653783322
0.7007007007007008,0.2499830322878305,1.4360431895489811
0.7257257257257258,0.25076527623146927,1.440536838888089
0.7507507507507508,0.2515598302322419,1.4451012041215847
0.7757757757757758,0.25236613411016423,1.449733067260456
0.8008008008008008,0.2531836571005787,1.4544293792938772
0.8258258258258259,0.25401189610361813,1.459187250133143
0.8508508508508509,0.2548503740422678,1.4640039391794561
0.8758758758758759,0.2556986383233014,1.4688768464826747
0.9009009009009009,0.25655625939533344,1.4738035044579536
0.9259259259259259,0.2574228293983068,1.4787815701276448
0.9509509509509511,0.25829796089888235,1.4838088178566597
0.9759759759759761,0.25918128570638477,1.4888831325505987
1.001001001001001,0.26007245376419297,1.4940025032872717
1.026026026026026,0.2609711321117057,1.4991650173536453
1.0510510510510511,0.26187700391227037,1.5043688546617215
1.0760760760760761,0.2627897675427262,1.5096122825183567
1.1011011011011012,0.2637091357404661,1.5148936507255084
1.1261261261261262,0.26463483480417754,1.5202113869888403
1.1511511511511512,0.2655666038446674,1.525563992614039
1.1761761761761762,0.266504194082407,1.5309500384715165
1.2012012012012012,0.26744736818865755,1.5363681612114652
1.2262262262262262,0.26839589966725247,1.5418170597124672
1.2512512512512513,0.26934957227430484,1.5472954917479664
1.2762762762762763,0.2703081794733001,1.5528022708560174
1.3013013013013013,0.2712715239232165,1.5583362633987567
1.3263263263263263,0.27223941699746185,1.5638963857989094
1.3513513513513515,0.2732116783315941,1.5694816019416389
1.3763763763763766,0.27418813539791304,1.5750909207307624
1.4014014014014016,0.2751686231051621,1.5807233937892156
1.4264264264264266,0.2761529834216885,1.5863781132942671
1.4514514514514516,0.27714106502053937,1.5920542099387576
1.4764764764764766,0.27813272294506536,1.597750851010133
1.5015015015015016,0.2791278182937151,1.60346723857973
1.5265265265265267,0.28012621792278203,1.6092026077951855
1.5515515515515517,0.28112779416596434,1.6149562252694303
1.5765765765765767,0.2821324245696767,1.6207273875601726
1.6016016016016017,0.2831399916431075,1.626515419734085
1.6266266266266267,0.28415038262212,1.632319674010519
1.6516516516516517,0.28516348924610535,1.6381395284796259
1.6766766766766767,0.2861792075469972,1.6439743858903342
1.7017017017017018,0.28719743764973693,1.6498236725041133
1.7267267267267268,0.288218083583521,1.6556868370106703
1.7517517517517518,0.2892410531026048,1.661563349498546
1.7767767767767768,0.2902662575199302,1.6674527004993789
1.8018018018018018,0.29129361153671357,1.6733544000089637
1.8268268268268268,0.29232303310788155,1.679267976714236
1.8518518518518519,0.2933544432817901,1.6851929770725302
1.876876876876877,0.29438776607103434,1.6911289645694392
1.9019019019019021,0.29542292832141115,1.69707551896606
1.9269269269269271,0.2964598595886482,1.7030322355908571
1.9519519519519521,0.29749849202148104,1.7089987246679916
1.9769769769769772,0.29853876025052417,1.7149746106789332
2.002002002002002,0.29958060128267244,1.7209595317558428
2.027027027027027,0.30062395440068984,1.7269531391047546
2.052052052052052,0.30166876106773854,1.7329550964571363
2.0770770770770772,0.30271496483652083,1.7389650795479505
2.1021021021021022,0.3037625112628251,1.7449827756190124
2.1271271271271273,0.3048113478232105,1.751007882946126
2.1521521521521523,0.3058614238365922,1.7570401103886237
2.1771771771771773,0.30691269038956737,1.7630791769603995
2.2022022022022023,0.30796510026520946,1.7691248114208609
2.2272272272272273,0.30901860787520746,1.7751767518850992
2.2522522522522523,0.31007316919514116,1.781234745452074
2.2772772772772774,0.3111287417027324,1.7872985478498953
2.3023023023023024,0.31218528431891657,1.7933679230973025
2.3273273273273274,0.313242757351598,1.7994426431805655
2.3523523523523524,0.3143011224419267,1.8055224877448675
2.3773773773773774,0.31536034251300105,1.8116072437996247
2.4024024024024024,0.3164203817208351,1.8176967054368136
2.4274274274274275,0.3174812054075105,1.823790673561852
2.4524524524524525,0.31854278005637277,1.8298889556362177
2.4774774774774775,0.31960507324919385,1.8359913654313698
2.5025025025025025,0.32066805362518963,1.842097722793318
2.5275275275275275,0.3217316908418018,1.8482078534173358
2.5525525525525525,0.3227959555371644,1.8543215886323448
2.5775775775775776,0.3238608192941626,1.860438765194449
2.6026026026026026,0.32492625460601965,1.8665592250892455
2.6276276276276276,0.3259922348433215,1.8726828153423978
2.6526526526526526,0.3270587342224271,1.8788093878381638
2.677677677677678,0.3281257277751886,1.8849387991454543
2.702702702702703,0.3291931913199189,1.891070910351053
2.727727727727728,0.33026110143355425,1.8972055868997026
2.752752752752753,0.33132943542495086,1.9033426984407065
2.777777777777778,0.33239817130926474,1.9094821186807511
2.802802802802803,0.33346728778336376,1.9156237252426587
2.827827827827828,0.3345367642022256,1.9217673995298057
2.852852852852853,0.33560658055627673,1.9279130265959432
2.877877877877878,0.33667671744962807,1.9340604950201714
2.902902902902903,0.3377471560791678,1.9402096967868367
2.927927927927928,0.33881787821447407,1.9463605271701385
2.9529529529529532,0.3398888661785091,1.9525128846232263
2.9779779779779783,0.3409601028290614,1.9586666706715914
3.0030030030030033,0.342031571540901,1.9648217898105595
3.0280280280280283,0.34310325618862103,1.97097814940672
3.0530530530530533,0.3441751411301292,1.9771356596030945
3.0780780780780783,0.3452472111907665,1.9832942332279033
3.1031031031031033,0.3463194516480248,1.9894537857067762
3.1281281281281283,0.34739184821683416,1.9956142349782342
3.1531531531531534,0.3484643870354019,2.0017755014123404
3.1781781781781784,0.34953705465157237,2.0079375077323443
3.2032032032032034,0.35060983800969353,2.0141001789392345
3.2282282282282284,0.3516827244379631,2.0202634422390497
3.2532532532532534,0.3527557016362356,2.026427226972833
3.2782782782782784,0.35382875766427374,2.032591464549143
3.3033033033033035,0.3549018809304224,2.0387560883789915
3.3283283283283285,0.3559750601806905,2.044921033813121
3.3533533533533535,0.35704828448822157,2.0510862380815214
3.3783783783783785,0.3581215432431402,2.0572516402350964
3.4034034034034035,0.35919482614275744,2.0634171810894055
3.4284284284284285,0.3602681231821179,2.069582803170356
3.4534534534534536,0.36134142464488345,2.0757484506618336
3.4784784784784786,0.362414721094529,2.0819140693551295
3.5035035035035036,0.3634880033658474,2.0880796066001364
3.5285285285285286,0.3645612625567455,2.0942450112582227
3.5535535535535536,0.365634490020322,2.1004102336567234
3.5785785785785786,0.36670767735721715,2.1065752255449888
3.6036036036036037,0.3677808164082214,2.112739940051929
3.6286286286286287,0.3688538992471352,2.1189043316449943
3.6536536536536537,0.36992691817386825,2.1250683560905332
3.6786786786786787,0.3709998657077705,2.131231970415483
3.7037037037037037,0.3720727345811875,2.137395132870348
3.7287287287287287,0.3731455177332255,2.143557802893381
3.753753753753754,0.37421820830372793,2.1497199410759826
3.778778778778779,0.3752907996274459,2.155881509129214
3.8038038038038042,0.37636328522840207,2.1620424698514165
3.8288288288288292,0.37743565881443747,2.1682027870968894
3.8538538538538543,0.3785079142719356,2.1743624257455796
3.8788788788788793,0.3795800456607168,2.180521351673753
3.9039039039039043,0.3806520472090972,2.18667953172561
3.9289289289289293,0.3817239133091057,2.1928369336858093
3.9539539539539543,0.38279563851185405,2.198993526252871
3.9789789789789793,0.3838672175230533,2.2051492790134204
4.004004004004004,0.3849386451986722,2.2113041624172474
4.029029029029029,0.38600991654073263,2.2174581477531548
4.054054054054054,0.3870810266932366,2.2236112071255567
4.079079079079079,0.38815197093822035,2.2297633134318153
4.104104104104104,0.3892227446919317,2.2359144403402786
4.129129129129129,0.3902933435011241,2.242064562268993
4.1541541541541545,0.39136376303946707,2.2482136543650832
4.1791791791791795,0.3924339991040656,2.254361692484754
4.2042042042042045,0.39350404761208657,2.2605086531739147
4.2292292292292295,0.39457390459748665,2.2666545136493816
4.2542542542542545,0.3956435662078406,2.2727992517806563
4.2792792792792795,0.39671302870126596,2.2789428460722614
4.3043043043043046,0.39778228844343866,2.2850852756465936
4.32932932932933,0.39885134190469873,2.2912265202273003
4.354354354354355,0.3999201856572428,2.2973665601231503
4.37937937937938,0.40098881637239975,2.3035053762123843
4.404404404404405,0.40205723081798644,2.3096429499275235
4.42942942942943,0.4031254258557432,2.3157792632406378
4.454454454454455,0.40419339843884267,2.321914298649038
4.47947947947948,0.4052611456094722,2.328048039161383
4.504504504504505,0.40632866449648775,2.3341804682842064
4.52952952952953,0.407395952313135,2.3403115700088235
4.554554554554555,0.40846300635483607,2.3464413287986168
4.57957957957958,0.409529823997041,2.352569729576695
4.604604604604605,0.4105964026931411,2.358696757713905
4.62962962962963,0.41166273997244063,2.36482239901718
4.654654654654655,0.4127288334381873,2.3709466397182264
4.67967967967968,0.4137946807656591,2.377069466462533
4.704704704704705,0.4148602797003051,2.3831908662986914
4.72972972972973,0.4159256280559375,2.3893108266680083
4.754754754754755,0.416990723712976,2.3954293353944216
4.77977977977978,0.418055564616741,2.4015463806746955
4.804804804804805,0.41912014877579423,2.407661951068889
4.82982982982983,0.42018447426032546,2.4137760354910855
4.854854854854855,0.4212485392005838,2.4198886232003844
4.87987987987988,0.42231234178535354,2.425999703792143
4.904904904904905,0.4233758802604699,2.4321092671894524
4.92992992992993,0.42443915292737744,2.4382173036348544
4.954954954954955,0.4255021581417272,2.444323803682283
4.97997997997998,0.426564894312011,2.4504287581892203
5.005005005005005,0.42762735989823536,2.456532158309077
5.03003003003003,0.428689553410629,2.4626339954837686
5.055055055055055,0.42975147340838515,2.46873426143649
5.08008008008008,0.4308131184984405,2.4748329481647025
5.105105105105105,0.4318744873342839,2.4809300479332883
5.13013013013013,0.4329355786147977,2.487025553267895
5.155155155155155,0.4339963910831313,2.4931194569484663
5.18018018018018,0.4350569235256026,2.4992117520029287
5.205205205205205,0.4361171747706304,2.5053024317010606
5.23023023023023,0.4371771436876931,2.5113914895485103
5.255255255255255,0.43823682918631685,2.517478919280982
5.28028028028028,0.4392962302150888,2.5235647148585696
5.305305305305305,0.4403553457606961,2.5296488704602336
5.33033033033033,0.44141417484699197,2.5357313804784365
5.355355355355356,0.4424727165340823,2.5418122395138987
5.380380380380381,0.44353096991743995,2.5478914423705077
5.405405405405406,0.4445889341270395,2.5539689840503472
5.430430430430431,0.4456466083265149,2.560044859748861
5.455455455455456,0.446703991712339,2.566119064850136
5.480480480480481,0.44776108351302396,2.5721915949223124
5.505505505505506,0.44881788298834163,2.5782624457131034
5.530530530530531,0.4498743894285646,2.584331613145435
5.555555555555556,0.4509306021537263,2.590399093313197
5.580580580580581,0.451986520512899,2.596464882477094
5.605605605605606,0.45304214388349157,2.6025289770606124
5.630630630630631,0.45409747167056314,2.6085913736460777
5.655655655655656,0.4551525033061562,2.6146520689708215
5.680680680680681,0.456207238248644,2.6207110599234356
5.705705705705706,0.45726167598209605,2.626768343540124
5.730730730730731,0.4583158160156586,2.632823917001148
5.755755755755756,0.4593696578829511,2.6388777776273544
5.780780780780781,0.46042320114147656,2.6449299228767917
5.805805805805806,0.4614764453720474,2.6509803503414107
5.830830830830831,0.4625293901782263,2.6570290577438525
5.855855855855856,0.46358203518577806,2.6630760429342986
5.8808808808808815,0.46463438004213786,2.6691213038874197
5.9059059059059065,0.46568642441589064,2.6751648386993807
5.9309309309309315,0.4667381679962642,2.681206645584931
5.9559559559559565,0.46778961049263373,2.687246722874558
5.9809809809809815,0.4688407516340399,2.693285069011719
6.0060060060060065,0.46989159116871626,2.699321682550126
6.0310310310310316,0.47094212886363107,2.7053565621511138
6.056056056056057,0.4719923645040374,2.711389706581055
6.081081081081082,0.47304229789303504,2.717421114708844
6.106106106106107,0.47409192885114454,2.7234507855034495
6.131131131131132,0.4751412572158885,2.729478718031511
6.156156156156157,0.47619028284138526,2.7355049114550005
6.181181181181182,0.4772390055979511,2.7415293650289434
6.206206206206207,0.4782874253717123,2.7475520780991833
6.231231231231232,0.4793355420642263,2.7535730501002122
6.256256256256257,0.4803833555921115,2.759592280553039
6.281281281281282,0.4814308658866871,2.765609769063122
6.306306306306307,0.4824780728936191,2.7716255153183367
6.331331331331332,0.4835249765725777,2.777639519087005
6.356356356356357,0.4845715768968995,2.783651780215959
6.381381381381382,0.4856178738532598,2.789662298628653
6.406406406406407,0.4866638674413521,2.795671074323326
6.431431431431432,0.48770955767357516,2.8016781073712043
6.456456456456457,0.48875494457472635,2.8076833979147375
6.481481481481482,0.4898000281817028,2.8136869461658836
6.506506506506507,0.49084480854321066,2.8196887524044385
6.531531531531532,0.49188928571947926,2.8256888169763927
6.556556556556557,0.4929334597819822,2.8316871402923307
6.581581581581582,0.4939773308131662,2.837683722825873
6.606606606606607,0.49502089890618445,2.843678565112145
6.631631631631632,0.4960641641646371,2.849671667746283
6.656656656656657,0.49710712670231827,2.8556630313819844
6.681681681681682,0.49814978664296633,2.861652656730073
6.706706706706707,0.499192144120024,2.8676405445571183
6.731731731731732,0.5002341992763989,2.8736266956840617
6.756756756756757,0.5012759522642344,2.879611110984901
6.781781781781782,0.5023174032446822,2.8855937913853817
6.806806806806807,0.5033585523876819,2.8915747378617334
6.831831831831832,0.5043993998717449,2.897553951439424
6.856856856856857,0.5054399458837426,2.9035314331919504
6.881881881881882,0.5064801906187014,2.909507184239653
6.906906906906907,0.5075201342795997,2.9154812057485535
6.931931931931932,0.5085597770771717,2.9214534989292273
6.956956956956957,0.5095991192297136,2.9274240650356913
6.981981981981982,0.5106381609628963,2.9333929053643275
7.007007007007007,0.5116769025095803,2.9393600212528153
7.032032032032032,0.5127153441096365,2.9453254140791096
7.057057057057057,0.5137534860097691,2.9512890852604174
7.082082082082082,0.5147913284633445,2.9572510362522184
7.107107107107107,0.515828871730222,2.963211268547289
7.132132132132132,0.5168661160765896,2.969169783674766
7.157157157157157,0.5179030617748039,2.9751265831992155
7.182182182182182,0.5189397091032312,2.9810816687197326
7.207207207207207,0.5199760583460951,2.9870350418690563
7.232232232232232,0.5210121097933246,2.992986704312702
7.257257257257257,0.5220478637404083,2.998936657748125
7.282282282282282,0.5230833204882498,3.0048849039038803
7.307307307307307,0.5241184803430272,3.01083144453883
7.332332332332332,0.5251533436160545,3.0167762814413366
7.357357357357357,0.5261879106236486,3.0227194164285023
7.382382382382382,0.5272221816869965,3.0286608513454065
7.407407407407407,0.5282561571320271,3.0346005880643663
7.4324324324324325,0.5292898372892845,3.040538628484214
7.4574574574574575,0.5303232224938049,3.046474974529588
7.482482482482483,0.5313563130849974,3.052409628150242
7.507507507507508,0.5323891094065243,3.0583425913203675
7.532532532532533,0.5334216118061871,3.064273866037931
7.557557557557558,0.5344538206358125,3.0702034543240235
7.582582582582583,0.5354857362511429,3.0761313582222307
7.6076076076076085,0.5365173590117288,3.0820575797980103
7.6326326326326335,0.5375486892808214,3.0879821211380842
7.6576576576576585,0.5385797274252718,3.0939049843498494
7.6826826826826835,0.5396104738154273,3.09982617156079
7.7077077077077085,0.5406409288250343,3.1057456849179172
7.7327327327327335,0.5416710928311411,3.111663526587206
7.7577577577577586,0.5427009662140029,3.1175796987530573
7.782782782782784,0.5437305493569892,3.1234942036177618
7.807807807807809,0.5447598426464932,3.1294070434009793
7.832832832832834,0.545788846471844,3.135318220339234
7.857857857857859,0.5468175612252181,3.1412277366854093
7.882882882882884,0.5478459873015561,3.147135594708266
7.907907907907909,0.5488741250984783,3.15304179669196
7.932932932932934,0.5499019750162051,3.1589463449355804
7.957957957957959,0.5509295374574755,3.164849241752688
7.982982982982984,0.5519568128274709,3.170750489470872
8.008008008008009,0.5529838015337375,3.176650090431307
8.033033033033034,0.5540105039861133,3.1825480469883343
8.058058058058059,0.555036920596654,3.1884443615090325
8.083083083083084,0.5560630517795621,3.194339036372814
8.108108108108109,0.5570888979511169,3.2002320739710224
8.133133133133134,0.5581144595296067,3.206123476706539
8.158158158158159,0.5591397369352609,3.2120132469933993
8.183183183183184,0.5601647305901853,3.217901387256417
8.208208208208209,0.5611894409182983,3.223787899930816
8.233233233233234,0.5622138683452675,3.2296727874618734
8.258258258258259,0.5632380132984488,3.2355560523045583
8.283283283283284,0.5642618762068262,3.241437696923199
8.308308308308309,0.5652854575009534,3.247317723791137
8.333333333333334,0.5663087576128958,3.2531961353903998
8.358358358358359,0.5673317769761744,3.259072934211375
8.383383383383384,0.5683545160257117,3.2649481227525032
8.408408408408409,0.5693769751977762,3.2708217035199545
8.433433433433434,0.5703991549299308,3.2766936790273378
8.458458458458459,0.5714210556609811,3.2825640517954
8.483483483483484,0.5724426778309243,3.2884328243517307
8.508508508508509,0.573464021880901,3.2942999992304904
8.533533533533534,0.5744850882531453,3.300165578972121
8.558558558558559,0.5755058773909386,3.3060295661230805
8.583583583583584,0.5765263897385633,3.3118919632355768
8.608608608608609,0.5775466257412565,3.317752772867301
8.633633633633634,0.5785665858451675,3.3236119975811866
8.65865865865866,0.5795862704973117,3.3294696399451427
8.683683683683684,0.5806056801455314,3.335325702531826
8.70870870870871,0.5816248152384511,3.341180187918389
8.733733733733734,0.5826436762254394,3.3470330986862566
8.75875875875876,0.5836622635565677,3.3528844374208933
8.783783783783784,0.5846805776825716,3.3587342067115773
8.80880880880881,0.5856986190548135,3.3645824091511876
8.833833833833834,0.586716388125244,3.370429047335984
8.85885885885886,0.5877338853463666,3.3762741238654024
8.883883883883884,0.5887511111712022,3.3821176413418463
8.90890890890891,0.5897680660532524,3.3879596023704868
8.933933933933934,0.5907847504464678,3.39380000955907
8.95895895895896,0.5918011648052127,3.399638865517721
8.983983983983984,0.5928173095842334,3.4054761728587573
9.00900900900901,0.5938331852386253,3.4113119341965046
9.034034034034034,0.594848792223803,3.41714615214712
9.05905905905906,0.5958641309954683,3.42297882932841
9.084084084084084,0.5968792020095809,3.4288099683596647
9.10910910910911,0.5978940057223295,3.4346395718614886
9.134134134134134,0.598908542590102,3.44046764245563
9.15915915915916,0.5999228130694587,3.4462941827648286
9.184184184184184,0.6009368176171042,3.4521191954126524
9.20920920920921,0.6019505566898602,3.457942683023343
9.234234234234235,0.6029640307446404,3.4637646482216695
9.25925925925926,0.6039772402384244,3.469585093632778
9.284284284284285,0.6049901856282311,3.4754040218820452
9.30930930930931,0.6060028673710973,3.4812214355949447
9.334334334334335,0.6070152859240504,3.4870373373969015
9.35935935935936,0.6080274417440873,3.492851729913161
9.384384384384385,0.6090393352881498,3.498664615768656
9.40940940940941,0.6100509670131036,3.504475997587878
9.434434434434435,0.6110623373757152,3.5102858779947526
9.45945945945946,0.6120734468326313,3.516094259612514
9.484484484484485,0.6130842958403568,3.521901145063584
9.50950950950951,0.6140948848552358,3.527706536969459
9.534534534534535,0.6151052143334292,3.5335104379505857
9.55955955955956,0.6161152847308984,3.5393128506262608
9.584584584584585,0.617125096503383,3.5451137776145103
9.60960960960961,0.6181346501063838,3.5509132215319865
9.634634634634635,0.6191439459951442,3.5567111849938637
9.65965965965966,0.6201529846246318,3.5625076706137317
9.684684684684685,0.6211617664495214,3.5683026810034995
9.70970970970971,0.6221702919241783,3.574096218773295
9.734734734734735,0.6231785615026402,3.5798882865313684
9.75975975975976,0.624186575638603,3.585678886884003
9.784784784784785,0.6251943347854024,3.591468022435414
9.80980980980981,0.6262018393960006,3.597255695787671
9.834834834834835,0.6272090899229695,3.6030419095406025
9.85985985985986,0.628216086818477,3.6088266662917143
9.884884884884885,0.6292228305342711,3.614609968636102
9.90990990990991,0.6302293215216672,3.620391819166375
9.934934934934935,0.6312355602315337,3.6261722204725744
9.95995995995996,0.6322415471142779,3.6319511751420945
9.984984984984985,0.6332472826198338,3.637728685759608
10.01001001001001,0.6342527671976484,3.6435047549069917
10.035035035035035,0.6352580012966699,3.6492793851632563
10.06006006006006,0.6362629853653342,3.655052579104472
10.085085085085085,0.6372677198515548,3.6608243393037028
10.11011011011011,0.6382722052027094,3.6665946683309403
10.135135135135135,0.6392764418656286,3.67236356875303
10.16016016016016,0.6402804302865867,3.678131043133622
10.185185185185185,0.641284170911288,3.683897094033094
10.21021021021021,0.6422876641848588,3.6896617240085012
10.235235235235235,0.643290910551835,3.6954249356135076
10.26026026026026,0.6442939104561535,3.7011867313983364
10.285285285285285,0.6452966643411419,3.706947113909712
10.31031031031031,0.6462991726495083,3.7127060856907974
10.335335335335335,0.6473014358233332,3.7184636492811527
10.36036036036036,0.6483034543040591,3.724219807216672
10.385385385385385,0.6493052285324826,3.7299745620295375
10.41041041041041,0.6503067589487458,3.735727916248175
10.435435435435435,0.6513080459923266,3.7414798723971914
10.46046046046046,0.6523090901020319,3.747230432997342
10.485485485485485,0.6533098917159896,3.7529796005654785
10.51051051051051,0.6543104512716396,3.7587273776145014
10.535535535535535,0.6553107692057268,3.764473766653322
10.56056056056056,0.6563108459542952,3.770218770186819
10.585585585585585,0.6573106819526783,3.7759623907157938
10.61061061061061,0.6583102776354933,3.7817046307369337
10.635635635635635,0.6593096334366352,3.7874454927427745
10.66066066066066,0.6603087497892682,3.7931849792216554
10.685685685685687,0.6613076271258213,3.7989230926576916
10.710710710710712,0.6623062658779805,3.8046598355307304
10.735735735735737,0.6633046664766836,3.810395210316322
10.760760760760762,0.6643028293521144,3.8161292194856826
10.785785785785787,0.665300754933696,3.821861865505661
10.810810810810812,0.6662984436500865,3.8275931508387107
10.835835835835837,0.667295895929173,3.8333230779428553
10.860860860860862,0.6682931121980663,3.839051649271659
10.885885885885887,0.6692900928830954,3.844778867274197
10.910910910910912,0.6702868384098037,3.8505047343950305
10.935935935935937,0.6712833492029441,3.856229253074176
10.960960960960962,0.6722796256864723,3.8619524257470768
10.985985985985987,0.6732756682835455,3.867674254844584
11.011011011011012,0.6742714774165152,3.8733947427929234
11.036036036036037,0.6752670535069256,3.879113892013681
11.061061061061062,0.6762623969755068,3.8848317049237684
11.086086086086087,0.677257508242173,3.8905481839354086
11.111111111111112,0.6782523877260179,3.896263331456111
11.136136136136138,0.679247035845311,3.901977149888651
11.161161161161163,0.6802414530174937,3.907689641631048
11.186186186186188,0.6812356396591766,3.913400809076546
11.211211211211213,0.6822295961861361,3.9191106546136005
11.236236236236238,0.6832233230133102,3.924819180625848
11.261261261261263,0.6842168205547973,3.930526389492101
11.286286286286288,0.6852100892238506,3.9362322835863224
11.311311311311313,0.686203129432878,3.941936865277611
11.336336336336338,0.6871959415934379,3.9476401369301923
11.361361361361363,0.688188526116236,3.95334210090339
11.386386386386388,0.6891808834111244,3.959042759551625
11.411411411411413,0.6901730138870976,3.9647421152243933
11.436436436436438,0.6911649179522915,3.9704401702662553
11.461461461461463,0.69215659601398,3.9761369270168223
11.486486486486488,0.6931480484785735,3.981832387810744
11.511511511511513,0.6941392757516168,3.9875265549776984
11.536536536536538,0.6951302782377873,3.9932194308423794
11.561561561561563,0.6961210563408922,3.9989110177244838
11.586586586586588,0.6971116104638682,4.004601317938706
11.611611611611613,0.6981019410087786,4.010290333794725
11.636636636636638,0.6990920483768125,4.015978067597194
11.661661661661663,0.7000819329682829,4.0216645216457385
11.686686686686688,0.7010715951826246,4.027349698234936
11.711711711711713,0.7020610354183946,4.033033599654321
11.736736736736738,0.7030502540732689,4.038716228188371
11.761761761761763,0.7040392515440428,4.044397586116499
11.786786786786788,0.7050280282266286,4.05007767571305
11.811811811811813,0.7060165845160554,4.055756499247291
11.836836836836838,0.707004920806468,4.061434058983413
11.861861861861863,0.7079930374911255,4.067110357180518
11.886886886886888,0.7089809349624008,4.072785396092614
11.911911911911913,0.7099686136117797,4.07845917796862
11.936936936936938,0.7109560738298605,4.08413170505235
11.961961961961963,0.7119433160063533,4.089802979582517
11.986986986986988,0.7129303405300791,4.09547300379273
12.012012012012013,0.7139171477889692,4.101141779911482
12.037037037037038,0.7149037381700657,4.106809310162162
12.062062062062063,0.7158901120595192,4.112475596763038
12.087087087087088,0.7168762698425919,4.11814064192727
12.112112112112113,0.7178622119036525,4.12380444786289
12.137137137137138,0.7188479386261809,4.12946701677282
12.162162162162163,0.7198334503927638,4.135128350854856
12.187187187187188,0.7208187475850986,4.140788452301681
12.212212212212213,0.7218038305839892,4.146447323300848
12.237237237237238,0.7227886997693496,4.152104966034796
12.262262262262263,0.7237733555202019,4.157761382680841
12.287287287287288,0.7247577982146771,4.16341657541118
12.312312312312313,0.7257420282300148,4.1690705463928905
12.337337337337338,0.726726045942564,4.174723297787932
12.362362362362363,0.7277098517277829,4.1803748317531495
12.387387387387388,0.7286934459602393,4.186025150440268
12.412412412412413,0.729676829013611,4.191674255995906
12.437437437437438,0.7306600012606861,4.1973221505615665
12.462462462462463,0.7316429630733635,4.202968836273647
12.487487487487488,0.7326257148226533,4.208614315263436
12.512512512512513,0.733608256878677,4.214258589657123
12.537537537537538,0.7345905896106688,4.219901661575795
12.562562562562563,0.7355727133869757,4.225543533135444
12.587587587587588,0.7365546285750575,4.231184206446968
12.612612612612613,0.7375363355414892,4.236823683616177
12.637637637637638,0.7385178346519593,4.242461966743794
12.662662662662663,0.7394991262712733,4.248099057925466
12.687687687687689,0.7404802107633516,4.253734959251756
12.712712712712714,0.7414610884912328,4.259369672808163
12.737737737737739,0.7424417598170723,4.265003200675112
12.762762762762764,0.7434222251021457,4.2706355449279725
12.787787787787789,0.7444024847068469,4.276266707637049
12.812812812812814,0.7453825389906913,4.2818966908676
12.837837837837839,0.7463623883123157,4.28752549667984
12.862862862862864,0.7473420330294792,4.293153127128935
12.887887887887889,0.7483214734990646,4.298779584265024
12.912912912912914,0.7493007100770797,4.304404870133213
12.937937937937939,0.7502797431186573,4.310028986773586
12.962962962962964,0.751258572978058,4.315651936221215
12.987987987987989,0.7522372000086692,4.321273720506157
13.013013013013014,0.7532156245630082,4.326894341653468
13.038038038038039,0.7541938469927226,4.332513801683212
13.063063063063064,0.7551718676485906,4.338132102610454
13.088088088088089,0.7561496868805244,4.343749246445286
13.113113113113114,0.7571273050375691,4.349365235192823
13.138138138138139,0.7581047224679056,4.35498007085321
13.163163163163164,0.7590819395188514,4.3605937554216325
13.188188188188189,0.7600589565368613,4.366206290888325
13.213213213213214,0.7610357738675299,4.371817679238574
13.238238238238239,0.762012391855592,4.377427922452733
13.263263263263264,0.762988810844925,4.383037022506225
13.288288288288289,0.7639650311785485,4.38864498136955
13.313313313313314,0.7649410531986285,4.3942518010083
13.338338338338339,0.7659168772464752,4.399857483383154
13.363363363363364,0.7668925036625485,4.405462030449904
13.388388388388389,0.7678679327864562,4.41106544415945
13.413413413413414,0.768843164956957,4.416667726457811
13.438438438438439,0.7698182005119625,4.4222688792861415
13.463463463463464,0.7707930397885367,4.427868904580729
13.488488488488489,0.7717676831229006,4.433467804273012
13.513513513513514,0.7727421308504303,4.439065580289584
13.538538538538539,0.7737163833056613,4.444662234552202
13.563563563563564,0.7746904408222889,4.4502577689778
13.588588588588589,0.7756643037331697,4.455852185478496
13.613613613613614,0.7766379723703244,4.461445485961599
13.63863863863864,0.7776114470649375,4.467037672329623
13.663663663663664,0.7785847281473605,4.472628746480293
13.68868868868869,0.7795578159471132,4.478218710306554
13.713713713713714,0.780530710792885,4.483807565696585
13.73873873873874,0.7815034130125373,4.4893953145338035
13.763763763763764,0.7824759229331042,4.494981958696879
13.78878878878879,0.7834482408807948,4.500567500059741
13.813813813813814,0.7844203671809953,4.50615194049159
13.83883883883884,0.7853923021582698,4.511735281856906
13.863863863863864,0.7863640461363629,4.517317526015458
13.88888888888889,0.7873355994382012,4.5228986748223186
13.913913913913914,0.7883069623858946,4.528478730127869
13.93893893893894,0.7892781353007389,4.534057693777813
13.963963963963964,0.7902491185032163,4.539635567613181
13.98898898898899,0.791219912312999,4.545212353470349
14.014014014014014,0.7921905170489496,4.550788053181043
14.03903903903904,0.7931609330291233,4.556362668572353
14.064064064064064,0.7941311605707696,4.561936201466737
14.08908908908909,0.7951011999903348,4.56750865368204
14.114114114114114,0.7960710516034625,4.573080027031498
14.13913913913914,0.7970407157249971,4.578650323323754
14.164164164164164,0.7980101926689845,4.584219544362864
14.18918918918919,0.7989794827486739,4.589787691948308
14.214214214214214,0.7999485862765203,4.595354767875002
14.23923923923924,0.8009175035641861,4.6009207739333124
14.264264264264265,0.8018862349225432,4.60648571190906
14.28928928928929,0.802854780661674,4.612049583583535
14.314314314314315,0.8038231410908745,4.617612390733505
14.33933933933934,0.8047913165186551,4.623174135131229
14.364364364364365,0.8057593072527436,4.628734818544469
14.38938938938939,0.8067271136000865,4.634294442736498
14.414414414414415,0.8076947358668496,4.639853009466104
14.43943943943944,0.8086621743584234,4.645410520487621
14.464464464464465,0.8096294293794208,4.65096697755092
14.48948948948949,0.8105965012336824,4.6565223824014295
14.514514514514515,0.8115633902242768,4.662076736780146
14.53953953953954,0.812530096653502,4.667630042423641
14.564564564564565,0.8134966208228892,4.67318230106408
14.58958958958959,0.8144629630332035,4.678733514429224
14.614614614614615,0.8154291235844452,4.684283684242446
14.63963963963964,0.8163951027758529,4.68983281222274
14.664664664664665,0.8173609009059061,4.695380900084739
14.68968968968969,0.8183265182723249,4.700927949538717
14.714714714714715,0.8192919551720735,4.706473962290603
14.73973973973974,0.820257211901362,4.712018940041993
14.764764764764765,0.8212222887556483,4.717562884490165
14.78978978978979,0.8221871860296394,4.7231057973280794
14.814814814814815,0.8231519040172943,4.728647680244405
14.83983983983984,0.824116443011826,4.734188534923521
14.864864864864865,0.8250808033057017,4.739728363045524
14.88988988988989,0.8260449851906472,4.745267166286252
14.914914914914915,0.8270089889576477,4.750804946317284
14.93993993993994,0.8279728148969488,4.756341704805958
14.964964964964967,0.8289364632980609,4.761877443415383
14.989989989989992,0.8298999344497585,4.767412163804441
15.015015015015017,0.8308632286400841,4.772945867627812
15.040040040040042,0.831826346156349,4.778478556535975
15.065065065065067,0.832789287285136,4.78401023217522
15.090090090090092,0.8337520523123009,4.789540896187664
15.115115115115117,0.8347146415229748,4.795070550211262
15.140140140140142,0.8356770552015658,4.800599195879813
15.165165165165167,0.8366392936317613,4.806126834822978
15.190190190190192,0.8376013570965296,4.811653468666284
15.215215215215217,0.838563245878122,4.8171790990311445
15.240240240240242,0.8395249602580748,4.82270372753486
15.265265265265267,0.8404865005172109,4.828227355790635
15.290290290290292,0.8414478669356429,4.833749985407596
15.315315315315317,0.8424090597927735,4.839271617990787
15.340340340340342,0.8433700793672985,4.844792255141195
15.365365365365367,0.8443309259372089,4.850311898455757
15.390390390390392,0.8452915997797916,4.855830549527364
15.415415415415417,0.8462521011716334,4.861348209944886
15.440440440440442,0.8472124303886207,4.8668648812931705
15.465465465465467,0.8481725877059426,4.872380565153058
15.490490490490492,0.8491325733980936,4.8778952631014
15.515515515515517,0.8500923877388741,4.883408976711058
15.540540540540542,0.8510520310013929,4.888921707550926
15.565565565565567,0.8520115034580699,4.894433457185935
15.590590590590592,0.8529708053806366,4.899944227177064
15.615615615615617,0.8539299370401393,4.905454019081355
15.640640640640642,0.8548888987069406,4.910962834451924
15.665665665665667,0.8558476906507214,4.916470674837968
15.690690690690692,0.8568063131404822,4.92197754178478
15.715715715715717,0.857764766444546,4.9274834368337554
15.740740740740742,0.85872305083056,4.932988361522412
15.765765765765767,0.8596811665654973,4.9384923173843935
15.790790790790792,0.8606391139156586,4.94399530594948
15.815815815815817,0.8615968931466751,4.949497328743607
15.840840840840842,0.8625545045235083,4.954998387288864
15.865865865865867,0.8635119483104559,4.960498483103522
15.890890890890892,0.8644692247711484,4.965997617702026
15.915915915915917,0.865426334168556,4.971495792595024
15.940940940940942,0.8663832767649872,4.976993009289363
15.965965965965967,0.867340052822092,4.98248926928811
15.990990990990992,0.8682966626008638,4.9879845740905555
16.016016016016017,0.8692531063616414,4.993478925192234
16.04104104104104,0.8702093843641108,4.998972324084925
16.066066066066067,0.8711654968673062,5.00446477225667
16.09109109109109,0.8721214441296133,5.009956271191779
16.116116116116117,0.8730772264087703,5.015446822370848
16.14114114114114,0.8740328439618703,5.020936427270762
16.166166166166168,0.8749882970453631,5.026425087364713
16.19119119119119,0.8759435859150563,5.031912804122207
16.216216216216218,0.8768987108261186,5.037399579009073
16.24124124124124,0.8778536720330801,5.042885413487477
16.266266266266268,0.8788084697898358,5.048370309015935
16.29129129129129,0.8797631043496461,5.0538542670493145
16.316316316316318,0.8807175759651392,5.059337289038858
16.34134134134134,0.8816718848883135,5.064819376432183
16.366366366366368,0.8826260313705387,5.070300530673299
16.39139139139139,0.8835800156625571,5.075780753202611
16.416416416416418,0.8845338380144877,5.081260045456946
16.44144144144144,0.8854874986758257,5.08673840886954
16.466466466466468,0.8864409978954454,5.09221584487007
16.49149149149149,0.8873943359216014,5.097692354884652
16.516516516516518,0.8883475130019327,5.103167940335858
16.54154154154154,0.8893005293834602,5.10864260264272
16.566566566566568,0.8902533853125932,5.114116343220751
16.59159159159159,0.8912060810351281,5.119589163481941
16.616616616616618,0.8921586167962519,5.125061064834783
16.64164164164164,0.8931109928405421,5.1305320486842705
16.666666666666668,0.8940632094119719,5.136002116431921
16.69169169169169,0.8950152667539075,5.141471269475766
16.716716716716718,0.8959671651091139,5.1469395092103865
16.74174174174174,0.896918904719755,5.152406837026906
16.766766766766768,0.8978704858273947,5.157873254313004
16.79179179179179,0.898821908673,5.163338762452931
16.816816816816818,0.8997731734969425,5.168803362827517
16.84184184184184,0.9007242805389999,5.174267056814179
16.866866866866868,0.901675230038357,5.17972984578693
16.89189189189189,0.9026260222336098,5.185191731116399
16.916916916916918,0.9035766573627648,5.19065271416983
16.94194194194194,0.9045271356632417,5.196112796311095
16.966966966966968,0.9054774573718757,5.201571978900707
16.99199199199199,0.906427622724919,5.2070302632958345
17.017017017017018,0.9073776319580416,5.212487650850297
17.04204204204204,0.9083274853063343,5.217944142914589
17.067067067067068,0.9092771830043103,5.223399740835884
17.092092092092095,0.9102267252859055,5.228854445958045
17.117117117117118,0.9111761123844826,5.234308259621636
17.142142142142145,0.912125344532831,5.239761183163931
17.167167167167168,0.9130744219631688,5.245213217918922
17.192192192192195,0.9140233449071452,5.2506643652173315
17.217217217217218,0.914972113595842,5.256114626386624
17.242242242242245,0.9159207282597751,5.261564002751013
17.26726726726727,0.9168691891288958,5.267012495631466
17.292292292292295,0.9178174964325935,5.2724601063457275
17.31731731731732,0.9187656503996966,5.277906836208314
17.342342342342345,0.9197136512584752,5.28335268653054
17.36736736736737,0.9206614992366404,5.2887976586205045
17.392392392392395,0.9216091945613502,5.294241753783131
17.41741741741742,0.9225567374592062,5.299684973320147
17.442442442442445,0.9235041281562588,5.305127318530113
17.46746746746747,0.9244513668780083,5.310568790708429
17.492492492492495,0.9253984538494052,5.31600939114734
17.51751751751752,0.9263453892948534,5.321449121135944
17.542542542542545,0.9272921734382109,5.32688798196021
17.56756756756757,0.9282388065027916,5.332325974902977
17.592592592592595,0.9291852887113675,5.337763101243976
17.61761761761762,0.9301316202861697,5.343199362259823
17.642642642642645,0.9310778014488906,5.348634759224049
17.66766766766767,0.932023832420685,5.354069293407087
17.692692692692695,0.932969713422172,5.359502966076299
17.71771771771772,0.9339154446734367,5.364935778495977
17.742742742742745,0.9348610263940319,5.370367731927359
17.76776776776777,0.9358064588029793,5.375798827628623
17.792792792792795,0.9367517421187712,5.381229066854917
17.81781781781782,0.9376968765593732,5.386658450858356
17.842842842842845,0.9386418623422231,5.392086980888026
17.86786786786787,0.9395866996842369,5.397514658190012
17.892892892892895,0.9405313888018055,5.402941484007388
17.91791791791792,0.9414759299107993,5.408367459580233
17.942942942942945,0.9424203232265697,5.4137925861456475
17.96796796796797,0.9433645689639492,5.41921686493775
17.992992992992995,0.9443086673372545,5.424640297187698
18.01801801801802,0.9452526185602868,5.430062884123682
18.043043043043046,0.9461964228463347,5.435484626970956
18.06806806806807,0.947140080408174,5.440905526951822
18.093093093093096,0.9480835914580715,5.446325585285658
18.11811811811812,0.9490269562077845,5.45174480318892
18.143143143143146,0.9499701748685637,5.457163181875151
18.16816816816817,0.950913247651154,5.462580722554986
18.193193193193196,0.9518561747657963,5.467997426436167
18.21821821821822,0.9527989564222288,5.47341329472355
18.243243243243246,0.9537415928296895,5.478828328619116
18.26826826826827,0.9546840841969163,5.484242529321972
18.293293293293296,0.9556264307321497,5.489655898028368
18.31831831831832,0.9565686326431331,5.4950684359316995
18.343343343343346,0.9575106901371159,5.500480144222524
18.36836836836837,0.9584526034208533,5.505891024088561
18.393393393393396,0.9593943727006097,5.511301076714706
18.41841841841842,0.9603359981821581,5.516710303283038
18.443443443443446,0.9612774800707835,5.5221187049728275
18.46846846846847,0.9622188185712827,5.527526282960543
18.493493493493496,0.9631600138879679,5.532933038419869
18.51851851851852,0.9641010662246651,5.538338972521697
18.543543543543546,0.9650419757847193,5.543744086434155
18.56856856856857,0.9659827427709919,5.549148381322594
18.593593593593596,0.9669233673858669,5.554551858349618
18.61861861861862,0.9678638498312476,5.559954518675077
18.643643643643646,0.968804190308561,5.565356363456079
18.66866866866867,0.969744389018759,5.570757393847006
18.693693693693696,0.9706844461623187,5.57615761099951
18.71871871871872,0.9716243619392445,5.58155701606253
18.743743743743746,0.9725641365490705,5.586955610182301
18.76876876876877,0.9735037701908587,5.592353394502347
18.793793793793796,0.9744432630632052,5.597750370163518
18.81881881881882,0.9753826153642379,5.60314653830397
18.843843843843846,0.976321827291619,5.608541900059187
18.86886886886887,0.977260899042547,5.613936456561987
18.893893893893896,0.9781998308137576,5.619330208942531
18.91891891891892,0.9791386228015251,5.6247231583283295
18.943943943943946,0.9800772752016639,5.63011530584425
18.96896896896897,0.9810157882095292,5.6355066526125235
18.993993993993996,0.9819541620200206,5.640897199752762
19.01901901901902,0.9828923968275805,5.646286948381952
19.044044044044046,0.9838304928261977,5.651675899614475
19.06906906906907,0.9847684502094075,5.657064054562107
19.094094094094096,0.9857062691702944,5.662451414334033
19.11911911911912,0.9866439499014915,5.667837980036847
19.144144144144146,0.9875814925951841,5.673223752774568
19.16916916916917,0.98851889744311,5.6786087336486455
19.194194194194196,0.9894561646365599,5.683992923757964
19.21921921921922,0.9903932943663805,5.689376324198851
19.244244244244246,0.9913302868229745,5.69475893606509
19.26926926926927,0.9922671421963037,5.700140760447925
19.294294294294296,0.9932038606758875,5.705521798436064
19.31931931931932,0.9941404424508067,5.710902051115693
19.344344344344346,0.9950768877097043,5.716281519570484
19.36936936936937,0.9960131966407861,5.721660204881597
19.394394394394396,0.996949369431823,5.727038108127692
19.41941941941942,0.9978854062701504,5.732415230384932
19.444444444444446,0.998821307342673,5.737791572727001
19.46946946946947,0.9997570728358623,5.743167136225094
19.494494494494496,1.0006927029357602,5.748541921947944
19.51951951951952,1.0016281978279797,5.753915930961816
19.544544544544546,1.0025635576977068,5.75928916433052
19.56956956956957,1.0034987827297,5.764661623115415
19.594594594594597,1.0044338731082934,5.770033308375421
19.61961961961962,1.0053688290173977,5.775404221167021
19.644644644644647,1.0063036506405008,5.780774362544276
19.66966966966967,1.0072383381606695,5.786143733558822
19.694694694694697,1.0081728917605506,5.7915123352598865
19.71971971971972,1.0091073116223728,5.796880168694293
19.744744744744747,1.0100415979279465,5.802247234906464
19.76976976976977,1.010975750858667,5.807613534938435
19.794794794794797,1.0119097705955138,5.812979069829854
19.81981981981982,1.0128436573190536,5.818343840617998
19.844844844844847,1.01377741120944,5.823707848337771
19.86986986986987,1.0147110324464164,5.829071094021721
19.894894894894897,1.0156445212093157,5.834433578700035
19.91991991991992,1.0165778776770622,5.839795303400558
19.944944944944947,1.017511102028173,5.845156269148788
19.96996996996997,1.0184441944407587,5.850516476967895
19.994994994994997,1.0193771550925255,5.855875927878724
20.02002002002002,1.0203099841607748,5.8612346228997945
20.045045045045047,1.021242681822407,5.866592563047321
20.07007007007007,1.0221752482539197,5.8719497493352035
20.095095095095097,1.0231076836314115,5.877306182775053
20.12012012012012,1.0240399881305813,5.882661864376184
20.145145145145147,1.024972161926731,5.888016795145626
20.17017017017017,1.0259042051947647,5.893370976088129
20.195195195195197,1.0268361181091932,5.898724408206182
20.22022022022022,1.0277679008441307,5.904077092499994
20.245245245245247,1.0286995535733006,5.909429029967528
20.27027027027027,1.0296310764700336,5.914780221604496
20.295295295295297,1.0305624697072695,5.920130668404359
20.32032032032032,1.0314937334575591,5.925480371358347
20.345345345345347,1.032424867893064,5.930829331455455
20.37037037037037,1.0333558731855605,5.93617754968246
20.395395395395397,1.0342867495064378,5.941525027023917
20.42042042042042,1.0352174970266996,5.946871764462172
20.445445445445447,1.036148115916967,5.952217762977364
20.47047047047047,1.0370786063474784,5.957563023547441
20.495495495495497,1.0380089684880907,5.962907547148155
20.52052052052052,1.03893920250828,5.968251334753074
20.545545545545547,1.0398693085771444,5.973594387333591
20.57057057057057,1.0407992868634035,5.978936705858926
20.595595595595597,1.0417291375353996,5.984278291296134
20.62062062062062,1.0426588607610996,5.989619144610108
20.645645645645647,1.0435884567080964,5.9949592667635985
20.67067067067067,1.0445179255436086,6.000298658717203
20.695695695695697,1.0454472674344821,6.005637321429379
20.72072072072072,1.046376482547193,6.010975255856457
20.745745745745747,1.0473055710478463,6.016312462952636
20.77077077077077,1.0482345331021767,6.021648943669995
20.795795795795797,1.0491633688755537,6.026984698958505
20.82082082082082,1.0500920785329773,6.032319729766019
20.845845845845847,1.0510206622390832,6.0376540370383
20.87087087087087,1.0519491201581423,6.042987621719009
20.895895895895897,1.0528774524540607,6.048320484749717
20.92092092092092,1.0538056592903835,6.053652627069917
20.945945945945947,1.0547337408302933,6.058984049617025
20.97097097097097,1.0556616972366122,6.06431475332638
20.995995995995997,1.0565895286718041,6.069644739131267
21.02102102102102,1.057517235297973,6.074974007962902
21.046046046046047,1.0584448172768675,6.080302560750461
21.07107107107107,1.0593722747698777,6.085630398421061
21.096096096096097,1.0602996079380416,6.0909575218997904
21.12112112112112,1.06122681694204,6.096283932109693
21.146146146146148,1.0621539019422028,6.101609629971795
21.17117117117117,1.063080863098507,6.106934616405091
21.196196196196198,1.0640077005705786,6.112258892326566
21.22122122122122,1.064934414517695,6.117582458651197
21.246246246246248,1.065861005098783,6.122905316291948
21.27127127127127,1.066787472472422,6.128227466159791
21.296296296296298,1.067713816796845,6.133548909163704
21.32132132132132,1.0686400382299392,6.13886964621068
21.346346346346348,1.0695661369292468,6.14418967820573
21.371371371371374,1.070492113051966,6.149509006051888
21.396396396396398,1.071417966754952,6.154827630650221
21.421421421421424,1.0723436981947194,6.160145552899834
21.446446446446448,1.0732693075274409,6.1654627736978735
21.471471471471475,1.0741947949089496,6.170779293939531
21.496496496496498,1.0751201604947407,6.176095114518057
21.521521521521525,1.0760454044399708,6.181410236324762
21.546546546546548,1.076970526899459,6.186724660249012
21.571571571571575,1.0778955280276903,6.192038387178255
21.596596596596598,1.078820407978814,6.197351417998011
21.621621621621625,1.0797451669066451,6.2026637535918825
21.646646646646648,1.0806698049646661,6.207975394841558
21.671671671671675,1.0815943223060287,6.2132863426268266
21.696696696696698,1.0825187190835515,6.218596597825563
21.721721721721725,1.0834429954497253,6.2239061613137645
21.746746746746748,1.0843671515567102,6.229215033965519
21.771771771771775,1.0852911875563394,6.234523216653044
21.796796796796798,1.086215103600118,6.239830710246672
21.821821821821825,1.0871388998392257,6.245137515614864
21.846846846846848,1.0880625764245173,6.250443633624211
21.871871871871875,1.0889861335065223,6.255749065139443
21.896896896896898,1.0899095712354476,6.261053811023432
21.921921921921925,1.0908328897611779,6.266357872137198
21.946946946946948,1.0917560892332756,6.271661249339914
21.971971971971975,1.0926791698009843,6.276963943488918
21.996996996996998,1.0936021316132256,6.282265955439701
22.022022022022025,1.0945249748186043,6.287567286045931
22.047047047047048,1.0954476995654072,6.292867936159451
22.072072072072075,1.096370306001604,6.298167906630282
22.097097097097098,1.097292794274848,6.303467198306629
22.122122122122125,1.0982151645324787,6.308765812034893
22.147147147147148,1.099137416921521,6.314063748659665
22.172172172172175,1.100059551588686,6.319361009023739
22.197197197197198,1.1009815686803734,6.324657593968116
22.222222222222225,1.1019034683426718,6.329953504332011
22.24724724724725,1.102825250721358,6.33524874095285
22.272272272272275,1.1037469159619007,6.340543304666284
22.2972972972973,1.1046684642094597,6.345837196306193
22.322322322322325,1.1055898956088857,6.351130416704683
22.34734734734735,1.1065112103047237,6.356422966692102
22.372372372372375,1.1074324084412128,6.361714847097037
22.3973973973974,1.108353490162287,6.367006058746328
22.422422422422425,1.1092744556115748,6.37229660246506
22.44744744744745,1.1101953049324027,6.377586479076577
22.472472472472475,1.1111160382677945,6.382875689402491
22.4974974974975,1.1120366557604715,6.388164234262673
22.522522522522525,1.1129571575528554,6.393452114475272
22.54754754754755,1.1138775437870667,6.398739330856711
22.572572572572575,1.114797814604928,6.404025884221696
22.5975975975976,1.1157179701479631,6.4093117753832205
22.622622622622625,1.1166380105573992,6.414597005152571
22.64764764764765,1.1175579359741656,6.419881574339329
22.672672672672675,1.1184777465388969,6.4251654837513765
22.6976976976977,1.1193974423919333,6.430448734194905
22.722722722722725,1.12031702367332,6.435731326474415
22.74774774774775,1.1212364905228096,6.441013261392723
22.772772772772775,1.122155843079863,6.446294539750971
22.7977977977978,1.1230750814836483,6.451575162348618
22.822822822822825,1.123994205873044,6.456855129983464
22.84784784784785,1.1249132163866384,6.462134443451635
22.872872872872875,1.1258321131627316,6.467413103547602
22.8978978978979,1.126750896339334,6.47269111106418
22.922922922922925,1.12766956605417,6.477968466792533
22.94794794794795,1.128588122444677,6.483245171522178
22.972972972972975,1.1295065656480068,6.4885212260409935
22.997997997998,1.1304248958010263,6.493796631135219
23.023023023023026,1.131343113040318,6.499071387589461
23.04804804804805,1.1322612175021816,6.504345496186703
23.073073073073076,1.1331792093226338,6.509618957708301
23.0980980980981,1.1340970886374102,6.5148917729339955
23.123123123123126,1.1350148555819655,6.520163942641914
23.14814814814815,1.1359325102914732,6.525435467608573
23.173173173173176,1.136850052900829,6.530706348608884
23.1981981981982,1.1377674835446492,6.5359765864161625
23.223223223223226,1.1386848023572727,6.541246181802126
23.24824824824825,1.1396020094727612,6.5465151355369
23.273273273273276,1.1405191050249002,6.551783448389025
23.2982982982983,1.1414360891472006,6.55705112112546
23.323323323323326,1.1423529619728978,6.562318154511586
23.34834834834835,1.1432697236349532,6.567584549311207
23.373373373373376,1.1441863742660563,6.572850306286568
23.3983983983984,1.145102913998623,6.578115426198338
23.423423423423426,1.1460193429647987,6.583379909805636
23.44844844844845,1.1469356612964572,6.588643757866021
23.473473473473476,1.1478518691252029,6.593906971135498
23.4984984984985,1.1487679665823702,6.599169550368531
23.523523523523526,1.1496839537990262,6.604431496318038
23.54854854854855,1.1505998309059693,6.609692809735403
23.573573573573576,1.1515155980337304,6.614953491370468
23.5985985985986,1.152431255312576,6.620213541971554
23.623623623623626,1.1533468028725054,6.625472962285453
23.64864864864865,1.1542622408432532,6.630731753057435
23.673673673673676,1.1551775693542914,6.635989915031255
23.6986986986987,1.1560927885348267,6.641247448949153
23.723723723723726,1.157007898513805,6.646504355551866
23.74874874874875,1.1579228994199096,6.651760635578623
23.773773773773776,1.1588377913815626,6.657016289767154
23.7987987987988,1.1597525745269257,6.66227131885369
23.823823823823826,1.1606672489839012,6.667525723572973
23.84884884884885,1.1615818148801327,6.672779504658262
23.873873873873876,1.1624962723430048,6.678032662841326
23.8988988988989,1.1634106214996456,6.683285198852457
23.923923923923926,1.164324862476925,6.6885371134204705
23.94894894894895,1.1652389954014584,6.693788407272716
23.973973973973976,1.1661530203996047,6.699039081135068
23.998998998999,1.1670669375974692,6.704289135731949
24.024024024024026,1.1679807471209025,6.709538571786315
24.04904904904905,1.1688944490955018,6.714787390019667
24.074074074074076,1.1698080436466123,6.720035591152056
24.0990990990991,1.1707215308993264,6.725283175902088
24.124124124124126,1.1716349109784874,6.730530144986927
24.14914914914915,1.1725481840086855,6.735776499122294
24.174174174174176,1.1734613501142632,6.74102223902248
24.1991991991992,1.1743744094193127,6.7462673654003416
24.224224224224226,1.1752873620476785,6.75151187896731
24.24924924924925,1.1762002081229572,6.756755780433395
24.274274274274276,1.177112947768498,6.7619990705071835
24.2992992992993,1.1780255811074039,6.767241749895848
24.324324324324326,1.178938108262533,6.772483819305154
24.34934934934935,1.1798505293564976,6.777725279439457
24.374374374374376,1.1807628445116654,6.782966131001703
24.3993993993994,1.1816750538501612,6.788206374693449
24.424424424424426,1.1825871574938662,6.793446011214849
24.44944944944945,1.1834991555644199,6.798685041264665
24.474474474474476,1.1844110481832197,6.803923465540278
24.4994994994995,1.1853228354714216,6.809161284737671
24.524524524524526,1.186234517549943,6.814398499551462
24.54954954954955,1.1871460945394587,6.819635110674878
24.574574574574577,1.1880575665604076,6.824871118799785
24.5995995995996,1.1889689337329874,6.830106524616668
24.624624624624627,1.1898801961771608,6.8353413288146605
24.64964964964965,1.190791354012651,6.840575532081516
24.674674674674677,1.1917024073589462,6.845809135103648
24.6996996996997,1.192613356335298,6.851042138566101
24.724724724724727,1.1935242010607243,6.856274543152581
24.74974974974975,1.1944349416540059,6.861506349545431
24.774774774774777,1.1953455782336926,6.866737558425671
24.7997997997998,1.196256110918099,6.871968170472964
24.824824824824827,1.1971665398253077,6.877198186365644
24.84984984984985,1.1980768650731692,6.88242760678071
24.874874874874877,1.198987086779303,6.887656432393835
24.8998998998999,1.1998972050610979,6.892884663879364
24.924924924924927,1.200807220035712,6.898112301910323
24.94994994994995,1.2017171318200743,6.903339347158416
24.974974974974977,1.2026269405308847,6.908565800294032
25.0,1.2035366462846155,6.913791661986255


==> figure_data/fig_2/Rb/theta_0.5pi/Cte_vs_ma.csv <==
m_a (GeV),Cte_min/Lam (TeV^-1),Cte_max/Lam (TeV^-1)
0.0,,
0.025025025025025027,0.059111990163933946,0.33957253065825826
0.05005005005005005,0.05912953063751462,0.3396732930075924
0.07507507507507508,0.05915841188628457,0.3398392031504617
0.1001001001001001,0.059198246379109906,0.3400680348899899
0.12512512512512514,0.0592486052797511,0.340357324749534
0.15015015015015015,0.05930904069252671,0.34070449976429285
0.1751751751751752,0.059379099580440485,0.34110695743486036
0.2002002002002002,0.059458332767376804,0.34156211744090087
0.22522522522522523,0.059546300804796344,0.3420674553427504
0.2502502502502503,0.05964257774957866,0.34262052428346973
0.2752752752752753,0.059746753513642066,0.3432189684863829
0.3003003003003003,0.05985843522207806,0.3438605310569659
0.3253253253253253,0.05997724787781303,0.344543057801037
0.3503503503503504,0.06010283454073366,0.34526449825375416
0.3753753753753754,0.060234856168678574,0.3460229047661817
0.4004004004004004,0.06037299122595401,0.3468164302563836
0.42542542542542544,0.0605169351356678,0.347643325063322
0.45045045045045046,0.06066639963120446,0.3485019332213656
0.47547547547547553,0.06082111204700549,0.34939068838613185
0.5005005005005005,0.060980814577761416,0.35030810957886993
0.5255255255255256,0.06114526352699974,0.35125279686992683
0.5505505505505506,0.06131422856005572,0.3522234270873913
0.5755755755755756,0.06148749197197078,0.35321874961149025
0.6006006006006006,0.06166484797756688,0.3542375822963768
0.6256256256256256,0.06184610202849978,0.3552788075468996
0.6506506506506506,0.06203107016028254,0.35634136856753884
0.6756756756756758,0.062219578370935426,0.3574242657930211
0.7007007007007008,0.06241146203193889,0.3585265535045026
0.7257257257257258,0.06260656533145678,0.35964733663112936
0.7507507507507508,0.06280474074928936,0.3607857677338725
0.7757757757757758,0.06300584856266063,0.361941044166492
0.8008008008008008,0.06320975638170441,0.3631124054071079
0.8258258258258259,0.06341633871335961,0.3642991305529691
0.8508508508508509,0.06362547655229427,0.3655005359704908
0.8758758758758759,0.06383705699743697,0.3667159730923955
0.9009009009009009,0.06405097289268509,0.36794482635373865
0.9259259259259259,0.06426712249037822,0.36918651125871077
0.9509509509509511,0.0644854091361605,0.3704404725703097
0.9759759759759761,0.06470574097390318,0.37170618261524935
1.001001001001001,0.06492803066941558,0.37298313969680025
1.026026026026026,0.06515219515173334,0.3742708666086034
1.0510510510510511,0.0653781553708363,0.37556890924286584
1.0760760760760761,0.06560583607071395,0.3768768352867206
1.1011011011011012,0.06583516557675903,0.37819423300089616
1.1261261261261262,0.0660660755965338,0.3795207100752057
1.1511511511511512,0.06629850103301384,0.3808558925557142
1.1761761761761762,0.06653237980947203,0.3821994238387739
1.2012012012012012,0.06676765270522116,0.38355096372743724
1.2262262262262262,0.06700426320148699,0.3849101875460647
1.2512512512512513,0.06724215733673164,0.38627678530922166
1.2762762762762763,0.06748128357079497,0.3876504609412292
1.3013013013013013,0.06772159265726635,0.38903093154299634
1.3263263263263263,0.0679630375235367,0.3904179267029714
1.3513513513513515,0.06820557315802396,0.3918111878493013
1.3763763763763766,0.0684491565040958,0.3932104676404643
1.4014014014014016,0.06869374636025116,0.3946155293918565
1.4264264264264266,0.06893930328614845,0.3960261465359648
1.4514514514514516,0.06918578951410198,0.39744210211395264
1.4764764764764766,0.0694331688656899,0.39886318829660944
1.5015015015015016,0.06968140667314641,0.4002892059327826
1.5265265265265267,0.06993046970522904,0.40171996412351796
1.5515515515515517,0.07018032609727726,0.4031552798202769
1.5765765765765767,0.07043094528519828,0.40459497744571365
1.6016016016016017,0.0706822979431289,0.40603888853556996
1.6266266266266267,0.07093435592454876,0.4074868514003963
1.6516516516516517,0.0711870922066231,0.4089387108058255
1.6766766766766767,0.07144048083757785,0.4103943176702655
1.7017017017017018,0.07169449688692818,0.4118535287789846
1.7267267267267268,0.0719491163983976,0.4133162065136516
1.7517517517517518,0.07220431634524177,0.41478221859569114
1.7767767767767768,0.07246007458852584,0.416251437846605
1.8018018018018018,0.07271636983541031,0.4177237419483428
1.8268268268268268,0.07297318160418435,0.41919901324243347
1.8518518518518519,0.07323049018559646,0.42067713850784716
1.876876876876877,0.07348827660998783,0.4221580087721904
1.9019019019019021,0.07374652261473148,0.4236415191246585
1.9269269269269271,0.07400521061347773,0.4251275685393638
1.9519519519519521,0.07426432366698488,0.4266160597077714
1.9769769769769772,0.07452384545539527,0.4281068988794364
2.002002002002002,0.07478376025188903,0.4295999957106571
2.027027027027027,0.07504405289763351,0.4310952631205694
2.052052052052052,0.07530470877796336,0.43259261715431274
2.0770770770770772,0.07556571379971201,0.43409197685280887
2.1021021021021022,0.07582705436964134,0.4355932641288498
2.1271271271271273,0.07608871737390362,0.4370964036491159
2.1521521521521523,0.07635069015847659,0.4386013227217833
2.1771771771771773,0.0766129605105312,0.4401079511894906
2.2022022022022023,0.07687551664066496,0.44161622132727657
2.2272272272272273,0.0771383471659693,0.4431260677453099
2.2522522522522523,0.07740144109387942,0.4446374272961133
2.2772772772772774,0.07766478780676642,0.44615023898605244
2.3023023023023024,0.07792837704723292,0.4476644438908657
2.3273273273273274,0.07819219890407833,0.4491799850750401
2.3523523523523524,0.07845624379889295,0.45069680751480123
2.3773773773773774,0.07872050247325736,0.4522148580245787
2.4024024024024024,0.07898496597650681,0.4537340851867181
2.4274274274274275,0.07924962565404045,0.4552544392843227
2.4524524524524525,0.07951447313614071,0.4567758722370255
2.4774774774774775,0.07977950032728327,0.45829833753957994
2.5025025025025025,0.08004469939590964,0.45982179020310765
2.5275275275275275,0.0803100627646401,0.46134618669887617
2.5525525525525525,0.08057558310090691,0.46287148490449065
2.5775775775775776,0.08084125330798465,0.4643976440523675
2.6026026026026026,0.08110706651640202,0.4659246246803983
2.6276276276276276,0.08137301607571226,0.4674523885846752
2.6526526526526526,0.08163909554660918,0.46898089877420024
2.677677677677678,0.08190529869337031,0.4705101194274751
2.702702702702703,0.08217161947661097,0.4720400158508762
2.727727727727728,0.08243805204633677,0.47357055443874413
2.752752752752753,0.08270459073527882,0.4751017026350978
2.777777777777778,0.08297123005249946,0.4766334288969019
2.802802802802803,0.08323796467725543,0.4781657026588134
2.827827827827828,0.08350478945310705,0.47969849429934147
2.852852852852853,0.08377169938226221,0.4812317751083564
2.877877877877878,0.08403868962014421,0.4827655172558836
2.902902902902903,0.08430575547017333,0.4842996937621267
2.927927927927928,0.08457289237875304,0.48583427846866545
2.9529529529529532,0.08484009593045135,0.48736924601077386
2.9779779779779783,0.0851073618433686,0.4889045717908112
3.0030030030030033,0.08537468596468345,0.49044023195263503
3.0280280280280283,0.08564206426636978,0.4919762033569971
3.0530530530530533,0.08590949284107623,0.4935124635578727
3.0780780780780783,0.08617696789816187,0.49504899077968756
3.1031031031031033,0.08644448575988156,0.49658576389540415
3.1281281281281283,0.08671204285771333,0.49812276240542475
3.1531531531531534,0.08697963572882365,0.49965996641728494
3.1781781781781784,0.08724726101266247,0.5011973566260945
3.2032032032032034,0.08751491544768478,0.5027349142957039
3.2282282282282284,0.08778259586819191,0.5042726212405587
3.2532532532532534,0.0880502992012878,0.5058104598082152
3.2782782782782784,0.0883180224639463,0.5073484128624924
3.3033033033033035,0.08858576276018362,0.5088864637672303
3.3283283283283285,0.08885351727833302,0.5104245963706332
3.3533533533533535,0.0891212832884161,0.511962794990169
3.3783783783783785,0.08938905813960818,0.5135010443980093
3.4034034034034035,0.08965683925779307,0.5150393298069824
3.4284284284284285,0.08992462414320337,0.516577636857018
3.4534534534534536,0.0901924103681445,0.5181159516020721
3.4784784784784786,0.0904601955747968,0.5196542604975024
3.5035035035035036,0.09072797747309477,0.521192550387884
3.5285285285285286,0.09099575383867889,0.5227308084952442
3.5535535535535536,0.09126352251091788,0.5242690224077013
3.5785785785785786,0.0915312813909987,0.5258071800684925
3.6036036036036037,0.09179902844008135,0.5273452697653735
3.6286286286286287,0.09206676167751619,0.5288832801203783
3.6536536536536537,0.09233447917912106,0.5304212000799222
3.6786786786786787,0.09260217907551642,0.531959018905237
3.7037037037037037,0.09286985955051613,0.5334967261631279
3.7287287287287287,0.09313751883957101,0.5350343117170315
3.753753753753754,0.09340515522826484,0.5365717657183764
3.778778778778779,0.09367276705085899,0.5381090785982228
3.8038038038038042,0.09394035268888512,0.5396462410591778
3.8288288288288292,0.0942079105697838,0.5411832440675751
3.8538538538538543,0.09447543916558712,0.5427200788459077
3.8788788788788793,0.09474293699164404,0.5442567368655045
3.9039039039039043,0.09501040260538665,0.5457932098394436
3.9289289289289293,0.09527783460513586,0.5473294897156918
3.9539539539539543,0.09554523162894558,0.5488655686704645
3.9789789789789793,0.09581259235348308,0.5504014391017941
4.004004004004004,0.096079915492945,0.5519370936233023
4.029029029029029,0.09634719979800757,0.5534725250581706
4.054054054054054,0.09661444405480957,0.5550077264332971
4.079079079079079,0.09688164708396702,0.5565426909736368
4.104104104104104,0.09714880773961874,0.5580774120967185
4.129129129129129,0.09741592490850112,0.5596118834073291
4.1541541541541545,0.09768299750905154,0.5611460986923649
4.1791791791791795,0.09795002449053947,0.5626800519158381
4.2042042042042045,0.09821700483222404,0.5642137372140392
4.2292292292292295,0.09848393754253694,0.565747148890842
4.2542542542542545,0.09875082165829051,0.5672802814131541
4.2792792792792795,0.09901765624390979,0.5688131294065072
4.3043043043043046,0.09928444039068718,0.5703456876507731
4.32932932932933,0.0995511732160599,0.5718779510760148
4.354354354354355,0.09981785386290878,0.5734099147584575
4.37937937937938,0.10008448149887805,0.5749415739165813
4.404404404404405,0.10035105531571493,0.5764729239073275
4.42942942942943,0.10061757452862932,0.5780039602224202
4.454454454454455,0.10088403837567164,0.5795346784847923
4.47947947947948,0.10115044611712913,0.5810650744451176
4.504504504504505,0.10141679703494004,0.5825951439784453
4.52952952952953,0.10168309043212444,0.5841248830809305
4.554554554554555,0.10194932563223152,0.5856542878666592
4.57957957957958,0.10221550197880319,0.5871833545645668
4.604604604604605,0.10248161883485275,0.5887120795154432
4.62962962962963,0.10274767558235849,0.5902404591690241
4.654654654654655,0.10301367162177195,0.5917684900811657
4.67967967967968,0.10327960637153989,0.593296168911099
4.704704704704705,0.10354547926764017,0.5948234924187636
4.72972972972973,0.10381128976313014,0.596350457462213
4.754754754754755,0.1040770373277083,0.5978770609950972
4.77977977977978,0.10434272144728786,0.5994033000642123
4.804804804804805,0.1046083416235826,0.6009291718071219
4.82982982982983,0.1048738973737036,0.6024546734498404
4.854854854854855,0.10513938822976783,0.6039798023045845
4.87987987987988,0.10540481373851725,0.6055045557675846
4.904904904904905,0.10567017346094817,0.6070289313169569
4.92992992992993,0.10593546697195134,0.6085529265106348
4.954954954954955,0.10620069385996135,0.6100765389843545
4.97997997997998,0.10646585372661582,0.6115997664496988
5.005005005005005,0.10673094618642394,0.6131226066921914
5.03003003003003,0.10699597086644379,0.6146450575694441
5.055055055055055,0.10726092740596828,0.6161671170093526
5.08008008008008,0.10752581545622004,0.6176887830083431
5.105105105105105,0.10779063468005398,0.6192100536296647
5.13013013013013,0.10805538475166782,0.6207309270017258
5.155155155155155,0.1083200653563208,0.6222514013164784
5.18018018018018,0.10858467619005928,0.6237714748278419
5.205205205205205,0.10884921695945013,0.6252911458501709
5.23023023023023,0.10911368738132055,0.6268104127567619
5.255255255255255,0.10937808718250537,0.6283292739784003
5.28028028028028,0.1096424160996007,0.6298477280019459
5.305305305305305,0.1099066738787237,0.631365773368953
5.33033033033033,0.1101708602752794,0.6328834086743305
5.355355355355356,0.11043497505373265,0.6344006325650317
5.380380380380381,0.11069901798738671,0.635917443738783
5.405405405405406,0.11096298885816723,0.6374338409428429
5.430430430430431,0.11122688745641186,0.6389498229727928
5.455455455455456,0.11149071358066517,0.6404653886713593
5.480480480480481,0.11175446703747917,0.6419805369272682
5.505505505505506,0.11201814764121829,0.6434952666741246
5.530530530530531,0.11228175521386997,0.645009576889324
5.555555555555556,0.11254528958485983,0.6465234665929913
5.580580580580581,0.11280875059087127,0.6480369348469439
5.605605605605606,0.11307213807567004,0.6495499807536845
5.630630630630631,0.1133354518899329,0.6510626034554164
5.655655655655656,0.11359869189108084,0.6525748021330855
5.680680680680681,0.11386185794311628,0.6540865760054451
5.705705705705706,0.11412494991646437,0.6555979243281446
5.730730730730731,0.11438796768781836,0.6571088463928404
5.755755755755756,0.11465091113998883,0.6586193415263306
5.780780780780781,0.11491378016175624,0.6601294090897076
5.805805805805806,0.11517657464772776,0.6616390484775359
5.830830830830831,0.11543929449819733,0.6631482591170473
5.855855855855856,0.11570193961900885,0.6646570404673566
5.8808808808808815,0.11596450992142339,0.6661653920186974
5.9059059059059065,0.11622700532198901,0.6676733132916748
5.9309309309309315,0.11648942574241423,0.6691808038365382
5.9559559559559565,0.11675177110944415,0.6706878632324706
5.9809809809809815,0.11701404135474015,0.6721944910868964
6.0060060060060065,0.11727623641476184,0.6737006870348038
6.0310310310310316,0.11753835623065241,0.6752064507380862
6.056056056056057,0.11780040074812646,0.6767117818848978
6.081081081081082,0.11806236991736047,0.6782166801890239
6.106106106106107,0.11832426369288629,0.6797211453892704
6.131131131131132,0.11858608203348664,0.6812251772488618
6.156156156156157,0.11884782490209361,0.6827287755548591
6.181181181181182,0.11910949226568918,0.6842319401175883
6.206206206206207,0.11937108409520832,0.6857346707700834
6.231231231231232,0.11963260036544442,0.6872369673675438
6.256256256256257,0.11989404105495678,0.6887388297868016
6.281281281281282,0.12015540614598051,0.6902402579258055
6.306306306306307,0.12041669562433818,0.6917412517031124
6.331331331331332,0.1206779094793542,0.6932418110573957
6.356356356356357,0.12093904770377047,0.6947419359469607
6.381381381381382,0.1212001102936644,0.6962416263492738
6.406406406406407,0.12146109724836894,0.6977408822605031
6.431431431431432,0.12172200857039428,0.6992397036950687
6.456456456456457,0.12198284426535132,0.7007380906852028
6.481481481481482,0.12224360434187692,0.7022360432805201
6.506506506506507,0.12250428881156143,0.7037335615476024
6.531531531531532,0.12276489768887695,0.7052306455695854
6.556556556556557,0.12302543099110796,0.7067272954457609
6.581581581581582,0.12328588873828339,0.7082235112911862
6.606606606606607,0.12354627095311006,0.7097192932363023
6.631631631631632,0.12380657766090777,0.7112146414265603
6.656656656656657,0.12406680888954612,0.7127095560220589
6.681681681681682,0.12432696466938217,0.7142040371971861
6.706706706706707,0.12458704503320035,0.715698085140274
6.731731731731732,0.12484705001615283,0.7171917000532565
6.756756756756757,0.12510697965570206,0.7186848821513391
6.781781781781782,0.12536683399156398,0.7201776316626726
6.806806806806807,0.12562661306565312,0.7216699488280373
6.831831831831832,0.12588631692202829,0.7231618339005318
6.856856856856857,0.12614594560683995,0.7246532871452708
6.881881881881882,0.1264054991682788,0.7261443088390882
6.906906906906907,0.12666497765652504,0.7276348992702478
6.931931931931932,0.12692438112369953,0.7291250587381607
6.956956956956957,0.12718370962381512,0.7306147875531074
6.981981981981982,0.12744296321272996,0.7321040860359688
7.007007007007007,0.12770214194810134,0.73359295451796
7.032032032032032,0.12796124588934063,0.735081393340374
7.057057057057057,0.12822027509756934,0.736569402854327
7.082082082082082,0.12847922963557612,0.7380569834205122
7.107107107107107,0.12873810956777448,0.7395441354089572
7.132132132132132,0.12899691496016208,0.7410308591987896
7.157157157157157,0.12925564588028007,0.742517155178004
7.182182182182182,0.12951430239717404,0.7440030237432366
7.207207207207207,0.12977288458135552,0.7454884652995457
7.232232232232232,0.13003139250476417,0.7469734802601933
7.257257257257257,0.1302898262407314,0.7484580690464359
7.282282282282282,0.13054818586394387,0.7499422320873159
7.307307307307307,0.13080647145040897,0.7514259698194625
7.332332332332332,0.13106468307741967,0.75290928268689
7.357357357357357,0.1313228208235215,0.754392171140808
7.382382382382382,0.13158088476847932,0.7558746356394309
7.407407407407407,0.1318388749932452,0.7573566766477929
7.4324324324324325,0.13209679157992696,0.7588382946375675
7.4574574574574575,0.13235463461175725,0.76031949008689
7.482482482482483,0.13261240417306358,0.7618002634801849
7.507507507507508,0.13287010034923888,0.7632806153079971
7.532532532532533,0.1331277232267124,0.7647605460668252
7.557557557557558,0.13338527289292185,0.7662400562589603
7.582582582582583,0.1336427494362855,0.767719146392327
7.6076076076076085,0.1339001529461755,0.7691978169803287
7.6326326326326335,0.13415748351289114,0.7706760685416959
7.6576576576576585,0.13441474122763336,0.7721539016003378
7.6826826826826835,0.1346719261824792,0.7736313166851968
7.7077077077077085,0.13492903847035728,0.7751083143301072
7.7327327327327335,0.13518607818502337,0.7765848950736548
7.7577577577577586,0.13544304542103708,0.7780610594590431
7.782782782782784,0.13569994027373827,0.7795368080339584
7.807807807807809,0.1359567628392247,0.7810121413504397
7.832832832832834,0.13621351321432987,0.7824870599647535
7.857857857857859,0.13647019149660106,0.7839615644372662
7.882882882882884,0.13672679778427843,0.7854356553323244
7.907907907907909,0.1369833321762739,0.7869093332181338
7.932932932932934,0.1372397947721512,0.788382598666645
7.957957957957959,0.1374961856721058,0.7898554522534362
7.982982982982984,0.13775250497694533,0.791327894557604
8.008008008008009,0.13800875278807065,0.7927999261616517
8.033033033033034,0.13826492920745745,0.7942715476513849
8.058058058058059,0.13852103433763757,0.7957427596158044
8.083083083083084,0.1387770682816815,0.7972135626470049
8.108108108108109,0.13903303114318075,0.7986839573400745
8.133133133133134,0.13928892302623083,0.8001539442929964
8.158158158158159,0.1395447440354146,0.8016235241065529
8.183183183183184,0.1398004942757856,0.8030926973842314
8.208208208208209,0.14005617385285243,0.8045614647321323
8.233233233233234,0.14031178287256305,0.80602982675888
8.258258258258259,0.14056732144128892,0.8074977840755325
8.283283283283284,0.1408227896658107,0.8089653372954976
8.308308308308309,0.14107818765330304,0.8104324870344473
8.333333333333334,0.14133351551132062,0.8118992339102354
8.358358358358359,0.14158877334778355,0.8133655785428167
8.383383383383384,0.1418439612709643,0.8148315215541683
8.408408408408409,0.1420990793894735,0.8162970635682114
8.433433433433434,0.14235412781224738,0.8177622052107366
8.458458458458459,0.14260910664853452,0.8192269471093294
8.483483483483484,0.14286401600788315,0.8206912898932966
8.508508508508509,0.14311885600012927,0.8221552341935976
8.533533533533534,0.14337362673538392,0.8236187806427725
8.558558558558559,0.1436283283240218,0.8250819298748756
8.583583583583584,0.14388296087666966,0.826544682525409
8.608608608608609,0.1441375245041946,0.8280070392312561
8.633633633633634,0.14439201931769358,0.82946900063062
8.65865865865866,0.14464644542848198,0.830930567362959
8.683683683683684,0.14490080294808338,0.8323917400689272
8.70870870870871,0.14515509198821896,0.8338525193903141
8.733733733733734,0.14540931266079743,0.8353129059699861
8.75875875875876,0.14566346507790504,0.8367729004518298
8.783783783783784,0.1459175493517958,0.8382325034806954
8.80880880880881,0.14617156559488217,0.8396917157023435
8.833833833833834,0.14642551391972536,0.8411505377633886
8.85885885885886,0.14667939443902667,0.8426089703112503
8.883883883883884,0.14693320726561807,0.8440670139940996
8.90890890890891,0.1471869525124538,0.8455246694608088
8.933933933933934,0.14744063029260193,0.8469819373609043
8.95895895895896,0.1476942407192355,0.8484388183445162
8.983983983983984,0.14794778390562494,0.8498953130623331
9.00900900900901,0.14820125996512953,0.8513514221655548
9.034034034034034,0.14845466901119006,0.8528071463058491
9.05905905905906,0.1487080111573207,0.8542624861353049
9.084084084084084,0.14896128651710192,0.8557174423063926
9.10910910910911,0.14921449520417296,0.8571720154719198
9.134134134134134,0.14946763733222446,0.8586262062849895
9.15915915915916,0.149720713014992,0.8600800153989632
9.184184184184184,0.1499737223662487,0.8615334434674172
9.20920920920921,0.1502266654997987,0.8629864911441069
9.234234234234235,0.15047954252947074,0.8644391590829282
9.25925925925926,0.15073235356911144,0.8658914479378806
9.284284284284285,0.15098509873257926,0.867343358363031
9.30930930930931,0.15123777813373834,0.8687948910124792
9.334334334334335,0.15149039188645236,0.8702460465403219
9.35935935935936,0.15174294010457876,0.8716968256006205
9.384384384384385,0.15199542290196294,0.8731472288473672
9.40940940940941,0.15224784039243278,0.874597256934453
9.434434434434435,0.15250019268979292,0.8760469105156362
9.45945945945946,0.15275247990781968,0.8774961902445116
9.484484484484485,0.1530047021602554,0.8789450967744796
9.50950950950951,0.15325685956080384,0.8803936307587183
9.534534534534535,0.15350895222312458,0.8818417928501523
9.55955955955956,0.1537609802608286,0.8832895837014271
9.584584584584585,0.15401294378747327,0.88473700396488
9.60960960960961,0.1542648429165576,0.8861840542925132
9.634634634634635,0.15451667776151778,0.8876307353359684
9.65965965965966,0.15476844843572266,0.8890770477464994
9.684684684684685,0.15502015505246936,0.8905229921749489
9.70970970970971,0.15527179772497907,0.8919685692717232
9.734734734734735,0.15552337656639262,0.8934137796867667
9.75975975975976,0.15577489168976683,0.8948586240695418
9.784784784784785,0.15602634320807007,0.8963031030690017
9.80980980980981,0.15627773123417862,0.897747217333572
9.834834834834835,0.1565290558808729,0.8991909675111261
9.85985985985986,0.15678031726083347,0.9006343542489653
9.884884884884885,0.1570315154866377,0.9020773781937971
9.90990990990991,0.15728265067075609,0.9035200399917148
9.934934934934935,0.15753372292554876,0.9049623402881789
9.95995995995996,0.15778473236326218,0.906404279727996
9.984984984984985,0.15803567909602576,0.9078458589553003
10.01001001001001,0.1582865632358487,0.909287078613536
10.035035035035035,0.15853738489461677,0.9107279393454378
10.06006006006006,0.1587881441840893,0.912168441793014
10.085085085085085,0.15903884121589615,0.9136085865975297
10.11011011011011,0.15928947610153488,0.9150483743994893
10.135135135135135,0.15954004895236748,0.9164878058386189
10.16016016016016,0.15979055987961835,0.9179268815538537
10.185185185185185,0.16004100899437076,0.9193656021833189
10.21021021021021,0.16029139640756476,0.9208039683643165
10.235235235235235,0.1605417222299943,0.9222419807333092
10.26026026026026,0.16079198657230487,0.9236796399259067
10.285285285285285,0.16104218954499094,0.925116946576852
10.31031031031031,0.1612923312583935,0.9265539013200054
10.335335335335335,0.16154241182269807,0.9279905047883346
10.36036036036036,0.1617924313479318,0.9294267576138975
10.385385385385385,0.1620423899439619,0.9308626604278328
10.41041041041041,0.16229228772049306,0.9322982138603468
10.435435435435435,0.16254212478706545,0.9337334185406992
10.46046046046046,0.1627919012530527,0.935168275097194
10.485485485485485,0.16304161722766,0.9366027841571668
10.51051051051051,0.16329127281992178,0.9380369463469731
10.535535535535535,0.16354086813870014,0.939470762291978
10.56056056056056,0.16379040329268307,0.9409042326165464
10.585585585585585,0.1640398783903823,0.942337357944031
10.61061061061061,0.1642892935401319,0.9437701388967631
10.635635635635635,0.16453864885008634,0.9452025760960433
10.66066066066066,0.16478794442821895,0.946634670162131
10.685685685685687,0.16503718038232035,0.9480664217142362
10.710710710710712,0.16528635681999668,0.949497831370509
10.735735735735737,0.16553547384866835,0.9509288997480329
10.760760760760762,0.16578453157556836,0.9523596274628142
10.785785785785787,0.16603353010774088,0.9537900151297755
10.810810810810812,0.16628246955204007,0.9552200633627466
10.835835835835837,0.1665313500151285,0.9566497727744574
10.860860860860862,0.16678017160347583,0.9580791439765297
10.885885885885887,0.16702893442335762,0.95950817757947
10.910910910910912,0.16727763858085407,0.9609368741926629
10.935935935935937,0.16752628418184906,0.9623652344243647
10.960960960960962,0.16777487133202834,0.963793258881694
10.985985985985987,0.16802340013687922,0.965220948170629
11.011011011011012,0.1682718707016887,0.9666483028959979
11.036036036036037,0.16852028313154319,0.9680753236614756
11.061061061061062,0.16876863753132676,0.9695020110695758
11.086086086086087,0.16901693400572063,0.9709283657216458
11.111111111111112,0.16926517265920202,0.9723543882178619
11.136136136136138,0.16951335359604325,0.9737800791572229
11.161161161161163,0.16976147692031085,0.9752054391375454
11.186186186186188,0.17000954273586474,0.9766304687554593
11.211211211211213,0.1702575511463574,0.9780551686064027
11.236236236236238,0.1705055022552329,0.9794795392846165
11.261261261261263,0.17075339616572632,0.9809035813831414
11.286286286286288,0.17100123298086295,0.982327295493812
11.311311311311313,0.17124901280345745,0.9837506822072543
11.336336336336338,0.1714967357361135,0.9851737421128809
11.361361361361363,0.17174440188122253,0.9865964757988865
11.386386386386388,0.17199201134096376,0.9880188838522456
11.411411411411413,0.1722395642173032,0.989440966858708
11.436436436436438,0.17248706061199298,0.9908627254027959
11.461461461461463,0.17273450062657117,0.9922841600678004
11.486486486486488,0.17298188436236075,0.9937052714357782
11.511511511511513,0.17322921192046956,0.9951260600875497
11.536536536536538,0.17347648340178956,0.9965465266026947
11.561561561561563,0.17372369890699627,0.9979666715595501
11.586586586586588,0.1739708585365486,0.9993864955352084
11.611611611611613,0.17421796239068812,1.0008059991055143
11.636636636636638,0.17446501056943903,1.0022251828450617
11.661661661661663,0.1747120031726074,1.0036440473271941
11.686686686686688,0.17495894029978087,1.0050625931239983
11.711711711711713,0.17520582205032859,1.0064808208063065
11.736736736736738,0.1754526485234006,1.0078987309436926
11.761761761761763,0.1756994198179276,1.0093163241044705
11.786786786786788,0.17594613603262077,1.010733600855692
11.811811811811813,0.17619279726597134,1.0121505617631468
11.836836836836838,0.17643940361625043,1.013567207391359
11.861861861861863,0.17668595518150898,1.0149835383035888
11.886886886886888,0.17693245205957703,1.0163995550618268
11.911911911911913,0.1771788943480642,1.0178152582267974
11.936936936936938,0.177425282144359,1.0192306483579552
11.961961961961963,0.17767161554562877,1.0206457260134842
11.986986986986988,0.17791789464881977,1.0220604917502982
12.012012012012013,0.17816411955065675,1.0234749461240384
12.037037037037038,0.17841029034764308,1.0248890896890748
12.062062062062063,0.17865640713606024,1.026302922998502
12.087087087087088,0.17890247001196852,1.0277164466041442
12.112112112112113,0.17914847907120585,1.0291296610565488
12.137137137137138,0.17939443440938885,1.0305425669049917
12.162162162162163,0.17964033612191183,1.031955164697471
12.187187187187188,0.1798861843039477,1.0333674549807133
12.212212212212213,0.18013197905044698,1.0347794383001685
12.237237237237238,0.18037772045613845,1.0361911152000114
12.262262262262263,0.18062340861552914,1.0376024862231439
12.287287287287288,0.18086904362290393,1.0390135519111912
12.312312312312313,0.18111462557232594,1.040424312804505
12.337337337337338,0.18136015455763652,1.0418347694421624
12.362362362362363,0.1816056306724552,1.043244922361967
12.387387387387388,0.18185105401017979,1.0446547721004484
12.412412412412413,0.1820964246639866,1.0460643191928636
12.437437437437438,0.1823417427268303,1.0474735641731965
12.462462462462463,0.18258700829144417,1.0488825075741595
12.487487487487488,0.18283222145034023,1.0502911499271934
12.512512512512513,0.18307738229580917,1.051699491762468
12.537537537537538,0.1833224909199208,1.053107533608884
12.562562562562563,0.18356754741452389,1.0545152759940726
12.587587587587588,0.1838125518712464,1.055922719444396
12.612612612612613,0.1840575043814959,1.0573298644849507
12.637637637637638,0.18430240503645912,1.0587367116395654
12.662662662662663,0.18454725392710306,1.0601432614308048
12.687687687687689,0.18479205114417416,1.0615495143799678
12.712712712712714,0.18503679677819926,1.0629554710070919
12.737737737737739,0.18528149091948543,1.064361131830951
12.762762762762764,0.1855261336581203,1.0657664973690595
12.787787787787789,0.18577072508397222,1.067171568137672
12.812812812812814,0.18601526528669055,1.0685763446517846
12.837837837837839,0.186259754355706,1.0699808274251374
12.862862862862864,0.18650419238023047,1.0713850169702144
12.887887887887889,0.18674857944925774,1.0727889137982454
12.912912912912914,0.18699291565156362,1.0741925184192087
12.937937937937939,0.18723720107570607,1.075595831341831
12.962962962962964,0.1874814358100256,1.0769988530735901
12.987987987987989,0.18772561994264544,1.0784015841207153
13.013013013013014,0.18796975356147194,1.0798040249881902
13.038038038038039,0.1882138367541949,1.0812061761797545
13.063063063063064,0.18845786960828761,1.0826080381979033
13.088088088088089,0.1887018522110075,1.084009611543893
13.113113113113114,0.18894578464939615,1.0854108967177396
13.138138138138139,0.18918966701027976,1.0868118942182212
13.163163163163164,0.18943349938026957,1.0882126045428815
13.188188188188189,0.1896772818457619,1.0896130281880296
13.213213213213214,0.18992101449293866,1.091013165648743
13.238238238238239,0.19016469740776773,1.0924130174188695
13.263263263263264,0.1904083306760033,1.0938125839910295
13.288288288288289,0.19065191438318596,1.0952118658566163
13.313313313313314,0.1908954486146435,1.0966108635058007
13.338338338338339,0.1911389334554908,1.0980095774275305
13.363363363363364,0.19138236899063055,1.099408008109534
13.388388388388389,0.19162575530475348,1.1008061560383233
13.413413413413414,0.1918690924823386,1.1022040216991928
13.438438438438439,0.19211238060765387,1.1036016055762252
13.463463463463464,0.1923556197647563,1.104998908152291
13.488488488488489,0.19259881003749252,1.106395929909053
13.513513513513514,0.19284195150949904,1.1077926713269661
13.538538538538539,0.19308504426420273,1.109189132885281
13.563563563563564,0.19332808838482113,1.110585315062046
13.588588588588589,0.19357108395436295,1.1119812183341102
13.613613613613614,0.19381403105562847,1.1133768431771247
13.63863863863864,0.19405692977120972,1.114772190065545
13.663663663663664,0.19429978018349128,1.116167259472634
13.68868868868869,0.19454258237465036,1.1175620518704639
13.713713713713714,0.19478533642665735,1.1189565677299191
13.73873873873874,0.19502804242127628,1.1203508075206978
13.763763763763764,0.19527070044006506,1.1217447717113147
13.78878878878879,0.19551331056437612,1.123138460769104
13.813813813813814,0.19575587287535673,1.1245318751602211
13.83883883883884,0.19599838745394949,1.125925015349646
13.863863863863864,0.19624085438089264,1.1273178818011846
13.88888888888889,0.19648327373672064,1.128710474977472
13.913913913913914,0.1967256456017645,1.1301027953399745
13.93893893893894,0.19696797005615235,1.1314948433489938
13.963963963963964,0.19721024717980962,1.132886619463666
13.98898898898899,0.19745247705245988,1.1342781241419682
14.014014014014014,0.19769465975362482,1.1356693578407182
14.03903903903904,0.19793679536262523,1.1370603210155787
14.064064064064064,0.19817888395858094,1.1384510141210586
14.08908908908909,0.19842092562041164,1.1398414376105173
14.114114114114114,0.19866292042683706,1.1412315919361649
14.13913913913914,0.19890486845637775,1.142621477549068
14.164164164164164,0.19914676978735527,1.144011094899149
14.18918918918919,0.19938862449789263,1.1454004444351913
14.214214214214214,0.19963043266591496,1.1467895266048402
14.23923923923924,0.1998721943691499,1.1481783418546072
14.264264264264265,0.20011390968512802,1.149566890629871
14.28928928928929,0.20035557869118326,1.150955173374882
14.314314314314315,0.20059720146445342,1.1523431905327626
14.33933933933934,0.20083877808188072,1.1537309425455125
14.364364364364365,0.2010803086202122,1.1551184298540098
14.38938938938939,0.20132179315600027,1.1565056528980144
14.414414414414415,0.20156323176560273,1.157892612116169
14.43943943943944,0.20180462452518425,1.1592793079460055
14.464464464464465,0.2020459715107156,1.1606657408239436
14.48948948948949,0.2022872727979752,1.1620519111852965
14.514514514514515,0.20252852846254896,1.1634378194642727
14.53953953953954,0.20276973857983085,1.1648234660939774
14.564564564564565,0.20301090322502366,1.1662088515064177
14.58958958958959,0.20325202247313928,1.1675939761325038
14.614614614614615,0.20349309639899896,1.1689788404020518
14.63963963963964,0.20373412507723426,1.1703634447437865
14.664664664664665,0.2039751085822873,1.171747789585346
14.68968968968969,0.20421604698841114,1.1731318753532816
14.714714714714715,0.20445694036967044,1.174515702473062
14.73973973973974,0.20469778879994174,1.175899271369076
14.764764764764765,0.20493859235291437,1.177282582464636
14.78978978978979,0.2051793511020903,1.1786656361819792
14.814814814814815,0.20542006512078514,1.1800484329422718
14.83983983983984,0.20566073448212857,1.1814309731656112
14.864864864864865,0.20590135925906444,1.1828132572710286
14.88988988988989,0.20614193952435172,1.1841952856764921
14.914914914914915,0.20638247535056486,1.1855770587989103
14.93993993993994,0.206622966810094,1.1869585770541329
14.964964964964967,0.20686341397514585,1.1883398408569557
14.989989989989992,0.20710381691774402,1.1897208506211228
15.015015015015017,0.2073441757097293,1.1911016067593285
15.040040040040042,0.2075844904227606,1.1924821096832214
15.065065065065067,0.20782476112831494,1.1938623598034064
15.090090090090092,0.20806498789768837,1.1952423575294477
15.115115115115117,0.20830517080199612,1.196622103269871
15.140140140140142,0.20854530991217338,1.198001597432168
15.165165165165167,0.20878540529897557,1.1993808404227981
15.190190190190192,0.20902545703297898,1.2007598326471909
15.215215215215217,0.20926546518458108,1.2021385745097488
15.240240240240242,0.2095054298240011,1.203517066413851
15.265265265265267,0.20974535102128067,1.204895308761856
15.290290290290292,0.2099852288462841,1.2062733019551033
15.315315315315317,0.21022506336869898,1.207651046393918
15.340340340340342,0.21046485465803644,1.2090285424776115
15.365365365365367,0.21070460278363218,1.2104057906044863
15.390390390390392,0.21094430781464626,1.2117827911718368
15.415415415415417,0.2111839698200642,1.213159544575955
15.440440440440442,0.21142358886869705,1.2145360512121304
15.465465465465467,0.211663165029182,1.2159123114746533
15.490490490490492,0.21190269836998307,1.2172883257568197
15.515515515515517,0.21214218895939116,1.2186640944509308
15.540540540540542,0.21238163686552514,1.2200396179482995
15.565565565565567,0.21262104215633165,1.2214148966392504
15.590590590590592,0.2128604048995861,1.2227899309131227
15.615615615615617,0.213099725162893,1.224164721158275
15.640640640640642,0.2133390030136863,1.2255392677620862
15.665665665665667,0.21357823851923025,1.2269135711109596
15.690690690690692,0.21381743174661932,1.2282876315903237
15.715715715715717,0.21405658276277917,1.2296614495846372
15.740740740740742,0.2142956916344669,1.2310350254773905
15.765765765765767,0.21453475842827177,1.2324083596511095
15.790790790790792,0.21477378321061516,1.2337814524873563
15.815815815815817,0.2150127660477517,1.2351543043667346
15.840840840840842,0.21525170700576926,1.23652691566889
15.865865865865867,0.2154906061505897,1.2378992867725156
15.890890890890892,0.21572946354796918,1.239271418055351
15.915915915915917,0.21596827926349882,1.240643309894189
15.940940940940942,0.21620705336260493,1.2420149626648747
15.965965965965967,0.2164457859105498,1.2433863767423114
15.990990990990992,0.21668447697243176,1.2447575525004613
16.016016016016017,0.2169231266131862,1.2461284903123488
16.04104104104104,0.21716173489758558,1.247499190550064
16.066066066066067,0.21740030189023998,1.2488696535847634
16.09109109109109,0.21763882765559783,1.2502398797866752
16.116116116116117,0.21787731225794613,1.2516098695250994
16.14114114114114,0.21811575576141093,1.2529796231684132
16.166166166166168,0.2183541582299581,1.2543491410840715
16.19119119119119,0.21859251972739327,1.2557184236386105
16.216216216216218,0.21883084031736288,1.2570874711976507
16.24124124124124,0.21906912006335408,1.2584562841258986
16.266266266266268,0.21930735902869583,1.2598248627871507
16.29129129129129,0.21954555727655872,1.2611932075442944
16.316316316316318,0.21978371486995582,1.262561318759313
16.34134134134134,0.22002183187174318,1.2639291967932862
16.366366366366368,0.2202599083446201,1.2652968420063946
16.39139139139139,0.22049794435112946,1.2666642547579194
16.416416416416418,0.22073593995365884,1.2680314354062499
16.44144144144144,0.22097389521444008,1.269398384308881
16.466466466466468,0.22121181019555045,1.2707651018224193
16.49149149149149,0.2214496849589127,1.2721315883025843
16.516516516516518,0.2216875195662959,1.273497844104212
16.54154154154154,0.2219253140793153,1.2748638695812546
16.566566566566568,0.22216306855943346,1.2762296650867886
16.59159159159159,0.22240078306796024,1.2775952309730116
16.616616616616618,0.22263845766605353,1.2789605675912492
16.64164164164164,0.22287609241471928,1.280325675291954
16.666666666666668,0.22311368737481282,1.281690554424713
16.69169169169169,0.223351242607038,1.2830552053382436
16.716716716716718,0.22358875817194904,1.2844196283804028
16.74174174174174,0.22382623412994995,1.2857838238981858
16.766766766766768,0.2240636705412955,1.2871477922377295
16.79179179179179,0.2243010674660914,1.288511533744315
16.816816816816818,0.22453842496429502,1.2898750487623711
16.84184184184184,0.22477574309571555,1.291238337635476
16.866866866866868,0.2250130219200146,1.2926014007063586
16.89189189189189,0.2252502614967067,1.2939642383169045
16.916916916916918,0.2254874618851596,1.2953268508081552
16.94194194194194,0.22572462314459457,1.2966892385203113
16.966966966966968,0.22596174533408736,1.298051401792737
16.99199199199199,0.2261988285125682,1.2994133409639606
17.017017017017018,0.22643587273882224,1.300775056371677
17.04204204204204,0.22667287807149022,1.3021365483527518
17.067067067067068,0.22690984456906876,1.3034978172432226
17.092092092092095,0.2271467722899108,1.304858863378301
17.117117117117118,0.22738366129222606,1.3062196870923768
17.142142142142145,0.22762051163408145,1.307580288719019
17.167167167167168,0.22785732337340148,1.3089406685909786
17.192192192192195,0.2280940965679688,1.3103008270401917
17.217217217217218,0.22833083127542458,1.3116607643977811
17.242242242242245,0.2285675275532689,1.31302048099406
17.26726726726727,0.22880418545886094,1.3143799771585323
17.292292292292295,0.22904080504942004,1.315739253219897
17.31731731731732,0.22927738638202538,1.3170983095060498
17.342342342342345,0.22951392951361713,1.318457146344087
17.36736736736737,0.22975043450099605,1.319815764060304
17.392392392392395,0.22998690140082495,1.3211741629802036
17.41741741741742,0.23022333026962788,1.3225323434284921
17.442442442442445,0.23045972116379154,1.3238903057290865
17.46746746746747,0.23069607413956544,1.3252480502051152
17.492492492492495,0.23093238925306195,1.3266055771789198
17.51751751751752,0.23116866656025722,1.3279628869720583
17.542542542542545,0.23140490611699124,1.3293199799053073
17.56756756756757,0.23164110797896836,1.3306768562986637
17.592592592592595,0.23187727220175786,1.332033516471349
17.61761761761762,0.232113398840794,1.3333899607418085
17.642642642642645,0.2323494879513769,1.3347461894277173
17.66766766766767,0.23258553958867245,1.3361022028459797
17.692692692692695,0.23282155380771316,1.3374580013127328
17.71771771771772,0.23305753066339824,1.3388135851433487
17.742742742742745,0.23329347021049426,1.3401689546524376
17.76776776776777,0.23352937250363529,1.3415241101538482
17.792792792792795,0.2337652375973235,1.3428790519606717
17.81781781781782,0.2340010655459296,1.344233780385244
17.842842842842845,0.23423685640369282,1.3455882957391458
17.86786786786787,0.23447261022472216,1.3469425983332095
17.892892892892895,0.2347083270629958,1.3482966884775163
17.91791791791792,0.23494400697236206,1.3496505664814014
17.942942942942945,0.23517965000653984,1.351004232653456
17.96796796796797,0.23541525621911874,1.3523576873015288
17.992992992992995,0.23565082566355966,1.3537109307327297
18.01801801801802,0.23588635839319494,1.3550639632534298
18.043043043043046,0.2361218544612292,1.3564167851692661
18.06806806806807,0.23635731392073914,1.357769396785141
18.093093093093096,0.23659273682467455,1.3591217984052277
18.11811811811812,0.2368281232258581,1.36047399033297
18.143143143143146,0.23706347317698626,1.361825972871085
18.16816816816817,0.23729878673062926,1.3631777463215669
18.193193193193196,0.23753406393923174,1.3645293109856864
18.21821821821822,0.237769304855113,1.3658806671639951
18.243243243243246,0.23800450953046748,1.3672318151563279
18.26826826826827,0.23823967801736512,1.3685827552618028
18.293293293293296,0.2384748103677516,1.3699334877788256
18.31831831831832,0.23870990663344882,1.3712840130050905
18.343343343343346,0.23894496686615546,1.3726343312375835
18.36836836836837,0.23917999111744692,1.3739844427725831
18.393393393393396,0.23941497943877624,1.3753343479056641
18.41841841841842,0.2396499318814739,1.376684046931698
18.443443443443446,0.23988484849674874,1.378033540144857
18.46846846846847,0.24011972933568781,1.379382827838614
18.493493493493496,0.2403545744492574,1.3807319103057476
18.51851851851852,0.24058938388830245,1.3820807878383403
18.543543543543546,0.240824157703548,1.3834294607277853
18.56856856856857,0.2410588959455986,1.384777929264783
18.593593593593596,0.24129359866493955,1.38612619373935
18.61861861861862,0.24152826591193644,1.3874742544408143
18.643643643643646,0.24176289773683604,1.3888221116578217
18.66866866866867,0.24199749418976668,1.3901697656783374
18.693693693693696,0.24223205532073822,1.3915172167896461
18.71871871871872,0.24246658117964265,1.3928644652783557
18.743743743743746,0.24270107181625475,1.3942115114304006
18.76876876876877,0.24293552728023157,1.3955583555310385
18.793793793793796,0.2431699476211139,1.39690499786486
18.81881881881882,0.24340433288832589,1.3982514387157847
18.843843843843846,0.2436386831311754,1.3995976783670652
18.86886886886887,0.2438729983988548,1.4009437171012897
18.893893893893896,0.24410727874044102,1.4022895552003842
18.91891891891892,0.24434152420489583,1.4036351929456121
18.943943943943946,0.24457573484106646,1.40498063061758
18.96896896896897,0.24480991069768557,1.4063258684962352
18.993993993993996,0.24504405182337216,1.4076709068608726
19.01901901901902,0.24527815826663127,1.409015745990133
19.044044044044046,0.24551223007585485,1.4103603861620062
19.06906906906907,0.24574626729932164,1.411704827653833
19.094094094094096,0.24598026998519812,1.4130490707423087
19.11911911911912,0.2462142381815381,1.414393115703481
19.144144144144146,0.24644817193628374,1.4157369628127574
19.16916916916917,0.24668207129726555,1.4170806123449025
19.194194194194196,0.24691593631220274,1.4184240645740427
19.21921921921922,0.24714976702870348,1.4197673197736662
19.244244244244246,0.2473835634942656,1.4211103782166268
19.26926926926927,0.24761732575627665,1.422453240175146
19.294294294294296,0.24785105386201392,1.4237959059208103
19.31931931931932,0.24808474785864557,1.4251383757245804
19.344344344344346,0.24831840779323028,1.4264806498567884
19.36936936936937,0.2485520337127178,1.4278227285871394
19.394394394394396,0.24878562566394946,1.4291646121847168
19.41941941941942,0.24901918369365805,1.4305063009179797
19.444444444444446,0.24925270784846876,1.4318477950547697
19.46946946946947,0.2494861981748989,1.4331890948623083
19.494494494494496,0.24971965471935864,1.4345302006072016
19.51951951951952,0.2499530775281511,1.4358711125554409
19.544544544544546,0.25018646664747296,1.4372118309724056
19.56956956956957,0.2504198221234143,1.4385523561228633
19.594594594594597,0.2506531440019595,1.439892688270974
19.61961961961962,0.250886432328987,1.4412328276802897
19.644644644644647,0.25111968715027017,1.442572774613758
19.66966966966967,0.2513529085114771,1.443912529333722
19.694694694694697,0.25158609645817137,1.4452520921019247
19.71971971971972,0.251819251035812,1.4465914631795085
19.744744744744747,0.252052372289754,1.4479306428270178
19.76976976976977,0.2522854602652486,1.4492696313044013
19.794794794794797,0.2525185150074436,1.450608428871013
19.81981981981982,0.25275153656138355,1.4519470357856148
19.844844844844847,0.25298452497201024,1.4532854523063772
19.86986986986987,0.25321748028416297,1.4546236786908824
19.894894894894897,0.2534504025425789,1.4559617151961257
19.91991991991992,0.253683291791893,1.4572995620785159
19.944944944944947,0.25391614807663887,1.4586372195938784
19.96996996996997,0.2541489714412487,1.4599746879974578
19.994994994994997,0.25438176193005385,1.4613119675439168
20.02002002002002,0.2546145195872847,1.462649058487341
20.045045045045047,0.2548472444570716,1.4639859610812391
20.07007007007007,0.25507993658344447,1.4653226755785442
20.095095095095097,0.2553125960103336,1.466659202231617
20.12012012012012,0.25554522278157005,1.467995541292246
20.145145145145147,0.2557778169408852,1.469331693011651
20.17017017017017,0.2560103785319118,1.4706676576404816
20.195195195195197,0.256242907598184,1.4720034354288236
20.22022022022022,0.25647540418313775,1.4733390266261963
20.245245245245247,0.2567078683301107,1.4746744314815565
20.27027027027027,0.2569403000823431,1.4760096502433002
20.295295295295297,0.25717269948297766,1.4773446831592634
20.32032032032032,0.2574050665750599,1.4786795304767235
20.345345345345347,0.25763740140153857,1.4800141924424026
20.37037037037037,0.2578697040052658,1.481348669302468
20.395395395395397,0.25810197442899774,1.4826829613025339
20.42042042042042,0.25833421271539414,1.4840170686876628
20.445445445445447,0.2585664189070193,1.4853509917023675
20.47047047047047,0.2587985930463422,1.4866847305906137
20.495495495495497,0.25903073517573655,1.4880182855958204
20.52052052052052,0.2592628453374812,1.4893516569608607
20.545545545545547,0.2594949235737607,1.4906848449280663
20.57057057057057,0.25972696992666505,1.4920178497392258
20.595595595595597,0.25995898443819043,1.4933506716355895
20.62062062062062,0.2601909671502391,1.4946833108578668
20.645645645645647,0.2604229181046203,1.496015767646234
20.67067067067067,0.2606548373430499,1.49734804224033
20.695695695695697,0.2608867249071506,1.4986801348792596
20.72072072072072,0.26111858083845296,1.5000120458015977
20.745745745745747,0.2613504051783951,1.5013437752453873
20.77077077077077,0.26158219796832277,1.5026753234481427
20.795795795795797,0.2618139592494905,1.5040066906468528
20.82082082082082,0.26204568906306075,1.5053378770779777
20.845845845845847,0.26227738745010526,1.5066688829774566
20.87087087087087,0.2625090544516045,1.5079997085807046
20.895895895895897,0.2627406901084482,1.509330354122615
20.92092092092092,0.2629722944614359,1.510660819837564
20.945945945945947,0.26320386755127684,1.5119911059594078
20.97097097097097,0.26343540941859034,1.5133212127214866
20.995995995995997,0.2636669201039063,1.514651140356627
21.02102102102102,0.263898399647665,1.5159808890971407
21.046046046046047,0.2641298480902178,1.517310459174829
21.07107107107107,0.26436126547182714,1.5186398508209815
21.096096096096097,0.264592651832667,1.5199690642663808
21.12112112112112,0.2648240072128229,1.5212980997413
21.146146146146148,0.26505533165229245,1.522626957475508
21.17117117117117,0.26528662519098534,1.523955637698269
21.196196196196198,0.2655178878687239,1.5252841406383437
21.22122122122122,0.26574911972524307,1.5266124665239937
21.246246246246248,0.2659803208001908,1.527940615582978
21.27127127127127,0.2662114911331283,1.5292685880425587
21.296296296296298,0.2664426307635302,1.5305963841294998
21.32132132132132,0.26667373973078495,1.5319240040700717
21.346346346346348,0.26690481807419514,1.5332514480900494
21.371371371371374,0.2671358658329773,1.534578716414716
21.396396396396398,0.2673668830462627,1.5359058092688622
21.421421421421424,0.26759786975309735,1.5372327268767916
21.446446446446448,0.2678288259924422,1.5385594694623168
21.471471471471475,0.26805975180317343,1.5398860372487653
21.496496496496498,0.2682906472240829,1.5412124304589783
21.521521521521525,0.2685215122938781,1.5425386493153141
21.546546546546548,0.26875234705118234,1.543864694039647
21.571571571571575,0.26898315153453567,1.5451905648533717
21.596596596596598,0.26921392578239406,1.546516261977402
21.621621621621625,0.26944466983313065,1.5478417856321742
21.646646646646648,0.2696753837250352,1.5491671360376464
21.671671671671675,0.2699060674963151,1.5504923134133037
21.696696696696698,0.2701367211850948,1.5518173179781538
21.721721721721725,0.2703673448294168,1.5531421499507347
21.746746746746748,0.2705979384672413,1.55446680954911
21.771771771771775,0.27082850213644666,1.5557912969908763
21.796796796796798,0.2710590358748298,1.5571156124931589
21.821821821821825,0.2712895397201064,1.5584397562726178
21.846846846846848,0.27152001370991063,1.559763728545446
21.871871871871875,0.27175045788179614,1.561087529527372
21.896896896896898,0.2719808722732359,1.5624111594336618
21.921921921921925,0.27221125692162246,1.5637346184791188
21.946946946946948,0.2724416118642679,1.5650579068780852
21.971971971971975,0.27267193713840504,1.566381024844447
21.996996996996998,0.2729022327811862,1.567703972591628
22.022022022022025,0.27313249882968477,1.569026750332599
22.047047047047048,0.27336273532089467,1.5703493582798733
22.072072072072075,0.273592942291731,1.5716717966455123
22.097097097097098,0.27382311977902973,1.5729940656411228
22.122122122122125,0.2740532678195487,1.5743161654778617
22.147147147147148,0.2742833864499671,1.5756380963664356
22.172172172172175,0.274513475706886,1.5769598585171019
22.197197197197198,0.2747435356268288,1.5782814521396709
22.222222222222225,0.2749735662462412,1.5796028774435074
22.24724724724725,0.27520356760149134,1.5809241346375302
22.272272272272275,0.27543353972887025,1.5822452239302163
22.2972972972973,0.27566348266459206,1.5835661455295988
22.322322322322325,0.2758933964447939,1.5848868996432706
22.34734734734735,0.2761232811055364,1.5862074864783842
22.372372372372375,0.27635313668280415,1.587527906241655
22.3973973973974,0.27658296321250536,1.58884815913936
22.422422422422425,0.2768127607304724,1.5901682453773407
22.44744744744745,0.277042529272462,1.5914881651610033
22.472472472472475,0.27727226887415546,1.5928079186953226
22.4974974974975,0.27750197957115885,1.5941275061848381
22.522522522522525,0.27773166139900324,1.5954469278336616
22.54754754754755,0.2779613143931447,1.5967661838454723
22.572572572572575,0.27819093858896493,1.5980852744235226
22.5975975975976,0.27842053402177125,1.5994041997706374
22.622622622622625,0.27865010072679675,1.6007229600892159
22.64764764764765,0.2788796387392006,1.6020415555812315
22.672672672672675,0.279109148094068,1.603359986448234
22.6976976976977,0.2793386288264111,1.6046782528913521
22.722722722722725,0.2795680809711682,1.605996355111292
22.74774774774775,0.27979750456320485,1.6073142933083404
22.772772772772775,0.2800268996373137,1.6086320676823658
22.7977977977978,0.28025626622821437,1.6099496784328176
22.822822822822825,0.2804856043705543,1.6112671257587299
22.84784784784785,0.28071491409890864,1.6125844098587219
22.872872872872875,0.2809441954477802,1.6139015309309976
22.8978978978979,0.2811734484516003,1.615218489173349
22.922922922922925,0.2814026731447283,1.6165352847831562
22.94794794794795,0.28163186956145214,1.6178519179573883
22.972972972972975,0.2818610377359886,1.6191683888926058
22.997997997998,0.2820901777024833,1.6204846977849603
23.023023023023026,0.2823192894950111,1.621800844830197
23.04804804804805,0.28254837314757614,1.6231168302236545
23.073073073073076,0.2827774286941121,1.6244326541602672
23.0980980980981,0.28300645616848225,1.6257483168345652
23.123123123123126,0.28323545560448027,1.6270638184406774
23.14814814814815,0.28346442703582936,1.6283791591723298
23.173173173173176,0.28369337049618354,1.6296943392228496
23.1981981981982,0.28392228601912706,1.6310093587851637
23.223223223223226,0.2841511736381752,1.6323242180518027
23.24824824824825,0.2843800333867738,1.6336389172148984
23.273273273273276,0.28460886529830004,1.6349534564661878
23.2982982982983,0.2848376694060624,1.6362678359970142
23.323323323323326,0.285066445743301,1.6375820559983265
23.34834834834835,0.28529519434318706,1.63889611666068
23.373373373373376,0.2855239152388245,1.6402100181742414
23.3983983983984,0.2857526084632486,1.641523760728785
23.423423423423426,0.2859812740494277,1.6428373445136977
23.44844844844845,0.28620991203026186,1.6441507697179774
23.473473473473476,0.286438522438584,1.6454640365302344
23.4984984984985,0.2866671053071601,1.6467771451386952
23.523523523523526,0.28689566066868893,1.6480900957312
23.54854854854855,0.28712418855580274,1.6494028884952063
23.573573573573576,0.28735268900106675,1.650715523617787
23.5985985985986,0.28758116203698025,1.652028001285637
23.623623623623626,0.28780960769597597,1.6533403216850675
23.64864864864865,0.2880380260104206,1.6546524850020115
23.673673673673676,0.2882664170126153,1.6559644914220244
23.6986986986987,0.2884947807347951,1.657276341130283
23.723723723723726,0.2887231172091299,1.6585880343115886
23.74874874874875,0.28895142646772415,1.6598995711503681
23.773773773773776,0.28917970854261726,1.6612109518306732
23.7987987987988,0.28940796346578335,1.6625221765361813
23.823823823823826,0.2896361912691322,1.6638332454502007
23.84884884884885,0.28986439198450886,1.6651441587556668
23.873873873873876,0.2900925656436939,1.666454916635145
23.8988988988989,0.2903207122784037,1.6677655192708323
23.923923923923926,0.29054883192029063,1.6690759668445576
23.94894894894895,0.2907769246009432,1.670386259537783
23.973973973973976,0.29100499035188604,1.671696397531604
23.998998998999,0.29123302920458055,1.6730063810067521
24.024024024024026,0.29146104119042465,1.674316210143595
24.04904904904905,0.291689026340753,1.6756258851221366
24.074074074074076,0.2919169846868373,1.6769354061220194
24.0990990990991,0.29214491625988653,1.6782447733225248
24.124124124124126,0.29237282109104706,1.6795539869025748
24.14914914914915,0.2926006992114026,1.6808630470407324
24.174174174174176,0.2928285506519746,1.6821719539152025
24.1991991991992,0.2930563754437226,1.6834807077038332
24.224224224224226,0.2932841736175439,1.6847893085841166
24.24924924924925,0.2935119452042741,1.6860977567331898
24.274274274274276,0.29373969023468727,1.687406052327836
24.2992992992993,0.29396740873949595,1.6887141955444853
24.324324324324326,0.29419510074935146,1.6900221865592162
24.34934934934935,0.2944227662948438,1.6913300255477557
24.374374374374376,0.2946504054065024,1.6926377126854806
24.3993993993994,0.2948780181147956,1.6939452481474189
24.424424424424426,0.29510560445013123,1.6952526321082506
24.44944944944945,0.29533316444285657,1.696559864742307
24.474474474474476,0.295560698123259,1.697866946223576
24.4994994994995,0.2957882055215652,1.699173876725697
24.524524524524526,0.2960156866679424,1.7004806564219672
24.54954954954955,0.29624314159249776,1.701787285485339
24.574574574574577,0.296470570325279,1.7030937640884236
24.5995995995996,0.2966979728962741,1.7044000924034888
24.624624624624627,0.29692534933541215,1.705706270602464
24.64964964964965,0.2971526996725627,1.7070122988569367
24.674674674674677,0.2973800239375366,1.7083181773381577
24.6996996996997,0.2976073221600857,1.7096239062170375
24.724724724724727,0.29783459436990334,1.7109294856641521
24.74974974974975,0.29806184059662416,1.7122349158497394
24.774774774774777,0.2982890608698249,1.7135401969437043
24.7997997997998,0.29851625521902353,1.7148453291156154
24.824824824824827,0.2987434236736804,1.716150312534709
24.84984984984985,0.29897056626319785,1.717455147369889
24.874874874874877,0.29919768301692057,1.7187598337897274
24.8998998998999,0.2994247739641357,1.7200643719624664
24.924924924924927,0.2996518391340729,1.7213687620560174
24.94994994994995,0.2998788785559046,1.7226730042379637
24.974974974974977,0.30010589225874623,1.7239770986755598
25.0,0.30033288027165633,1.725281045535735

